Stochastic Learning for Sparse Discrete Markov Random Fields with Controlled Gradient Approximation Error

We study the $L_1$-regularized maximum likelihood estimator/estimation (MLE) problem for discrete Markov random fields (MRFs), where efficient and scalable learning requires both sparse regularization and approximate inference. To address these challenges, we consider a stochastic learning framework called stochastic proximal gradient (SPG; Honorio 2012a, Atchade et al. 2014,Miasojedow and Rejchel 2016). SPG is an inexact proximal gradient algorithm [Schmidtet al., 2011], whose inexactness stems from the stochastic oracle (Gibbs sampling) for gradient approximation - exact gradient evaluation is infeasible in general due to the NP-hard inference problem for discrete MRFs [Koller and Friedman, 2009]. Theoretically, we provide novel verifiable bounds to inspect and control the quality of gradient approximation. Empirically, we propose the tighten asymptotically (TAY) learning strategy based on the verifiable bounds to boost the performance of SPG.

==> support/structureLearning202.csv <==
"auc","MSE","time","Steps","tau","names"
0.5,0.816535327594028,0,1,1,2
0.478591103153836,0.793624736045061,0.228099999998813,2,1,2
0.512642886654731,0.78140427426334,0.614499999997497,3,4,2
0.493396226415094,0.773779772902479,1.39609999999666,4,7,2
0.477358490566038,0.768095926074007,2.46419999999634,5,10,2
0.479396777303402,0.763660398266385,3.83469999999652,6,13,2
0.479121333149704,0.760051822036603,5.41359999999404,7,15,2
0.480643162098885,0.756859721451204,7.22939999999653,8,18,2
0.48310838727448,0.753930846214115,9.30939999999391,9,20,2
0.483590414543451,0.751238348078708,11.5821999999927,10,22,2
0.499442225588762,0.748697919590223,13.9967999999935,11,24,2
0.50163200661066,0.746306367314031,16.5963999999964,12,26,2
0.510818069136483,0.744011338319288,19.289599999995,13,28,2
0.511396501859248,0.741809794295023,22.1279999999941,14,29,2
0.511699490428316,0.739676479732931,25.1205999999976,15,31,2
0.490304365789836,0.737772399582233,28.248699999995,16,32,2
0.491736675389065,0.73606085045062,31.4962999999945,17,34,2
0.494139925630079,0.734430125033188,34.7757999999943,18,34,2
0.497576091447459,0.732827598333013,38.1665999999925,19,36,2
0.499187439746591,0.731257497172653,41.6586999999927,20,36,2
0.507127117476932,0.729744014115216,45.2393999999913,21,37,2
0.509681862002479,0.728260527128646,48.8548999999897,22,38,2
0.519873295689299,0.726812336507461,52.5626999999935,23,39,2
0.52933480236882,0.725416267465513,56.1809999999896,24,40,2
0.530367717945187,0.724083953449565,59.9418999999878,25,41,2
0.524617821236744,0.722763883036137,63.6581999999893,26,40,2
0.526167194601295,0.721471670087711,67.3774999999907,27,41,2
0.528508469907726,0.720200503453615,71.0765999999916,28,41,2
0.535656245696185,0.718956645582286,74.8856999999887,29,44,2
0.536537666988018,0.717702291431068,78.685799999992,30,44,2
0.551046687784052,0.71652670587878,82.5733999999895,31,45,2
0.55630767111968,0.715338135167996,86.5728999999919,32,46,2
0.566375154937336,0.71420882829973,90.5726999999926,33,45,2
0.572731028783914,0.713090474086242,94.547799999993,34,44,2
0.578019556534913,0.711958730303743,98.5346999999892,35,45,2
0.577379148877565,0.710838791549093,102.561599999991,36,46,2
0.589209475278887,0.709775718309319,106.693899999988,37,46,2
0.59422944498003,0.708709230345516,110.879699999989,38,47,2
0.596419226001928,0.707651873203418,115.071199999987,39,48,2
0.605694807877703,0.706645183723471,119.361499999989,40,49,2
0.607671119680485,0.705608966159141,123.587799999988,41,49,2
0.612842583666162,0.704618227883026,127.966299999985,42,48,2
0.614756920534362,0.703664258136392,132.404899999985,43,48,2
0.624307946563834,0.702733341432498,136.766299999984,44,48,2
0.627076160308497,0.70181734837343,141.133599999984,45,48,2
0.63285360143231,0.700907251141756,145.521899999984,46,48,2
0.637598126979755,0.700041017421113,149.980199999984,47,49,2
0.644167470045448,0.699188147081306,154.395299999983,48,49,2
0.654234953863104,0.698336583826981,158.875199999983,49,51,2
0.658766010191434,0.697475752566517,163.375199999985,50,50,2
0.663724004957995,0.696670728398772,167.950399999987,51,52,2
0.67640820823578,0.695910671469707,172.50259999999,52,51,2
0.672421154111004,0.695171113887992,176.990299999987,53,50,2
0.668069136482578,0.694356722096573,181.544599999987,54,52,2
0.67384657760639,0.693603681246741,186.175199999986,55,52,2
0.677496212642887,0.692823402251191,190.821199999987,56,52,2
0.682240738190332,0.692054520674426,195.535699999986,57,52,2
0.684368544277648,0.691307795003288,200.302899999986,58,53,2
0.684885002065831,0.690575592048473,204.983599999985,59,53,2
0.686282881145848,0.689885585464543,209.741899999986,60,55,2
0.688624156452279,0.68917849254949,214.502899999989,61,55,2
0.688927145021347,0.688469628279353,219.34509999999,62,54,2
0.684334113758436,0.687798945540861,224.190499999985,63,56,2
0.693093237846027,0.687137742002717,229.048799999987,64,55,2
0.687405316072166,0.686474403148975,233.885999999987,65,55,2
0.691571408896846,0.685845013568757,238.800399999987,66,57,2
0.692211816554194,0.685215616915676,243.696399999985,67,56,2
0.697472799889822,0.68459315777485,248.544599999984,68,54,2
0.70346371023275,0.683990049363359,253.438199999982,69,55,2
0.700695496488087,0.683380572592215,258.239499999984,70,54,2
0.708270210714778,0.682800129295273,263.121499999987,71,55,2
0.706810356700179,0.682208488813925,267.987999999986,72,55,2
0.705440022035532,0.681654630732142,272.862699999985,73,54,2
0.710762980305743,0.681100879712836,277.730099999985,74,56,2
0.713166230546757,0.68058772498169,282.579899999984,75,55,2
0.714474590276821,0.680069198147822,287.444499999985,76,56,2
0.711492907313042,0.679553695296321,292.392499999983,77,56,2
0.714564109626773,0.679052766954557,297.215899999984,78,57,2
0.717697286875086,0.678531315439973,302.006699999984,79,56,2
0.720252031400634,0.678045122809118,306.873599999983,80,55,2
0.726759399531745,0.677570118964765,311.766099999982,81,56,2
0.719033191020521,0.677079518810854,316.633399999984,82,57,2
0.72131249139237,0.676647658468588,321.52009999998,83,56,2
0.725327089932516,0.676232331846693,326.408199999979,84,56,2
0.728549786530781,0.675801109005422,331.288899999979,85,58,2
0.725265114997934,0.675392669974173,336.211099999979,86,58,2
0.725416609282468,0.674970809575607,341.115399999978,87,57,2
0.726876463297067,0.674575340330784,346.020699999978,88,58,2
0.722861864756921,0.674202368453544,350.965999999977,89,58,2
0.727516870954414,0.673854827261787,355.863599999977,90,57,2
0.733294312078226,0.67348430321178,360.826299999977,91,58,2
0.731772483129046,0.673117282290779,365.738199999979,92,59,2
0.739560666574852,0.672785609577228,370.605699999981,93,58,2
0.738617270348437,0.672449112635973,375.467699999979,94,58,2
0.743878253684066,0.672125726972996,380.317899999983,95,57,2
0.736943947114722,0.671762020222811,385.277199999982,96,56,2
0.748836248450627,0.671467708199191,390.325699999984,97,58,2
0.746068034705963,0.671172557903201,395.210599999982,98,55,2
0.758814212918331,0.6708714644127,400.126299999983,99,57,2
0.754310701005371,0.670579876341721,405.129199999981,100,56,2
0.756073543589037,0.670309317445734,410.01439999998,101,56,2
0.757381903319102,0.670023749751783,414.858999999978,102,54,2
0.750082633246109,0.669753268890141,419.73839999998,103,55,2
0.760515080567415,0.669519320413061,424.600499999983,104,55,2
0.754310701005371,0.669273371688038,429.446899999985,105,56,2
0.751390992976174,0.669008790674707,434.283599999982,106,56,2
0.751026029472525,0.668794426193283,439.145399999984,107,56,2
0.755984024239086,0.668552295503128,443.964199999983,108,55,2
0.759055226552816,0.668306192873019,448.733099999983,109,54,2
0.763283294312078,0.668106895045449,453.566199999981,110,53,2
0.765046136895744,0.667866502229396,458.518599999984,111,54,2
0.764743148326677,0.667660293061985,463.462199999983,112,55,2
0.763434788596612,0.66743313549129,468.417499999984,113,54,2
0.762339898085663,0.667242594048786,473.275099999987,114,55,2
0.768330808428591,0.667062080541906,478.135999999986,115,56,2
0.76525960611486,0.666855257980035,483.060499999985,116,56,2
0.767387412202176,0.666660008033169,487.868399999983,117,56,2
0.763434788596612,0.666444615873947,492.647899999985,118,55,2
0.770217600881421,0.666281888933756,497.486499999986,119,57,2
0.774294174356149,0.666125848074915,502.297199999985,120,56,2
0.767449387136758,0.665945244775983,507.077499999985,121,57,2
0.780133590414543,0.665819175248435,511.871599999983,122,56,2
0.771463985676904,0.665667100660339,516.643699999985,123,54,2
0.779920121195428,0.665514190379542,521.399299999987,124,55,2
0.771828949180554,0.665372014677742,526.196099999986,125,54,2
0.78305329844374,0.665250799339042,531.004099999991,126,55,2
0.779858146260846,0.665125660994303,535.75299999999,127,55,2
0.785759537253822,0.664998407987779,540.477799999992,128,55,2
0.791447459027682,0.664867488590845,545.177999999993,129,54,2
0.784086214020107,0.664733006181694,549.928299999991,130,53,2
0.785759537253822,0.664622864448688,554.719799999992,131,54,2
0.787005922049305,0.66450210099025,559.560899999988,132,56,2
0.790655557085801,0.664377631629699,564.294599999988,133,56,2
0.789257678005784,0.664299336517653,568.98629999999,134,54,2
0.788314281779369,0.664187617644533,573.772699999988,135,54,2
0.79816829637791,0.664092940951163,578.54199999999,136,55,2
0.795097094064179,0.664014110316613,583.309299999985,137,54,2
0.790655557085801,0.66393435491957,588.044799999986,138,54,2
0.797073405866961,0.66385649020168,592.86479999999,139,54,2
0.802761327640821,0.663827865369928,597.617499999987,140,55,2
0.798230271312491,0.663767530010567,602.338399999986,141,55,2
0.794243217187715,0.663710512236991,607.120199999989,142,55,2
0.802334389202589,0.663647827776391,611.904499999987,143,54,2
0.796343478859661,0.663584897955943,616.734599999986,144,55,2
0.799414681173392,0.663522451919133,621.480899999986,145,53,2
0.799993113896158,0.663494887354849,626.247799999987,146,54,2
0.80121195427627,0.663477879655101,631.00939999999,147,53,2
0.808297755130147,0.663435675786972,635.779199999987,148,54,2
0.806989395400083,0.66338085890122,640.504399999988,149,52,2
0.809482164991048,0.663343077286935,645.298899999989,150,54,2
0.813923701969426,0.663321805812734,650.090999999987,151,54,2
0.81596198870679,0.6633150408005,654.852699999987,152,54,2
0.815018592480375,0.66330664192563,659.580899999991,153,55,2
0.808814212918331,0.663284631671669,664.35449999999,154,55,2
0.819460129458752,0.663299705383046,669.140499999988,155,53,2
0.820431070100537,0.663295018175279,673.903199999988,156,54,2
0.817297892852224,0.663284955425741,678.654999999987,157,54,2
0.824356149290731,0.663310453017082,683.463199999988,158,55,2
0.817724831290456,0.663319291689289,688.221499999988,159,54,2
0.814440159757609,0.663336986150932,693.017899999987,160,54,2
0.821222972042418,0.663352181040777,697.802799999986,161,55,2
0.822744800991599,0.663374559826138,702.564299999982,162,55,2
0.817786806225038,0.663417243328592,707.314599999985,163,55,2
0.817359867786806,0.6634453692554,712.138799999985,164,55,2
0.817359867786806,0.663480659795416,716.899399999986,165,54,2
0.820706514254235,0.663516596327572,721.635699999984,166,54,2
0.821436441261534,0.663546365235434,726.344799999984,167,53,2
0.81821374466327,0.663585355692278,731.052899999985,168,51,2
0.822076848918882,0.663639115084431,735.777199999987,169,54,2
0.828949180553643,0.663694009558039,740.581099999987,170,53,2
0.825602534086214,0.663735737830222,745.341299999985,171,54,2
0.82237983748795,0.6637902203547,750.055999999987,172,53,2
0.820493045035119,0.663842975297319,754.760399999985,173,55,2
0.821525960611486,0.663886294819072,759.559899999987,174,55,2
0.825967497589864,0.663929007594036,764.300999999986,175,55,2
0.828370747830877,0.664009224206317,769.086399999984,176,54,2
0.827427351604462,0.664087046618787,773.843199999984,177,55,2
0.826118991874398,0.664171467901112,778.616699999986,178,54,2
0.830773998071891,0.66424224475581,783.341799999987,179,54,2
0.833328742597438,0.664312054937755,788.117699999989,180,55,2
0.83339071753202,0.664398883662277,792.838899999989,181,54,2
0.827427351604462,0.664483991527192,797.576699999991,182,55,2
0.828157278611762,0.664553945115283,802.320499999991,183,55,2
0.833177248312905,0.664650667104772,807.03219999999,184,55,2
0.835883487122986,0.664755616958074,811.777099999992,185,54,2
0.831717394298306,0.664836047589513,816.557699999995,186,55,2
0.835945462057568,0.6649538483229,821.325399999993,187,54,2
0.833542211816554,0.665053477614342,826.093699999993,188,53,2
0.839168158655833,0.665149702657639,830.922099999998,189,54,2
0.834272138823853,0.665246586495113,835.693699999995,190,53,2
0.832901804159207,0.665384249149857,840.439099999996,191,54,2
0.831806913648258,0.665499508493783,845.210799999993,192,54,2
0.833115273378323,0.665637935829237,849.946299999994,193,54,2
0.827854290042694,0.665750947812617,854.696799999994,194,53,2
0.836551439195703,0.665881965743581,859.462899999993,195,54,2
0.843458201349676,0.666002892608215,864.220499999993,196,54,2
0.838500206583115,0.666126206328571,868.937699999992,197,54,2
0.830409034568241,0.666237317328243,873.68639999999,198,52,2
0.827640820823578,0.666331115192498,878.442299999989,199,53,2
0.83980856631318,0.666469551255388,883.222299999993,200,54,2
0.83792177386035,0.666604648268547,887.91039999999,201,55,2
0.837832254510398,0.666736006301586,892.655499999991,202,54,2
0.835305054400221,0.666858118200271,897.442299999989,203,54,2
0.837343341137584,0.66700119131396,902.26699999999,204,53,2
0.83567001790387,0.667153625085483,907.00729999999,205,54,2
0.834850571546619,0.667259540398169,911.774599999991,206,55,2
0.838803195152183,0.667420919517604,916.559299999991,207,53,2
0.835731992838452,0.667539696518145,921.269399999993,208,52,2
0.837708304641234,0.667688468177243,926.073299999993,209,53,2
0.832447321305605,0.667813357698324,930.785799999992,210,53,2
0.831806913648258,0.667963157019529,935.57619999999,211,53,2
0.838954689436717,0.668110456578055,940.395999999992,212,54,2
0.833721250516458,0.668276550611769,945.128599999992,213,54,2
0.828246797961713,0.66842957365838,949.838899999994,214,53,2
0.828976724969012,0.668583812802244,954.537899999997,215,53,2
0.836124500757471,0.66873528059589,959.268499999997,216,53,2
0.826724969012533,0.668862498585327,963.962299999993,217,52,2
0.827516870954414,0.668990016913649,968.671099999994,218,52,2
0.837067896983887,0.669141205496887,973.447199999995,219,53,2
0.836275995042005,0.669293791916061,978.219099999995,220,53,2
0.839712160859386,0.669469397336697,982.935799999996,221,53,2
0.838403801129321,0.669628167844716,987.709699999995,222,51,2
0.836640958545655,0.669805442838785,992.416899999994,223,53,2
0.834478721939127,0.66995646729223,997.121799999996,224,53,2
0.840531607216637,0.670125938470268,1001.8499,225,53,2
0.829341688472662,0.670319435331147,1006.5248,226,53,2
0.832715879355461,0.670461711638843,1011.3111,227,52,2
0.837460404902906,0.670661600435578,1016.07839999999,228,53,2
0.831256025340862,0.670850301971958,1020.76089999999,229,52,2
0.84175044759675,0.671031236245347,1025.4869,230,54,2
0.839650185924804,0.671225739610757,1030.24109999999,231,54,2
0.837308910618372,0.671427741491415,1034.95079999999,232,54,2
0.839347197355736,0.67161011698499,1039.69279999999,233,54,2
0.837522379837488,0.671767913867472,1044.39709999999,234,52,2
0.835119129596474,0.671958600202297,1049.14709999999,235,53,2
0.842204930450351,0.672160787427001,1053.89189999999,236,53,2
0.838892714502135,0.67236183275259,1058.60519999999,237,53,2
0.83499517972731,0.672540123687239,1063.30869999999,238,53,2
0.835725106734609,0.67273484399306,1068.13309999999,239,52,2
0.835787081669192,0.672932804066405,1072.88049999999,240,53,2
0.838768764632971,0.673123107165076,1077.59349999999,241,53,2
0.843423770830464,0.67331899954637,1082.33939999999,242,53,2
0.838465776063903,0.67347627760031,1087.04429999999,243,52,2
0.835787081669192,0.673669440912593,1091.79359999999,244,53,2
0.840958545654869,0.673869290129212,1096.46279999999,245,54,2
0.83986365514392,0.67405640097661,1101.19229999999,246,53,2
0.842783363173117,0.674240708044496,1105.92879999999,247,53,2
0.835422118165542,0.674432897188542,1110.65789999999,248,53,2
0.841110039939402,0.67464880950779,1115.42049999999,249,54,2
0.836730477895607,0.674855233282588,1120.08379999999,250,52,2
0.842996832392233,0.675049561694043,1124.81869999999,251,54,2
0.845400082633246,0.675256192731122,1129.56809999999,252,53,2
0.84707340586696,0.675458836554865,1134.26689999999,253,53,2
0.832502410136345,0.675687707718829,1138.97189999999,254,54,2
0.847224900151494,0.675881676623944,1143.77899999999,255,54,2
0.841839966946702,0.67610332140662,1148.49359999999,256,54,2
0.83761189918744,0.676296369239548,1153.20419999999,257,53,2
0.842266905384933,0.676520740743815,1157.95419999999,258,53,2
0.841475003443052,0.676714502539601,1162.67819999999,259,53,2
0.846797961713263,0.676938661666245,1167.49899999999,260,55,2
0.850812560253409,0.677161799028606,1172.29039999999,261,54,2
0.847741357939678,0.677379709839562,1177.03659999999,262,55,2
0.846494973144195,0.677616966825093,1181.78089999999,263,55,2
0.843940228618648,0.677830959306076,1186.73889999999,264,55,2
0.852547858421705,0.678050849800306,1191.48369999998,265,54,2
0.854462195289905,0.678285857986644,1196.34789999999,266,55,2
0.848319790662443,0.678493349541122,1201.08219999999,267,55,2
0.847589863655144,0.67873000812668,1205.76099999999,268,54,2
0.849566175457926,0.678973448941431,1210.50699999999,269,54,2
0.853794243217188,0.679188707364579,1215.19589999999,270,54,2
0.849201211954276,0.679425509895653,1219.90619999998,271,54,2
0.843513290180416,0.679666425534427,1224.60239999998,272,54,2
0.842480374604049,0.679884162194298,1229.32629999998,273,53,2
0.839650185924804,0.680118361125802,1234.01159999998,274,51,2
0.844821649910481,0.680334768764596,1238.83119999998,275,54,2
0.850661065968875,0.680582476453835,1243.58249999998,276,53,2
0.850936510122573,0.680820052646426,1248.27989999998,277,54,2
0.842783363173117,0.68102645770104,1253.07639999998,278,54,2
0.847162925216912,0.681272018023732,1257.81469999998,279,55,2
0.848774273516045,0.681497872784699,1262.58949999998,280,54,2
0.84971766974246,0.681763111237123,1267.43889999999,281,54,2
0.848044346508745,0.682007034888496,1272.24059999998,282,54,2
0.85160446219529,0.682235066962552,1276.96169999998,283,53,2
0.851693981545242,0.68246991008071,1281.60059999998,284,53,2
0.852974796859936,0.682719872614583,1286.35639999998,285,54,2
0.856927420465501,0.68298916342441,1291.14829999998,286,54,2
0.851480512326126,0.683233698137089,1295.90659999998,287,54,2
0.85731992838452,0.68349584375305,1300.62819999998,288,54,2
0.855192122297204,0.683712058060775,1305.35509999998,289,54,2
0.854310701005371,0.683991633250453,1310.04109999998,290,51,2
0.847679383005096,0.684243612183616,1314.67219999998,291,53,2
0.855894504889134,0.684493661574619,1319.40439999998,292,54,2
0.855894504889134,0.684752160258981,1324.12479999998,293,54,2
0.851755956479824,0.684979163292384,1328.80079999999,294,55,2
0.854310701005371,0.68524418864575,1333.49799999999,295,54,2
0.856713951246385,0.685499002581351,1338.20399999999,296,55,2
0.858965707202865,0.685761202397167,1342.91389999999,297,54,2
0.856287012808153,0.686027308997815,1347.61019999999,298,52,2
0.850447596749759,0.686298800421677,1352.34099999999,299,54,2
0.854462195289905,0.686563644047654,1357.16159999998,300,55,2
0.852850846990773,0.686822158505908,1361.82559999998,301,54,2
0.848195840793279,0.687086606800332,1366.48709999999,302,54,2
0.850234127530643,0.687341417218681,1371.32419999999,303,55,2
0.852788872056191,0.687626038692788,1376.01469999999,304,55,2
0.854097231786255,0.687866891392403,1380.66919999999,305,54,2
0.852485883487123,0.688125515150688,1385.28799999999,306,54,2
0.861306982509296,0.688397036027423,1389.97099999998,307,53,2
0.854889133728137,0.688639466531108,1394.64419999998,308,53,2
0.852210439333425,0.688904947309948,1399.34109999998,309,51,2
0.856500482027269,0.689180455514334,1404.04209999998,310,53,2
0.854978653078088,0.689453317705299,1408.75099999999,311,53,2
0.856135518523619,0.689696476168664,1413.49679999998,312,55,2
0.862339898085663,0.689964425175163,1418.16199999999,313,54,2
0.860363586282881,0.690238724242369,1422.82609999998,314,53,2
0.852850846990773,0.690504661580196,1427.45839999998,315,53,2
0.855922049304503,0.690790360378973,1432.09069999998,316,53,2
0.849869164026993,0.691069226503261,1436.74159999999,317,53,2
0.854462195289905,0.691325267475509,1441.45119999999,318,53,2
0.852272414268007,0.691610236551876,1446.10999999999,319,52,2
0.857168434099986,0.691901787110771,1450.77259999999,320,54,2
0.855343616581738,0.692167993044896,1455.52729999999,321,54,2
0.84484919432585,0.692431555495317,1460.13149999999,322,54,2
0.852058945048891,0.69270141725365,1464.74139999999,323,52,2
0.862918330808429,0.692978748862242,1469.38309999999,324,53,2
0.853367304778956,0.69325084723131,1474.00049999999,325,53,2
0.859509709406418,0.693555661412559,1478.65619999998,326,53,2
0.860666574851949,0.693817376858604,1483.31849999999,327,51,2
0.859144745902768,0.694105507195651,1487.91409999999,328,52,2
0.855522655281642,0.694363389409063,1492.56109999999,329,53,2
0.853759812697976,0.694617188997512,1497.21449999999,330,54,2
0.862215948216499,0.694888314701464,1501.87379999999,331,53,2
0.865411100399394,0.695169151272622,1506.50359999999,332,53,2
0.861334526924666,0.6954608919124,1511.18299999999,333,54,2
0.860391130698251,0.695750012882287,1515.87559999999,334,53,2
0.860239636413717,0.69603994491035,1520.46759999999,335,54,2
0.86300785015838,0.69631972251969,1525.15299999999,336,53,2
0.861334526924666,0.696600420114524,1529.83739999999,337,52,2
0.863159344442914,0.696890208330492,1534.53469999999,338,53,2
0.860239636413717,0.697162689273113,1539.18509999999,339,53,2
0.86787632557499,0.697462947499982,1543.88239999999,340,53,2
0.864619198457513,0.697750781262893,1548.52819999999,341,53,2
0.865562594683928,0.698038174527911,1553.21729999999,342,54,2
0.863159344442914,0.698314681664587,1557.87929999999,343,54,2
0.859964192260019,0.698613289464661,1562.54559999999,344,53,2
0.862945875223798,0.698921605082218,1567.19929999999,345,52,2
0.862305467566451,0.699204201135785,1571.87389999999,346,52,2
0.862215948216499,0.699495700347087,1576.50439999999,347,52,2
0.86373777716568,0.699793920583234,1581.21319999999,348,52,2
0.863586282881146,0.70008568770909,1585.87769999999,349,53,2
0.860480650048203,0.700381429871563,1590.55769999999,350,53,2
0.862277923151081,0.700687849225229,1595.22479999999,351,54,2
0.863524307946564,0.70098175250228,1599.89479999999,352,54,2
0.864040765734747,0.701301044576717,1604.57699999999,353,54,2
0.865197631180278,0.701580038547484,1609.23729999999,354,53,2
0.875995042005233,0.701889471587497,1613.89559999999,355,53,2
0.871402010742322,0.702209432234268,1618.49809999999,356,53,2
0.866533535325713,0.702495701659161,1623.12959999999,357,53,2
0.86112105770555,0.702804545597148,1627.72459999999,358,52,2
0.862064453931965,0.703109297529802,1632.37169999999,359,52,2
0.863097369508332,0.703411684887019,1636.98919999999,360,52,2
0.870245145296791,0.703713361422505,1641.66049999999,361,52,2
0.860997107836386,0.704018898242391,1646.27659999999,362,53,2
0.859509709406418,0.704284056772756,1650.87769999999,363,53,2
0.86906073543589,0.704587141835783,1655.50539999999,364,53,2
0.867325437267594,0.704897235560661,1660.09629999999,365,52,2
0.86565211403388,0.705206553703501,1664.72209999998,366,53,2
0.868206858559427,0.705506562267068,1669.32899999999,367,52,2
0.867841895055778,0.70580158375243,1673.98079999999,368,53,2
0.866595510260295,0.706111376201833,1678.61339999999,369,54,2
0.862064453931965,0.70643275728451,1683.24929999999,370,52,2
0.858504338245421,0.706723858424572,1687.79749999999,371,51,2
0.860088142129183,0.707007404616107,1692.39349999999,372,51,2
0.872586420603223,0.707310837290569,1697.02679999999,373,52,2
0.876511499793417,0.707606905442938,1701.71089999999,374,52,2
0.868144883624845,0.70790637189864,1706.34999999999,375,53,2
0.86906073543589,0.708218642698014,1711.01229999999,376,53,2
0.8770279575816,0.708526649211623,1715.63469999999,377,52,2
0.864130285084699,0.708838064789482,1720.24719999999,378,51,2
0.871126566588624,0.709140537619454,1724.82979999999,379,51,2
0.870307120231373,0.709468410697466,1729.56689999999,380,52,2
0.86979066244319,0.709777259057371,1734.25419999999,381,50,2
0.873681311114172,0.710097490948794,1738.88259999999,382,53,2
0.876662994077951,0.710400584592082,1743.50979999999,383,53,2
0.876876463297066,0.710714132888328,1748.10959999999,384,52,2
0.873378322545104,0.711036075728938,1752.69619999999,385,53,2
0.874776201625121,0.711355031538394,1757.38809999998,386,52,2
0.869666712574026,0.711678715813156,1761.96869999999,387,52,2
0.873102878391406,0.712008252634518,1766.57239999999,388,53,2
0.871581049442226,0.712317425205974,1771.30679999999,389,52,2
0.872951384106872,0.712613951585473,1776.09419999999,390,53,2
0.875871092136069,0.712919473387766,1780.76119999999,391,53,2
0.870913097369508,0.713224694191314,1785.33939999999,392,53,2
0.882867373639995,0.713535024338171,1789.98349999999,393,54,2
0.875230684478722,0.713851766948434,1794.59339999999,394,52,2
0.869969701143093,0.714152300317961,1799.25069999999,395,54,2
0.87480374604049,0.714462648100399,1803.82789999998,396,53,2
0.868385897259331,0.714771445282124,1808.49789999999,397,52,2
0.87100261671946,0.715095090467206,1813.10329999999,398,54,2
0.874135793967773,0.715410878815701,1817.73689999999,399,52,2
0.870940641784878,0.715721197417684,1822.36659999999,400,52,2
0.878728825230685,0.71604720549011,1827.00109999999,401,52,2
0.867745489601983,0.716365848491712,1831.66009999999,402,54,2
0.868902355047514,0.716675888005514,1836.40029999999,403,54,2
0.870086764908415,0.716975524613983,1841.13389999999,404,52,2
0.871581049442226,0.717282114248326,1845.77989999999,405,54,2
0.878425836661617,0.717577602504165,1850.49219999998,406,53,2
0.866285635587385,0.717910262280857,1855.21279999999,407,54,2
0.867291006748382,0.71822882125291,1859.87969999999,408,54,2
0.867442501032916,0.718546694427754,1864.62239999999,409,54,2
0.868902355047514,0.718881740489428,1869.39119999999,410,54,2
0.867442501032916,0.719204185044789,1874.14779999999,411,53,2
0.876904007712436,0.719507748142461,1878.89759999999,412,52,2
0.871305605288528,0.719834033875156,1883.78199999999,413,53,2
0.86911582426663,0.720155413588079,1888.44529999999,414,53,2
0.866072166368269,0.720481538177805,1893.26179999999,415,55,2
0.869177799201212,0.720807896112843,1898.14399999999,416,54,2
0.868537391543865,0.721123078373873,1902.83309999999,417,54,2
0.875382178763256,0.721458485516849,1907.45729999999,418,53,2
0.86534223936097,0.721758282393872,1912.11059999999,419,53,2
0.867745489601983,0.722075134173428,1916.71259999999,420,54,2
0.863365927558188,0.722355004490449,1921.27329999999,421,51,2
0.867015562594684,0.722677672207121,1925.96189999999,422,53,2
0.872462470734059,0.722971079294016,1930.61439999999,423,53,2
0.87361933617959,0.723295759690474,1935.27699999999,424,53,2
0.875747142266905,0.723604174332132,1939.92429999999,425,53,2
0.867655970252031,0.723924373486161,1944.59579999999,426,53,2
0.868020933755681,0.724247514535988,1949.26909999999,427,53,2
0.875258228894092,0.72457332864625,1953.94129999999,428,53,2
0.86342790249277,0.72487390722813,1958.58539999999,429,52,2
0.869542762704862,0.72517872516207,1963.23869999999,430,53,2
0.878301886792453,0.725519426883633,1967.94389999999,431,54,2
0.872765459303126,0.725832724378424,1972.60399999999,432,53,2
0.879093788734334,0.726165694090914,1977.28779999999,433,54,2
0.875106734609558,0.726493373567933,1981.92439999999,434,53,2
0.874287288252307,0.726797950082034,1986.61459999998,435,53,2
0.874776201625121,0.727117272018035,1991.21769999998,436,52,2
0.872338520864895,0.727435369986275,1995.89589999998,437,52,2
0.876477069274205,0.72774553625528,2000.59879999998,438,54,2
0.869418812835698,0.728039554435007,2005.32169999998,439,54,2
0.87669053849332,0.728377205572503,2010.00349999998,440,54,2
0.888279851260157,0.728732118525112,2014.74579999998,441,52,2
0.874349263186889,0.729035972791256,2019.41569999998,442,53,2
0.866010191433687,0.729336553142319,2024.08219999998,443,52,2
0.883046412339898,0.729685497906859,2028.82419999998,444,53,2
0.872035532295827,0.730014794903865,2033.47229999998,445,53,2
0.871546618923013,0.730336126218698,2038.33569999998,446,54,2
0.874438782536841,0.730661030605658,2043.09879999999,447,54,2
0.879637790937887,0.730974590541576,2047.80119999998,448,52,2
0.868688885828398,0.731274130038321,2052.47899999998,449,54,2
0.869721801404765,0.731583674018096,2057.22549999999,450,54,2
0.875499242528577,0.731926689140883,2061.90149999999,451,53,2
0.871608593857595,0.732231168000105,2066.60969999998,452,51,2
0.877234540696874,0.732574150804758,2071.30629999999,453,53,2
0.858132488637928,0.732895003680521,2075.99519999999,454,53,2
0.876594133039526,0.733209908098724,2080.75829999999,455,54,2
0.872428040214847,0.733521418777575,2085.52959999999,456,52,2
0.877537529265941,0.733846660890011,2090.21949999999,457,52,2
0.86655419363724,0.734159999906432,2095.00019999998,458,54,2
0.871787632557499,0.734483837496348,2099.68619999998,459,53,2
0.870389753477482,0.734799900211256,2104.37139999999,460,53,2
0.868014047651839,0.735118276242039,2109.09709999999,461,54,2
0.865824266629941,0.735436108488172,2113.81779999998,462,53,2
0.876167194601295,0.735754921238631,2118.59209999998,463,54,2
0.857671119680485,0.736032627882569,2123.27349999998,464,55,2
0.864942845338108,0.736329681259388,2128.02489999998,465,53,2
0.871787632557499,0.736663088190857,2132.72079999999,466,53,2
0.873398980856631,0.736983346380194,2137.45849999998,467,54,2
0.87330946150668,0.737293679344051,2142.18929999999,468,53,2
0.867986503236469,0.737593534974731,2146.89329999999,469,52,2
0.864212918330808,0.737921585236022,2151.62209999999,470,54,2
0.872820548133866,0.738245828653162,2156.36959999998,471,53,2
0.868406555570858,0.738562266027479,2161.11439999999,472,53,2
0.864605426249828,0.738854956587755,2165.86959999998,473,54,2
0.86810356700179,0.739170180148381,2170.57529999998,474,53,2
0.869928384520039,0.739489387353221,2175.30709999999,475,53,2
0.870417297892852,0.739795979980187,2180.08579999999,476,53,2
0.861623743286049,0.7400968260482,2184.78879999999,477,53,2
0.868620024789974,0.740411714908516,2189.51609999999,478,53,2
0.861775237570583,0.740727038166309,2194.24349999999,479,54,2
0.863083597300647,0.741028974562779,2198.98319999999,480,54,2
0.868681999724556,0.74134003333317,2203.69059999999,481,54,2
0.859248037460405,0.74163415752013,2208.44509999999,482,54,2
0.853925079190194,0.741920391290596,2213.22129999999,483,55,2
0.856238810081256,0.742222712955511,2217.99149999999,484,54,2
0.860680347059634,0.742510569459455,2222.68029999999,485,52,2
0.864054537942432,0.742817234717147,2227.41339999999,486,55,2
0.856176835146674,0.743125744068763,2232.14829999999,487,53,2
0.860831841344167,0.743393507245387,2236.85779999999,488,53,2
0.861926731855116,0.743690077660044,2241.64789999999,489,53,2
0.85188679245283,0.7439860973462,2246.44789999999,490,54,2
0.85450351191296,0.744278127029406,2251.19549999999,491,54,2
0.848567690400772,0.74457956135304,2255.92119999999,492,54,2
0.854834044897397,0.744881311057189,2260.67459999999,493,54,2
0.853436165817381,0.745171049396548,2265.43199999999,494,53,2
0.850881421291833,0.745457613110939,2270.13829999999,495,54,2
0.851122434926319,0.745761967206782,2274.89749999999,496,54,2
0.854655006197493,0.74603246366296,2279.61579999999,497,54,2
0.855260983335629,0.746308336653474,2284.37629999999,498,53,2
0.848540145985401,0.746603721846461,2289.14069999999,499,53,2
0.860494422255888,0.746893854980248,2293.85149999999,500,53,2
0.851246384795483,0.747196926306999,2298.59809999999,501,53,2
0.855019969701143,0.747477475952891,2303.33089999999,502,55,2
0.856328329431208,0.747774887594148,2308.0908,503,52,2
0.858793554606804,0.748071537742939,2312.79499999999,504,55,2
0.86016388927145,0.748379132823369,2317.5138,505,54,2
0.852981682963779,0.748665040141948,2322.19749999999,506,54,2
0.858029197080292,0.748992681450611,2326.88489999999,507,54,2
0.851094890510949,0.749292127834709,2331.56679999999,508,51,2
0.849208098058119,0.749586447582891,2336.2779,509,53,2
0.853890648670982,0.749879692518507,2340.99,510,54,2
0.853925079190194,0.750154546019744,2345.6903,511,52,2
0.857850158380388,0.75046118001711,2350.4106,512,50,2
0.848567690400771,0.75076251074385,2355.1276,513,53,2
0.854379562043796,0.751048511196069,2359.8457,514,53,2
0.84847817105082,0.751333608790063,2364.5219,515,52,2
0.848843134554469,0.751607120025376,2369.2009,516,51,2
0.859489051094891,0.751889503215977,2373.9307,517,53,2
0.859551026029473,0.752170319566739,2378.70030000001,518,54,2
0.842149841619612,0.752467642354382,2383.4838,519,52,2
0.845950970940642,0.752748064478473,2388.2188,520,53,2
0.84811320754717,0.753045049668267,2392.9974,521,54,2
0.843733645503374,0.753318113210976,2397.7627,522,53,2
0.85,0.753603562075292,2402.5197,523,54,2
0.851032915576367,0.753889006639433,2407.254,524,53,2
0.85571546618923,0.754199261712581,2411.9968,525,54,2
0.852644263875499,0.754499850516197,2416.7613,526,53,2
0.848416196116238,0.754791788303497,2421.6002,527,54,2
0.847927282743424,0.755064950798592,2426.36609999999,528,53,2
0.85602534086214,0.755360446220949,2431.0938,529,53,2
0.850605977138135,0.755631447242467,2435.9138,530,54,2
0.858456135518524,0.755938744852277,2440.6428,531,52,2
0.854255612174632,0.756226605715709,2445.3535,532,54,2
0.852857733094615,0.756513246000644,2450.093,533,52,2
0.855563971904696,0.756815958126346,2454.8448,534,54,2
0.854985539181931,0.757130349490353,2459.5587,535,54,2
0.859186062525823,0.757419564226827,2464.2056,536,52,2
0.854076573474728,0.757719207200594,2468.9411,537,52,2
0.846742872882523,0.758010374775756,2473.6859,538,53,2
0.847624294174356,0.758305503979821,2478.3532,539,52,2
0.853009227379149,0.758595485223455,2483.1261,540,52,2
0.862711747693155,0.758897912884172,2487.8824,541,54,2
0.85535050268558,0.759186715412532,2492.6523,542,53,2
0.85194188128357,0.759455660289665,2497.3941,543,53,2
0.854896019831979,0.759764120514958,2502.1719,544,52,2
0.853374190882798,0.760067360177213,2506.9573,545,54,2
0.842631868888583,0.760361941241832,2511.6582,546,54,2
0.858910618372125,0.760647453546469,2516.5214,547,54,2
0.847713813524308,0.760951317895402,2521.2836,548,54,2
0.849814075196254,0.761242186115824,2526.1438,549,55,2
0.859213606941193,0.761524954104456,2530.9085,550,52,2
0.84814075196254,0.761822823254928,2535.6101,551,53,2
0.85380112932103,0.76213918137342,2540.3502,552,54,2
0.845613551852362,0.762439568226452,2545.1102,553,54,2
0.850268558049855,0.762748161598111,2549.8449,554,54,2
0.856142404627462,0.763052909966005,2554.55480000001,555,54,2
0.854407106459165,0.763345452623418,2559.29020000001,556,53,2
0.848719184685305,0.763635932951301,2564.0251,557,54,2
0.852155350502686,0.763922551023828,2568.7704,558,55,2
0.852458339071753,0.764229091442135,2573.5271,559,53,2
0.849476656107974,0.764516718552578,2578.26160000001,560,55,2
0.837976862691089,0.764803722618364,2582.9937,561,54,2
0.843086351742184,0.765074686449246,2587.73890000001,562,53,2
0.844367167056879,0.765369999632392,2592.48810000001,563,52,2
0.841991461231235,0.765664905798606,2597.26,564,55,2
0.841110039939402,0.765945420925143,2602.01640000001,565,53,2
0.847617408070514,0.766226029528806,2606.77280000001,566,54,2
0.842294449800303,0.766485971122548,2611.48380000001,567,54,2
0.837522379837488,0.766754537707842,2616.23810000001,568,54,2
0.841295964743148,0.767051094423273,2621.04560000001,569,54,2
0.844732130560529,0.767332690135997,2625.82880000001,570,54,2
0.839071753202038,0.767582523159759,2630.53060000001,571,53,2
0.852761327640821,0.767855479250266,2635.28930000001,572,55,2
0.840290593582151,0.768148030234792,2640.00640000001,573,53,2
0.843485745765046,0.768436256478521,2644.82950000001,574,55,2
0.84172290318138,0.768720804628779,2649.60560000001,575,54,2
0.840655557085801,0.768999540948687,2654.385,576,55,2
0.845276132764082,0.769282996405977,2659.15420000001,577,54,2
0.846371023275031,0.769572316015559,2663.95200000001,578,54,2
0.835511637515494,0.769844240460229,2668.72250000001,579,55,2
0.845400082633246,0.770137812267211,2673.68400000001,580,54,2
0.837033466464674,0.77040972535524,2678.52190000001,581,54,2
0.842934857457651,0.770704642554666,2683.41570000001,582,54,2
0.843540834595786,0.770989675236349,2688.31110000001,583,54,2
0.840345682412891,0.771258074768028,2693.27430000001,584,55,2
0.842142955515769,0.771543736861374,2698.35250000001,585,54,2
0.839099297617408,0.771823410168052,2703.38500000001,586,52,2
0.848106321443327,0.772095396742086,2708.54200000001,587,54,2
0.842356424734885,0.77235480994004,2713.44520000001,588,54,2
0.847162925216912,0.772639159391338,2718.43690000001,589,55,2
0.82860487536152,0.772892296734403,2723.23950000001,590,53,2
0.844394711472249,0.773195253127523,2728.12350000001,591,54,2
0.84177799201212,0.773474682939639,2732.92840000001,592,55,2
0.844697700041317,0.773722358812876,2737.78590000001,593,55,2
0.840318137997521,0.773978491521997,2742.53050000001,594,54,2
0.835422118165542,0.774234142509468,2747.32440000001,595,54,2
0.844181242253133,0.774525477836599,2752.17560000001,596,54,2
0.837914887756508,0.774787988284998,2756.99590000001,597,54,2
0.841475003443052,0.775062982885917,2761.87200000001,598,55,2
0.840593582151219,0.775347350785837,2766.71380000001,599,55,2
0.842507919019419,0.775612186394754,2771.55350000001,600,54,2
0.845489601983198,0.775878612144616,2776.41550000001,601,56,2
0.842934857457651,0.776161531528976,2781.32550000001,602,54,2
0.832164991048065,0.776437046248557,2786.16370000002,603,54,2
0.840683101501171,0.776724975075237,2791.00360000002,604,55,2
0.837763393471974,0.777002593455144,2795.85040000001,605,55,2
0.842142955515769,0.77726557987118,2800.73270000002,606,57,2
0.848319790662443,0.777567878138585,2805.62570000002,607,56,2
0.840104668778405,0.777831853564044,2810.49060000002,608,56,2
0.842872882523068,0.778112539652647,2815.32760000002,609,54,2
0.837487949318276,0.778390483672032,2820.09010000002,610,54,2
0.843451315245834,0.778660213545069,2824.92230000001,611,54,2
0.846219528990497,0.778927944163188,2829.72610000002,612,51,2
0.844270761603085,0.779217810110265,2834.56400000001,613,53,2
0.83918881696736,0.779481081509773,2839.41120000002,614,55,2
0.842480374604049,0.779765788564295,2844.21150000001,615,55,2
0.835904145434513,0.780039864339206,2849.03130000002,616,54,2
0.841227103704724,0.780322962510236,2853.90890000002,617,56,2
0.838706789698389,0.780588922516575,2858.68680000002,618,52,2
0.839615755405591,0.78087750798703,2863.52750000002,619,53,2
0.832956892989946,0.781132355219088,2868.35410000002,620,54,2
0.831648533259882,0.781388458521167,2873.21910000002,621,54,2
0.8432998209613,0.781680476808072,2878.06620000002,622,56,2
0.834230822200799,0.781969938193333,2882.94870000002,623,54,2
0.835146674011844,0.782232637815013,2887.84630000002,624,54,2
0.833989808566313,0.782519697320117,2892.67130000002,625,55,2
0.835601156865445,0.782803194435415,2897.54570000002,626,53,2
0.835084699077262,0.783090067204991,2902.36530000002,627,55,2
0.838155901390993,0.783375509099892,2907.19500000002,628,57,2
0.840380112932103,0.78365446250842,2912.05060000002,629,56,2
0.839223247486572,0.783949340870661,2916.88950000001,630,56,2
0.839009778267456,0.784233140578518,2921.70800000002,631,55,2
0.845916540421429,0.784513544511006,2926.56060000002,632,56,2
0.827172565762292,0.784773538044013,2931.37260000002,633,55,2
0.838431345544691,0.785034295390018,2936.22030000002,634,55,2
0.83952623605564,0.785291902059271,2941.09330000002,635,55,2
0.832619473901666,0.785548234209744,2945.93170000002,636,55,2
0.833900289216362,0.785834611412312,2950.74530000002,637,53,2
0.831614102740669,0.786079639241849,2955.54370000002,638,55,2
0.845703071202314,0.786368120714034,2960.35800000002,639,55,2
0.852974796859937,0.786659508719925,2965.19720000002,640,56,2
0.839650185924804,0.786953105151484,2970.04550000002,641,56,2
0.844029747968599,0.787247296388488,2974.98040000002,642,56,2
0.84175044759675,0.787539119463886,2979.81090000002,643,55,2
0.847589863655144,0.787832921089549,2984.68760000002,644,54,2
0.849201211954276,0.788116930733633,2989.56640000002,645,55,2
0.834898774273516,0.788372266178484,2994.45710000002,646,54,2
0.841351053573888,0.788630915693692,2999.27730000002,647,57,2
0.829059358215122,0.788905974606039,3004.12570000002,648,57,2
0.831552127806087,0.789190582994214,3008.92100000002,649,56,2
0.827689023550475,0.789456033949005,3013.67800000002,650,57,2
0.82485883487123,0.789701402513182,3018.50940000002,651,56,2
0.832041041178901,0.789958517158847,3023.33540000002,652,54,2
0.830002754441537,0.790230116404121,3028.15690000002,653,54,2
0.830154248726071,0.790505246155148,3032.99830000002,654,56,2
0.841502547858422,0.79077138795874,3037.79480000003,655,54,2
0.843024376807602,0.791039523716347,3042.62420000002,656,56,2
0.834747279988982,0.791312145633055,3047.47720000003,657,56,2
0.837150530229996,0.791583604567038,3052.31920000002,658,57,2
0.829210852499656,0.791836525794272,3057.16740000002,659,54,2
0.838672359179176,0.792118495293012,3062.01960000002,660,56,2
0.830794656383418,0.792390312614801,3066.76100000002,661,55,2
0.836420603222697,0.792643495185155,3071.52100000003,662,55,2
0.827200110177661,0.792903655404313,3076.38110000003,663,55,2
0.823977413579397,0.793158180681434,3081.15130000003,664,55,2
0.836358628288115,0.793414668390663,3085.99800000003,665,54,2
0.844181242253133,0.793677054429561,3090.83510000003,666,54,2
0.836207134003581,0.793954645922344,3095.67530000003,667,55,2
0.828666850296102,0.794228816586135,3100.51820000003,668,55,2
0.826318688885828,0.794502200623067,3105.36980000003,669,56,2
0.837515493733646,0.794763826988383,3110.23430000003,670,56,2
0.836207134003581,0.795027658867254,3115.05270000003,671,57,2
0.83882385346371,0.79529544348623,3119.85470000003,672,55,2
0.844546205756783,0.79558483165091,3124.66330000003,673,57,2
0.832922462470734,0.79585762050998,3129.45470000003,674,55,2
0.838644814763807,0.796130806817629,3134.19450000003,675,55,2
0.831648533259882,0.796383155504366,3139.09560000004,676,55,2
0.831738052609833,0.796632930181232,3143.95300000003,677,55,2
0.842507919019419,0.796895148602398,3148.74940000003,678,55,2
0.830973695083322,0.797172277708835,3153.54950000003,679,55,2
0.830946150667952,0.797426546274752,3158.32040000003,680,53,2
0.833865858697149,0.797669721499504,3163.09210000004,681,55,2
0.837577468668228,0.797955769936571,3168.00420000003,682,54,2
0.843513290180416,0.798246660727668,3172.74880000003,683,53,2
0.834568241289079,0.798527088975756,3177.48260000003,684,55,2
0.840345682412891,0.798788189451935,3182.35210000004,685,54,2
0.830732681448836,0.799047052216017,3187.10680000004,686,54,2
0.828907863930588,0.799293505090417,3191.82760000003,687,54,2
0.838885828398292,0.799573244566119,3196.61010000004,688,54,2
0.836661616857182,0.799830172127032,3201.40030000004,689,55,2
0.828081531469495,0.80011726067742,3206.17550000004,690,54,2
0.831765597025203,0.800373628569736,3210.89530000004,691,55,2
0.833714364412615,0.800640668799292,3215.71020000004,692,53,2
0.829851260157003,0.800905133791432,3220.48290000003,693,54,2
0.836358628288114,0.801172473516382,3225.27350000003,694,56,2
0.82677317173943,0.801448587475804,3230.04120000003,695,53,2
0.827200110177661,0.801726174013388,3234.76350000003,696,54,2
0.82640820823578,0.801965680341453,3239.55210000004,697,56,2
0.829816829637791,0.802233701992655,3244.31220000004,698,56,2
0.839980718909241,0.802512463828793,3249.12690000003,699,56,2
0.83057430106046,0.802771727407017,3253.92470000003,700,56,2
0.834836799338934,0.803037042937887,3258.69790000003,701,56,2
0.831338658586972,0.803321509777507,3263.47830000003,702,56,2
0.83054675664509,0.803581175396123,3268.20780000003,703,55,2
0.833741908827985,0.803861661359433,3272.87960000003,704,54,2
0.825347748244043,0.804136242651062,3277.65550000003,705,55,2
0.835566726346233,0.804387581504805,3282.45450000003,706,56,2
0.832371574163338,0.804649140391899,3287.23800000003,707,55,2
0.830057843272277,0.804923859523048,3292.05250000003,708,56,2
0.825891750447597,0.805182651171293,3296.75430000003,709,54,2
0.837543038149015,0.805452438318152,3301.46170000003,710,54,2
0.83885139787908,0.805718454357751,3306.22450000003,711,55,2
0.83088417573337,0.805980523965912,3310.91220000003,712,55,2
0.830030298856906,0.806244954299441,3315.59790000003,713,53,2
0.826986640958546,0.806519316596872,3320.31210000003,714,53,2
0.8346853050544,0.806779180492539,3325.04680000003,715,53,2
0.833769453243355,0.807069342503077,3329.77310000003,716,55,2
0.834650874535188,0.807353359119578,3334.56850000003,717,54,2
0.835656245696185,0.807610175361434,3339.30740000003,718,54,2
0.837391543864481,0.80785932628075,3344.04930000003,719,54,2
0.829086902630492,0.808111760017949,3348.72090000003,720,53,2
0.830333287425974,0.808365289377646,3353.43970000003,721,54,2
0.834898774273516,0.808638221727749,3358.13510000003,722,53,2
0.827138135243079,0.808886798264331,3362.86380000003,723,55,2
0.82677317173943,0.809163099097158,3367.56020000003,724,53,2
0.835449662580912,0.809434655913745,3372.21740000003,725,54,2
0.830333287425974,0.809704630743089,3376.87910000003,726,53,2
0.824128907863931,0.809951030312828,3381.58860000003,727,54,2
0.838672359179176,0.810236062092938,3386.25970000003,728,54,2
0.825526786943947,0.810493287753101,3391.00250000003,729,55,2
0.832647018317036,0.810764569494368,3395.63950000003,730,54,2
0.835718220630767,0.811042780589461,3400.32730000003,731,54,2
0.828783914061424,0.811306469531624,3404.95210000003,732,53,2
0.835291282192535,0.811569455549657,3409.63320000003,733,55,2
0.831152733783225,0.811825112137995,3414.32560000003,734,54,2
0.828171050819446,0.812088605716534,3418.99970000003,735,54,2
0.833073956755268,0.812358718422391,3423.67490000003,736,53,2
0.820658311527338,0.812616078668328,3428.34290000003,737,55,2
0.832371574163338,0.812890591941812,3433.07380000004,738,55,2
0.828053987054125,0.813145677203143,3437.75240000003,739,53,2
0.82865996419226,0.813402680428764,3442.42710000003,740,52,2
0.828109075884864,0.813679761574458,3447.04270000003,741,53,2
0.830849745214158,0.813927042857498,3451.69520000003,742,54,2
0.836110728549787,0.814191121678143,3456.31520000003,743,55,2
0.824583390717532,0.814460120423053,3460.94370000003,744,53,2
0.826470183170362,0.814729134151141,3465.58880000003,745,53,2
0.828783914061424,0.814994441944099,3470.18490000004,746,53,2
0.836055639719047,0.81525754030596,3474.80040000003,747,53,2
0.826559702520314,0.815537955751377,3479.41050000003,748,54,2
0.827592618096681,0.815789716639647,3484.03530000003,749,53,2
0.828143506404077,0.816046679150057,3488.60190000003,750,53,2
0.829541385484093,0.8163123980133,3493.26720000003,751,55,2
0.839402286186476,0.816574660973739,3497.88640000003,752,53,2
0.838121470871781,0.816831773933361,3502.50530000003,753,54,2
0.83434788596612,0.817122739455527,3507.07530000003,754,53,2
0.837026580360832,0.817388855518254,3511.68300000003,755,53,2
0.828962952761328,0.817658577834159,3516.30290000003,756,53,2
0.830119818206859,0.817904128764875,3520.89420000003,757,52,2
0.832158104944223,0.818170261132545,3525.49430000003,758,53,2
0.825981269797549,0.818421070475228,3530.12340000003,759,52,2
0.837908001652665,0.818687439469542,3534.71470000003,760,53,2
0.839491805536427,0.818946473442904,3539.31620000003,761,54,2
0.836689161272552,0.819216246966194,3543.95550000003,762,54,2
0.840311251893679,0.819465436479863,3548.52310000003,763,52,2
0.83696460542625,0.819717869041792,3553.08970000003,764,53,2
0.82829500068861,0.819989259848562,3557.68660000003,765,53,2
0.83057430106046,0.820242614700844,3562.27400000003,766,52,2
0.844422255887619,0.820499672022493,3566.89640000003,767,55,2
0.839794794105495,0.820768204330998,3571.47640000002,768,53,2
0.827992012119543,0.821043895427693,3576.00100000003,769,54,2
0.827806087315797,0.821296322826945,3580.62340000003,770,54,2
0.83246109351329,0.821544664843209,3585.16620000002,771,55,2
0.82074783087729,0.821798276592567,3589.83610000002,772,55,2
0.838610384244594,0.822056068862735,3594.41300000003,773,54,2
0.827379148877565,0.822303827573135,3598.93680000002,774,52,2
0.819590965431759,0.822541652757971,3603.54490000002,775,53,2
0.824610935132902,0.822772816113681,3608.12640000003,776,53,2
0.833342514805123,0.823027980536183,3612.67180000002,777,53,2
0.831242253133177,0.823287447885523,3617.23330000002,778,54,2
0.823543589037323,0.823530640422577,3621.76050000002,779,52,2
0.825643850709268,0.823737688309889,3626.27650000003,780,54,2
0.817339209475279,0.823963825727966,3630.81760000003,781,53,2
0.813744663269522,0.824200849319502,3635.43670000003,782,53,2
0.813930588073268,0.824414171324549,3639.93670000003,783,51,2
0.814873984299683,0.82463396645538,3644.49340000003,784,52,2
0.817704172978928,0.824867198894195,3649.05120000003,785,55,2
0.821567277234541,0.825079391604195,3653.59030000003,786,53,2
0.81779369232888,0.825319137952216,3658.13620000003,787,54,2
0.824638479548272,0.825546322333015,3662.71350000003,788,53,2
0.828625533673048,0.825777821303814,3667.33280000003,789,53,2
0.819040077124363,0.82601318672773,3671.93310000003,790,53,2
0.827558187577469,0.826255172968101,3676.52420000003,791,53,2
0.821291833080843,0.826463519298975,3681.12760000003,792,53,2
0.829238396915025,0.826702715321855,3685.60880000003,793,53,2
0.830023412753064,0.82694546183825,3690.18200000003,794,53,2
0.818950557774411,0.827178359884909,3694.66510000003,795,53,2
0.827014185373915,0.827421831512063,3699.20500000003,796,52,2
0.82381903319102,0.827670440207403,3703.78470000003,797,51,2
0.822875636964605,0.827922472320066,3708.27870000003,798,53,2
0.825402837074783,0.828163541498261,3712.88290000003,799,53,2
0.830057843272277,0.828416100876713,3717.43260000003,800,53,2
0.829203966395813,0.828647673468816,3721.94830000003,801,50,2
0.829080016526649,0.828898815230706,3726.49190000003,802,51,2
0.826284258366616,0.829127072729748,3731.02310000003,803,53,2
0.818916127255199,0.82935057351745,3735.64190000003,804,53,2
0.829355460680347,0.829585477082591,3740.20160000003,805,53,2
0.829961437818482,0.829802525347588,3744.81100000003,806,53,2
0.826738741220217,0.830016443329083,3749.29400000003,807,51,2
0.823667538906487,0.830259807659481,3753.91810000003,808,54,2
0.819804434650874,0.830496465647032,3758.46350000003,809,51,2
0.829506954964881,0.830744833027376,3763.04490000003,810,52,2
0.830477895606666,0.830985298695814,3767.66700000002,811,52,2
0.825705825643851,0.831205412763746,3772.23140000003,812,54,2
0.815328467153285,0.831431128098944,3776.78400000002,813,52,2
0.825154937336455,0.831647663479466,3781.33110000002,814,52,2
0.819680484781711,0.831863099990532,3785.89150000002,815,52,2
0.829141991461231,0.832104537992558,3790.42520000002,816,53,2
0.825430381490153,0.832323661211029,3794.93600000002,817,53,2
0.824363035394574,0.832555454374337,3799.50840000002,818,54,2
0.823178625533673,0.832779260895024,3804.12450000002,819,53,2
0.819618509847128,0.832992649697183,3808.69590000002,820,53,2
0.825065417986503,0.83320874267051,3813.27680000002,821,53,2
0.827317173942983,0.833449413328371,3817.84670000002,822,52,2
0.822689712160859,0.833676704903337,3822.41250000002,823,51,2
0.822448698526374,0.833921586012175,3826.98250000002,824,52,2
0.826311802781986,0.834127071326262,3831.54320000002,825,52,2
0.828749483542212,0.834358328377894,3836.13600000002,826,53,2
0.828136620300234,0.834582104382728,3840.74200000002,827,54,2
0.824273516044622,0.834809787906809,3845.28140000002,828,53,2
0.824335490979204,0.835033179748451,3849.78480000002,829,52,2
0.818737088555295,0.835255967934406,3854.31430000002,830,51,2
0.827014185373915,0.835485788410348,3858.87690000002,831,52,2
0.831607216636827,0.835708133622171,3863.46500000002,832,53,2
0.828900977826746,0.835937503863064,3868.00440000002,833,50,2
0.829293485745765,0.836144505208847,3872.51610000002,834,52,2
0.828839002892164,0.836363162291478,3877.05200000002,835,53,2
0.819590965431759,0.836602877566274,3881.60580000002,836,50,2
0.817036220906211,0.836823667304567,3886.15580000002,837,51,2
0.827682137446633,0.837052597068297,3890.72420000002,838,53,2
0.81968048478171,0.837283814979348,3895.17340000002,839,51,2
0.822937611899187,0.837526671352352,3899.71440000002,840,50,2
0.831882660790525,0.837744692617481,3904.22690000002,841,51,2
0.830512326125878,0.837976663855602,3908.79570000002,842,52,2
0.831848230271312,0.838222731093047,3913.38430000002,843,53,2
0.82646329706652,0.838462264230685,3917.93780000002,844,52,2
0.825547445255475,0.838679579208108,3922.51010000002,845,53,2
0.818310150117064,0.838912711597225,3927.02100000003,846,51,2
0.82266216774549,0.839124841316771,3931.57550000003,847,53,2
0.8279851260157,0.839352742804479,3936.07560000003,848,52,2
0.826614791351054,0.839559091817994,3940.68260000003,849,52,2
0.823295689298994,0.839764600717459,3945.25550000003,850,53,2
0.832550612863242,0.839987481155625,3949.79050000003,851,52,2
0.819315521278061,0.840198727559613,3954.33450000003,852,51,2
0.826952210439333,0.840428419168887,3958.85560000003,853,53,2
0.829720424183997,0.84063625778994,3963.43610000003,854,52,2
0.830815314694946,0.840875107399912,3968.04020000003,855,53,2
0.824700454482854,0.841092960152646,3972.56780000003,856,51,2
0.827558187577469,0.841320018492123,3977.07790000003,857,53,2
0.830422806775926,0.841513830196263,3981.60060000003,858,51,2
0.826525272001102,0.841738758928358,3986.10780000003,859,53,2
0.828047100950282,0.841965796722525,3990.67960000003,860,53,2
0.829417435614929,0.842182243673317,3995.23720000003,861,53,2
0.825671395124638,0.842408906585244,3999.77460000003,862,52,2
0.830725795344994,0.842643184546544,4004.31880000003,863,54,2
0.824363035394574,0.842859082463049,4008.83260000003,864,52,2
0.823302575402837,0.84308344466386,4013.27520000003,865,50,2
0.823908552540972,0.843298432729103,4017.80890000003,866,51,2
0.82195978515356,0.843507930688415,4022.29180000003,867,51,2
0.829658449249415,0.843730735202926,4026.80670000003,868,51,2
0.829231510811183,0.843931336738623,4031.41470000003,869,52,2
0.832275168709544,0.844168602480933,4036.00880000003,870,50,2
0.819770004131662,0.84438000631649,4040.52510000003,871,52,2
0.826036358628288,0.84460352749936,4045.06730000003,872,52,2
0.825912408759124,0.844813216554183,4049.59840000003,873,52,2
0.830415920672084,0.84502645055398,4054.17400000003,874,53,2
0.819983473350778,0.845235136701311,4058.72000000003,875,51,2
0.826373777716568,0.84546171586283,4063.32590000003,876,52,2
0.827255199008401,0.845684445646062,4067.86760000003,877,51,2
0.820623881008126,0.845893717459334,4072.39520000003,878,49,2
0.836751136207134,0.846130936988243,4076.92570000003,879,51,2
0.825946839278336,0.846356011004879,4081.50380000004,880,51,2
0.827193224073819,0.846565625091186,4086.06650000003,881,52,2
0.826222283432034,0.846785970239153,4090.61820000003,882,52,2
0.824486985263738,0.847002738356873,4095.14010000004,883,51,2
0.827806087315797,0.847222186964412,4099.61320000004,884,49,2
0.813565624569618,0.847443532561265,4104.16630000004,885,51,2
0.83023688197218,0.847656254359935,4108.76060000004,886,51,2
0.828288114584768,0.847857939135847,4113.30650000004,887,52,2
0.824638479548272,0.848065628303451,4117.81770000004,888,52,2
0.826614791351054,0.848304874543845,4122.33500000004,889,50,2
0.818069136482578,0.848513031723988,4126.93080000004,890,51,2
0.823784602671808,0.84872296167825,4131.51430000004,891,53,2
0.824087591240876,0.848936051369887,4136.03930000004,892,52,2
0.820107423219942,0.849154250354469,4140.52340000004,893,50,2
0.830966808979479,0.849367029546356,4145.05760000004,894,52,2
0.824700454482854,0.849582880173494,4149.57880000004,895,51,2
0.8279851260157,0.849794061972519,4154.15000000004,896,51,2
0.820651425423495,0.850007563262001,4158.72200000004,897,51,2
0.82195978515356,0.850235039638595,4163.30510000004,898,53,2
0.828260570169398,0.850440482526613,4167.84920000004,899,53,2
0.8279851260157,0.850653381129325,4172.37680000004,900,52,2
0.824149566175458,0.850878603184714,4176.89910000004,901,50,2
0.5,0.816535327594028,0,1,60,60
0.483246109351329,0.793677103708961,6.16650000000227,2,60,60
0.516292521691227,0.781383625047392,12.3977000000028,3,60,60
0.494339622641509,0.773726305694092,18.5457000000009,4,60,60
0.478301886792453,0.768043914294641,24.6286000000036,5,60,60
0.481862002478997,0.763581333947653,30.6707000000009,6,60,60
0.482894918055364,0.760040273950509,36.7449000000022,7,60,60
0.481008125602534,0.756784526652729,42.7705000000016,8,60,60
0.484630216223661,0.753793059771946,48.8232000000033,9,60,60
0.483865858697149,0.751119356674937,54.8615000000034,10,60,60
0.497252444566864,0.748601380691074,60.8913000000015,11,60,60
0.502575402837075,0.746211609944436,66.9262000000017,12,60,60
0.510942019005647,0.743915988235412,72.959000000004,13,60,60
0.508779782399119,0.74165328966006,79.0402000000045,14,60,60
0.508566313180003,0.739510950388025,85.1235000000044,15,60,60
0.485070926869577,0.737629413972557,91.1730000000025,16,60,60
0.492983060184548,0.735932547913738,97.2114000000031,17,60,60
0.495751273929211,0.734271250490142,103.246900000004,18,60,60
0.498092549235643,0.732674813195669,109.294100000005,19,60,60
0.499187439746591,0.731114326043645,115.316900000005,20,60,60
0.502988569067622,0.729629789230034,121.335800000004,21,60,60
0.514123398980857,0.728158869992536,127.320500000005,22,60,60
0.525988155901391,0.726735434452978,133.309500000002,23,60,60
0.527812973419639,0.725350339253375,139.305800000002,24,60,60
0.528418950557774,0.723990241148832,145.327700000002,25,60,60
0.534292797135381,0.722681805772268,151.357200000003,26,60,60
0.527840517835009,0.721360296547081,157.380900000002,27,60,60
0.522180140476518,0.720094520148171,163.388500000002,28,60,60
0.529692879768627,0.718852008736056,169.423700000005,29,60,60
0.54076573474728,0.71760390882266,175.442800000003,30,60,60
0.553966395813249,0.716365810377054,181.490200000003,31,60,60
0.558345957857045,0.715172637000517,187.575600000005,32,60,60
0.567318551163752,0.714034616695692,193.654600000006,33,60,60
0.57449387136758,0.712932123420758,199.719700000004,34,60,60
0.578384520038562,0.711812488244627,205.768800000005,35,60,60
0.583218564935959,0.710720834136665,211.782900000004,36,60,60
0.586138272965156,0.709615494531216,217.806600000005,37,60,60
0.591977689023551,0.708543743521293,223.832000000005,38,60,60
0.595110866271863,0.70750240771758,229.837000000005,39,60,60
0.602410136344856,0.706484695310063,235.869000000005,40,60,60
0.604021484643988,0.705465624827191,241.883900000004,41,60,60
0.608524996556948,0.704455531394181,247.896200000003,42,60,60
0.613937474177111,0.703505531401464,253.930700000002,43,60,60
0.621966671257403,0.702570231157616,259.955600000004,44,60,60
0.631090758848644,0.701647517532454,265.971400000001,45,60,60
0.636138272965156,0.70073696291916,271.995100000002,46,60,60
0.637081669191571,0.699825787031164,278.0149,47,60,60
0.648154524170224,0.698990719581122,284.048199999999,48,60,60
0.658160033053299,0.698167389490777,290.056299999998,49,60,60
0.658766010191434,0.697343629871329,296.063300000002,50,60,60
0.665397328191709,0.696514850805573,302.088099999998,51,60,60
0.674948354221182,0.695708968073773,308.104899999998,52,60,60
0.669776890235505,0.694915786909747,314.107999999997,53,60,60
0.674245971629252,0.694146418229143,320.1401,54,60,60
0.673757058256438,0.693370059262174,326.163800000001,55,60,60
0.678226139650186,0.692629495853091,332.195799999998,56,60,60
0.680932378460267,0.69190514220106,338.207099999998,57,60,60
0.687804710095028,0.691199314226627,344.220600000001,58,60,60
0.685401459854015,0.69042779315977,350.2435,59,60,60
0.683879630904834,0.689700579777886,356.262199999997,60,60,60
0.686372400495799,0.689006853898605,362.272699999998,61,60,60
0.687040352568517,0.688317923420882,368.296799999998,62,60,60
0.687618785291282,0.68766074880186,374.310599999996,63,60,60
0.691268420327778,0.687005304820666,380.322099999996,64,60,60
0.691571408896846,0.686325055166946,386.339099999996,65,60,60
0.691998347335078,0.685671619380291,392.349399999999,66,60,60
0.693244732130561,0.685040662498437,398.379899999996,67,60,60
0.700544002203553,0.68442982938987,404.395399999997,68,60,60
0.702733783225451,0.683831092629484,410.412099999998,69,60,60
0.705866960473764,0.683224896527052,416.429699999999,70,60,60
0.710308497452142,0.682636760061656,422.430599999998,71,60,60
0.707113345269247,0.682089303999661,428.435000000003,72,60,60
0.709365101225726,0.68154297539405,434.455300000001,73,60,60
0.711279438093926,0.680977390366301,440.484100000007,74,60,60
0.709000137722077,0.68046565612286,446.484000000004,75,60,60
0.717394298306019,0.679911818455332,452.501900000004,76,60,60
0.71368268833494,0.679388023415434,458.508100000005,77,60,60
0.719219115824267,0.678904271436148,464.540800000005,78,60,60
0.728859661203691,0.678398432175318,470.549800000008,79,60,60
0.722806775926181,0.677903275686357,476.559900000006,80,60,60
0.723474727998898,0.677418448316049,482.574700000003,81,60,60
0.729376118991874,0.67695274473245,488.589400000007,82,60,60
0.729376118991874,0.676465276104811,494.581400000007,83,60,60
0.727881834458064,0.675998895790676,500.606300000008,84,60,60
0.727000413166231,0.675573449861321,506.628800000006,85,60,60
0.726360005508883,0.675159501497296,512.638200000004,86,60,60
0.721615479961438,0.674781919691608,518.638200000006,87,60,60
0.735181104531056,0.674403198384559,524.651600000008,88,60,60
0.730071615479961,0.674050147635026,530.675700000007,89,60,60
0.734664646742873,0.673685002349974,536.685500000007,90,60,60
0.736275995042005,0.673334271720596,542.695900000009,91,60,60
0.737887343341138,0.672961557744099,548.721200000006,92,60,60
0.73986365514392,0.672630148263422,554.721900000007,93,60,60
0.744394711472249,0.672269775804203,560.718800000004,94,60,60
0.743513290180416,0.671938691674918,566.737400000004,95,60,60
0.750812560253409,0.671636343149854,572.760500000005,96,60,60
0.754889133728137,0.67132700340784,578.769200000002,97,60,60
0.753064316209888,0.671013429254014,584.793700000006,98,60,60
0.761671946012946,0.670725127365063,590.799700000008,99,60,60
0.762704861589313,0.670449923577204,596.813900000008,100,60,60
0.761245007574714,0.670149709825776,602.81800000001,101,60,60
0.760363586282881,0.669883972450037,608.823900000012,102,60,60
0.757595372538218,0.669607552360656,614.851900000007,103,60,60
0.758903732268283,0.669342711414151,620.853400000009,104,60,60
0.754097231786256,0.66909304588618,626.844100000009,105,60,60
0.759571684341,0.668827826037231,632.871200000009,106,60,60
0.764743148326677,0.668621594904341,638.888900000007,107,60,60
0.758111830326401,0.668385464045119,644.88820000001,108,60,60
0.754978653078089,0.668167431577426,650.911200000008,109,60,60
0.764013221319378,0.667948586590003,656.921100000011,110,60,60
0.764956617545793,0.66772535761871,662.944900000011,111,60,60
0.765989533122159,0.667501259075754,668.955800000012,112,60,60
0.767814350640408,0.667277485190856,674.968900000016,113,60,60
0.770796033604187,0.667094983248113,680.996200000014,114,60,60
0.76559702520314,0.666895443155482,687.002000000012,115,60,60
0.766691915714089,0.66675214906991,693.013300000012,116,60,60
0.76562456961851,0.666560412879831,699.030100000012,117,60,60
0.768179314144057,0.666361140246417,705.049200000012,118,60,60
0.773715741633384,0.66619509359836,711.053100000012,119,60,60
0.773653766698802,0.666019053588832,717.082000000012,120,60,60
0.773075333976036,0.665871963165429,723.079100000013,121,60,60
0.775692053436166,0.665719866847294,729.108100000012,122,60,60
0.773440297479686,0.665554095130183,735.116900000012,123,60,60
0.774383693706101,0.665410188909195,741.130400000015,124,60,60
0.780588073268145,0.665287321191758,747.140700000015,125,60,60
0.779796171326264,0.665154698896603,753.148900000016,126,60,60
0.780161134829913,0.665005394939041,759.157300000016,127,60,60
0.780009640545379,0.6648682275809,765.180900000012,128,60,60
0.790931001239499,0.664746102762948,771.173200000013,129,60,60
0.782991323509159,0.664597169382345,777.146300000013,130,60,60
0.789925630078502,0.664481744551198,783.130400000013,131,60,60
0.791688472662168,0.664382571013594,789.104900000014,132,60,60
0.796281503925079,0.664283144203419,795.089300000014,133,60,60
0.798016802093376,0.664185878706433,801.064000000015,134,60,60
0.791598953312216,0.664062664859818,807.028700000017,135,60,60
0.798168296377909,0.663990600760084,813.022400000015,136,60,60
0.795978515356012,0.663893822732157,819.030900000015,137,60,60
0.804737639443603,0.663802175093173,825.030300000015,138,60,60
0.802912821925355,0.663733087527968,831.054200000015,139,60,60
0.805619060735436,0.663690010847588,837.074300000013,140,60,60
0.801452967910756,0.663657435077484,843.069400000012,141,60,60
0.798836248450627,0.663592220586299,849.075700000016,142,60,60
0.804951108662719,0.663543393857077,855.079500000013,143,60,60
0.806410962677317,0.66350083688437,861.099700000016,144,60,60
0.800785015838039,0.663470556190386,867.115100000014,145,60,60
0.806045999173668,0.66343943802175,873.115900000015,146,60,60
0.808297755130147,0.663421145536828,879.131100000018,147,60,60
0.804434650874535,0.663396561913665,885.137100000013,148,60,60
0.808235780195565,0.66335444394516,891.136700000014,149,60,60
0.810790524721113,0.663298808930447,897.140900000017,150,60,60
0.814288665473075,0.663285130175395,903.160800000015,151,60,60
0.82353670293348,0.663312364955009,909.161700000013,152,60,60
0.813558738465776,0.663288892337503,915.172300000014,153,60,60
0.810274066932929,0.663281302818867,921.166900000015,154,60,60
0.81407519625396,0.663266135103164,927.181400000013,155,60,60
0.8231992838452,0.663248082854079,933.191600000014,156,60,60
0.822469356837901,0.66323719022894,939.191500000012,157,60,60
0.82131249139237,0.663259633870789,945.208500000014,158,60,60
0.8239292108525,0.663276816607608,951.207300000015,159,60,60
0.816994904283157,0.663285214047934,957.200600000014,160,60,60
0.816567965844925,0.663303964642147,963.214800000012,161,60,60
0.827640820823578,0.663328793949941,969.234800000014,162,60,60
0.8231992838452,0.663386740429676,975.258700000013,163,60,60
0.818819721801405,0.663400928747331,981.274500000014,164,60,60
0.821952899049718,0.663416437957164,987.297900000015,165,60,60
0.821801404765184,0.663456024650385,993.376500000015,166,60,60
0.826029472524446,0.663515958060033,999.375200000015,167,60,60
0.823991185787082,0.66356179995324,1005.38000000001,168,60,60
0.82164991048065,0.66360317800464,1011.40410000001,169,60,60
0.819976587246936,0.663657287184676,1017.40420000001,170,60,60
0.825237570582564,0.66368803750402,1023.38940000001,171,60,60
0.827427351604462,0.663733135992969,1029.40250000001,172,60,60
0.832536840655557,0.663781092751652,1035.41040000001,173,60,60
0.830925492356425,0.66381814740864,1041.41390000001,174,60,60
0.829768626910894,0.663903865160347,1047.41610000002,175,60,60
0.833480236881972,0.663951409572142,1053.41690000001,176,60,60
0.830773998071891,0.663997391351405,1059.42790000001,177,60,60
0.825389064867098,0.664059469582514,1065.42460000001,178,60,60
0.833631731166506,0.664113926661587,1071.41620000002,179,60,60
0.835091585181104,0.664209886557647,1077.46800000002,180,60,60
0.830712023137309,0.664269060131251,1083.61990000001,181,60,60
0.833693706101088,0.66433747293425,1089.70460000001,182,60,60
0.839746591378598,0.664423037734079,1095.73490000001,183,60,60
0.833631731166506,0.664540517033094,1101.70380000001,184,60,60
0.839106183721251,0.664623217601189,1107.69070000001,185,60,60
0.838438231648533,0.664693771075898,1113.68110000002,186,60,60
0.828976724969012,0.664791668119171,1119.67170000002,187,60,60
0.833480236881972,0.664911835519456,1125.64530000002,188,60,60
0.840689987605013,0.665010766568986,1131.61020000002,189,60,60
0.834878115961989,0.665097921218842,1137.57280000002,190,60,60
0.830712023137309,0.665194470613914,1143.55300000002,191,60,60
0.830925492356425,0.66527874515755,1149.53680000002,192,60,60
0.832536840655557,0.665386413424012,1155.64160000002,193,60,60
0.833328742597438,0.665505050428653,1161.73720000002,194,60,60
0.834850571546619,0.665631181991481,1167.79260000002,195,60,60
0.831290455860074,0.665758782104075,1173.79200000002,196,60,60
0.837708304641234,0.665909385638823,1179.85360000002,197,60,60
0.831958407932792,0.666011120603129,1185.86660000002,198,60,60
0.831076986640959,0.66611597123999,1191.87840000002,199,60,60
0.84172290318138,0.666228663772044,1197.88230000002,200,60,60
0.838135243079466,0.666336006585463,1203.88510000002,201,60,60
0.834361658173805,0.666464257174858,1209.89860000002,202,60,60
0.831290455860074,0.666591351580405,1215.90570000002,203,60,60
0.834575127392921,0.666746898218298,1221.89900000002,204,60,60
0.839533122159482,0.666884958445191,1227.90950000002,205,60,60
0.839657072028646,0.667027270769179,1233.92430000002,206,60,60
0.837680760225864,0.667173040868548,1239.91140000002,207,60,60
0.835367029334802,0.667329350519049,1245.91990000002,208,60,60
0.833996694670156,0.667478750474007,1251.90130000002,209,60,60
0.831593444429142,0.667614071221381,1257.91680000002,210,60,60
0.835580498553918,0.667740304518289,1263.92640000002,211,60,60
0.837281366203002,0.667878566027439,1269.93140000002,212,60,60
0.832991323509158,0.668017018875379,1275.93420000002,213,60,60
0.836640958545655,0.668176300848985,1281.93640000002,214,60,60
0.840779506954965,0.668324159720728,1287.92180000002,215,60,60
0.838741220217601,0.668486484797772,1293.93510000002,216,60,60
0.843031262911445,0.66864971039465,1299.94910000002,217,60,60
0.842542349538631,0.668820172565987,1305.94670000002,218,60,60
0.836124500757471,0.668992521425905,1311.95720000002,219,60,60
0.832109902217325,0.669156634828023,1317.95260000002,220,60,60
0.84555157691778,0.669332939012091,1323.95830000002,221,60,60
0.83721939126842,0.669480610011115,1329.95490000002,222,60,60
0.83986365514392,0.669644596670883,1335.96460000002,223,60,60
0.841323509158518,0.669802829971388,1341.97990000002,224,60,60
0.840139099297617,0.669973660833258,1347.96950000002,225,60,60
0.841323509158518,0.670147126291671,1353.95070000001,226,60,60
0.830374604049029,0.670325496547185,1359.95560000002,227,60,60
0.837673874122022,0.670487181590165,1365.96620000002,228,60,60
0.840655557085801,0.670665540486762,1371.96770000002,229,60,60
0.8413854840931,0.670860602634236,1377.97150000002,230,60,60
0.839801680209338,0.671054505279767,1383.96680000002,231,60,60
0.845035119129597,0.671217224515119,1389.97370000002,232,60,60
0.844759674975899,0.671396403920095,1395.96510000002,233,60,60
0.844821649910481,0.671572839153602,1401.95500000002,234,60,60
0.838617270348437,0.671750212901787,1407.97040000002,235,60,60
0.843940228618648,0.671909799003135,1413.97480000002,236,60,60
0.848533259881559,0.672088792554951,1419.96600000002,237,60,60
0.838038837625671,0.672273385203917,1425.97730000002,238,60,60
0.844821649910481,0.67246472702107,1431.97790000002,239,60,60
0.840290593582151,0.672654909207686,1437.97210000002,240,60,60
0.837460404902906,0.672837384699654,1443.97970000002,241,60,60
0.842783363173117,0.673035638764194,1449.97450000002,242,60,60
0.844973144195015,0.673213200567744,1455.97660000002,243,60,60
0.844608180691365,0.673403876754514,1461.97620000002,244,60,60
0.846432998209613,0.673586839550135,1467.97460000002,245,60,60
0.844670155625947,0.673811665232692,1473.99090000002,246,60,60
0.84366478446495,0.674009845447947,1479.98590000002,247,60,60
0.846859936647845,0.674223876268556,1485.98050000002,248,60,60
0.850296102465225,0.674407042895532,1491.98730000002,249,60,60
0.847527888720562,0.674630307722229,1497.99940000002,250,60,60
0.839071753202038,0.674812163094217,1503.97860000002,251,60,60
0.852699352706239,0.675014882056558,1509.98290000002,252,60,60
0.841839966946702,0.675226401983808,1515.99040000002,253,60,60
0.847589863655144,0.675421245240458,1521.99910000002,254,60,60
0.848106321443327,0.675615646159816,1527.97640000002,255,60,60
0.851301473626222,0.675800834342458,1533.97800000002,256,60,60
0.840442087866685,0.67599219249617,1539.97680000002,257,60,60
0.848746729100675,0.676200002340155,1545.97650000002,258,60,60
0.845703071202314,0.676434042838625,1551.96430000002,259,60,60
0.842053436165818,0.676624327099952,1557.97370000002,260,60,60
0.848774273516045,0.676846245881838,1564.00240000002,261,60,60
0.853064316209889,0.677089037342232,1570.02090000002,262,60,60
0.852182894918055,0.677312927790707,1576.04920000002,263,60,60
0.849201211954276,0.677525185434185,1582.06290000003,264,60,60
0.849201211954276,0.677742738413649,1588.08140000003,265,60,60
0.846887481063214,0.677966167603621,1594.10990000002,266,60,60
0.852058945048891,0.678203967754764,1600.15360000003,267,60,60
0.854097231786255,0.678437110297301,1606.20030000003,268,60,60
0.848622779231511,0.678654797520567,1612.23260000003,269,60,60
0.850936510122573,0.67887579102648,1618.25790000002,270,60,60
0.847527888720562,0.679110944740642,1624.30800000003,271,60,60
0.848774273516045,0.67932880101901,1630.30720000002,272,60,60
0.848836248450627,0.679563330601935,1636.29220000002,273,60,60
0.849655694807878,0.679794511156725,1642.31020000002,274,60,60
0.845854565486847,0.680024269674443,1648.31190000002,275,60,60
0.84898774273516,0.680249457831844,1654.32150000003,276,60,60
0.848774273516045,0.680495359224541,1660.33610000003,277,60,60
0.849504200523344,0.680753818010073,1666.34050000003,278,60,60
0.85008263324611,0.680969837462794,1672.36040000003,279,60,60
0.859268695771932,0.681215203907454,1678.35840000003,280,60,60
0.856651976311803,0.681459731485653,1684.34790000003,281,60,60
0.858538768764633,0.681703194055836,1690.35770000003,282,60,60
0.857230409034568,0.681970099302678,1696.35860000003,283,60,60
0.86334526924666,0.682241500371571,1702.36320000003,284,60,60
0.856287012808153,0.682490490888991,1708.36710000003,285,60,60
0.856287012808153,0.682733217426468,1714.36510000003,286,60,60
0.855619060735436,0.682967949959162,1720.37670000003,287,60,60
0.858173805260983,0.683224517802933,1726.38120000003,288,60,60
0.851755956479824,0.683468837756134,1732.38200000003,289,60,60
0.859633659275582,0.683705533620927,1738.39670000003,290,60,60
0.86407519625396,0.683961680016194,1744.39520000002,291,60,60
0.858325299545517,0.684208481366815,1750.39040000002,292,60,60
0.859633659275582,0.684466063185373,1756.38890000002,293,60,60
0.855922049304503,0.684707723493609,1762.40230000002,294,60,60
0.853732268282606,0.684959035513786,1768.40060000002,295,60,60
0.856500482027269,0.685217410398993,1774.40730000002,296,60,60
0.864164715603912,0.685478894295629,1780.39190000003,297,60,60
0.854097231786255,0.685730314435854,1786.40360000003,298,60,60
0.864137171188542,0.686000214281836,1792.40590000003,299,60,60
0.857808841757334,0.686261106200198,1798.40920000002,300,60,60
0.854159206720837,0.686499750881688,1804.42920000002,301,60,60
0.855467566450902,0.686749015232031,1810.42060000002,302,60,60
0.857746866822752,0.687003274318138,1816.40900000002,303,60,60
0.85351879906349,0.687245227423945,1822.40460000002,304,60,60
0.859055226552816,0.687542020291907,1828.40440000003,305,60,60
0.856713951246385,0.687802283026015,1834.39180000003,306,60,60
0.859633659275582,0.688050056469679,1840.39950000002,307,60,60
0.858903732268283,0.68830550002161,1846.40270000003,308,60,60
0.862980305743011,0.68854456105989,1852.41030000003,309,60,60
0.862704861589313,0.688805969451324,1858.40810000002,310,60,60
0.856803470596337,0.689086342810683,1864.40820000002,311,60,60
0.860728549786531,0.689355393210896,1870.41430000002,312,60,60
0.859695634210164,0.689618753793887,1876.40840000002,313,60,60
0.864075196253959,0.689911862135243,1882.38890000002,314,60,60
0.861245007574714,0.690191527867117,1888.38760000002,315,60,60
0.855316072166368,0.690461014059416,1894.39580000003,316,60,60
0.862553367304779,0.690719513504188,1900.38110000002,317,60,60
0.858841757333701,0.691002974395467,1906.37750000002,318,60,60
0.864164715603911,0.691271399866731,1912.39180000002,319,60,60
0.85315383555984,0.691529061370949,1918.39440000002,320,60,60
0.863069825092962,0.691815676662143,1924.41060000002,321,60,60
0.863131800027544,0.692098997503976,1930.47290000002,322,60,60
0.864164715603911,0.692379402358126,1936.51240000002,323,60,60
0.861031538355598,0.692628409696618,1942.51370000002,324,60,60
0.860818069136483,0.692911469105851,1948.49670000002,325,60,60
0.864013221319378,0.693181382840891,1954.50320000002,326,60,60
0.862642886654731,0.693479105542384,1960.50500000002,327,60,60
0.868695771932241,0.693781838635311,1966.50820000002,328,60,60
0.862491392370197,0.694045762363878,1972.51440000002,329,60,60
0.865411100399394,0.694324219634431,1978.50320000002,330,60,60
0.859874672910067,0.694607869196943,1984.50470000002,331,60,60
0.86112105770555,0.694890821973895,1990.50170000002,332,60,60
0.865135656245696,0.695183322973419,1996.48940000001,333,60,60
0.862945875223799,0.695457022501681,2002.49810000001,334,60,60
0.868847266216775,0.695730003953247,2008.56150000001,335,60,60
0.869363724004958,0.696020628204599,2014.77820000002,336,60,60
0.862945875223798,0.696301425909514,2020.80320000002,337,60,60
0.868695771932241,0.69659658976418,2026.91610000002,338,60,60
0.863462333011982,0.696888654946276,2032.98140000001,339,60,60
0.870093651012257,0.697178631160243,2039.11190000002,340,60,60
0.868055364274893,0.697478276088193,2045.12500000001,341,60,60
0.864770692742047,0.697772394976846,2051.13630000002,342,60,60
0.867690400771244,0.698081416114581,2057.18290000002,343,60,60
0.863462333011982,0.698366266759861,2063.38100000001,344,60,60
0.860026167194601,0.698649826212656,2069.39030000002,345,60,60
0.860818069136483,0.698937472954759,2075.38380000002,346,60,60
0.868482302713125,0.699248019741484,2081.36230000002,347,60,60
0.867049993113896,0.699559778072183,2087.37190000002,348,60,60
0.859812697975486,0.699851424663152,2093.38580000002,349,60,60
0.861789009778268,0.700140276534915,2099.37800000002,350,60,60
0.870734058669605,0.700428526152342,2105.39310000002,351,60,60
0.872372951384107,0.700743841573302,2111.41340000002,352,60,60
0.868785291282193,0.701036830824175,2117.44240000002,353,60,60
0.870699628150393,0.701354486190006,2123.45930000002,354,60,60
0.865927558187577,0.701656995463339,2129.45640000002,355,60,60
0.868695771932241,0.701932079677617,2135.45660000002,356,60,60
0.862367442501033,0.702221827147082,2141.43670000002,357,60,60
0.865562594683928,0.702539261204054,2147.43580000002,358,60,60
0.867841895055777,0.702860058739048,2153.43200000002,359,60,60
0.867476931552128,0.703164861531658,2159.42680000002,360,60,60
0.871856493595923,0.70346558393505,2165.41930000002,361,60,60
0.874473213056053,0.703758789408028,2171.41260000002,362,60,60
0.862518936785567,0.704062231601965,2177.40550000002,363,60,60
0.866685029610247,0.704381117232974,2183.40260000002,364,60,60
0.870458614515907,0.704683795988103,2189.39210000002,365,60,60
0.867628425836662,0.704987150127813,2195.38160000002,366,60,60
0.869880181793141,0.705294720378557,2201.37710000002,367,60,60
0.862305467566451,0.705593496324894,2207.36930000002,368,60,60
0.870761603084975,0.705910189461497,2213.35120000001,369,60,60
0.874562732406005,0.706252928117388,2219.35580000002,370,60,60
0.868874810632144,0.706567321974561,2225.36370000001,371,60,60
0.868144883624845,0.706875610623134,2231.36090000001,372,60,60
0.863703346646468,0.707190254559602,2237.36090000002,373,60,60
0.869969701143093,0.707503224629353,2243.35990000001,374,60,60
0.869604737639444,0.707791134678515,2249.36690000001,375,60,60
0.868661341413029,0.708100701916368,2255.36790000001,376,60,60
0.873984299683239,0.708415383928049,2261.35300000001,377,60,60
0.865679658449249,0.708716239118122,2267.36550000002,378,60,60
0.875079190194188,0.709034113320992,2273.37210000002,379,60,60
0.872799889822338,0.709326351710255,2279.36790000001,380,60,60
0.865225175595648,0.709653871693362,2285.36440000001,381,60,60
0.871463985676904,0.709961830779868,2291.36700000001,382,60,60
0.872283432034155,0.710263786292655,2297.35050000001,383,60,60
0.87170499931139,0.710579500544467,2303.34770000002,384,60,60
0.876511499793417,0.710882201633562,2309.32830000002,385,60,60
0.881256025340862,0.711192352645238,2315.33170000002,386,60,60
0.877179451866134,0.711507801742056,2321.32280000002,387,60,60
0.878212367442501,0.711809116084463,2327.30100000001,388,60,60
0.882805398705412,0.712135991316453,2333.29670000001,389,60,60
0.883535325712712,0.712464846030477,2339.28690000002,390,60,60
0.879217738603498,0.712771164982463,2345.27260000001,391,60,60
0.877909378873433,0.71310355157688,2351.27210000002,392,60,60
0.880374604049029,0.713415592342367,2357.27590000002,393,60,60
0.880099159895331,0.713722514540913,2363.25420000001,394,60,60
0.875444153697838,0.714029250656387,2369.25620000002,395,60,60
0.872159482164991,0.714350600761548,2375.25420000002,396,60,60
0.882288940917229,0.714668893672228,2381.27150000002,397,60,60
0.8789422944498,0.715007969905589,2387.25900000002,398,60,60
0.871581049442226,0.71532059133448,2393.24390000002,399,60,60
0.88308084285911,0.71565220200823,2399.24830000002,400,60,60
0.884389202589175,0.715955495350084,2405.23600000002,401,60,60
0.883170362209062,0.716243920096116,2411.21290000002,402,60,60
0.880188679245283,0.716553905759637,2417.22510000002,403,60,60
0.876174080705137,0.716867555786241,2423.22730000002,404,60,60
0.880829086902631,0.717180179592408,2429.21150000002,405,60,60
0.879458752237984,0.717496858086938,2435.20340000002,406,60,60
0.877998898223385,0.717807893556581,2441.19790000002,407,60,60
0.87553367304779,0.71812624628334,2447.20570000001,408,60,60
0.879031813799752,0.718436797889789,2453.19410000002,409,60,60
0.874652251755956,0.718762235984096,2459.18970000002,410,60,60
0.873646880594959,0.719072708415035,2465.18710000002,411,60,60
0.867504475967498,0.719388761171265,2471.17710000002,412,60,60
0.873584905660377,0.719714069553388,2477.15340000002,413,60,60
0.868385897259331,0.72002232943917,2483.15670000002,414,60,60
0.879369232888032,0.720329986637095,2489.15990000002,415,60,60
0.87103016113483,0.720659000116578,2495.15610000002,416,60,60
0.877509984850572,0.720952601726056,2501.16250000002,417,60,60
0.872978928522242,0.721273296357794,2507.16490000002,418,60,60
0.874073819033191,0.721594460688994,2513.16600000002,419,60,60
0.870878666850296,0.721898350467713,2519.16110000002,420,60,60
0.873557361245007,0.722207196411105,2525.16460000002,421,60,60
0.877145021346922,0.722537586247106,2531.17850000002,422,60,60
0.875471698113208,0.722873689278278,2537.16360000002,423,60,60
0.877296515631456,0.723211944291428,2543.15910000002,424,60,60
0.880794656383418,0.723532776903508,2549.16100000002,425,60,60
0.879913235091585,0.723855982688161,2555.17450000002,426,60,60
0.871395124638479,0.724167745039481,2561.15950000002,427,60,60
0.877117476931552,0.724488292257616,2567.16160000002,428,60,60
0.875898636551439,0.72481893220276,2573.14740000002,429,60,60
0.878880319515218,0.725145322744644,2579.14350000002,430,60,60
0.869570307120231,0.725465405256223,2585.13520000002,431,60,60
0.876504613689574,0.72577293770678,2591.12620000002,432,60,60
0.879183308084286,0.72610380917649,2597.13770000002,433,60,60
0.878150392507919,0.726406835766299,2603.12780000003,434,60,60
0.881283569756232,0.726729736049752,2609.10730000002,435,60,60
0.880064729376119,0.727049727211539,2615.09980000002,436,60,60
0.873860349814075,0.727352420174341,2621.10100000002,437,60,60
0.878026442638755,0.727658894445239,2627.09140000002,438,60,60
0.877750998485057,0.727978280871466,2633.09960000002,439,60,60
0.88310838727448,0.728292550152433,2639.08980000002,440,60,60
0.88122159482165,0.72860691497556,2645.06440000003,441,60,60
0.877874948354221,0.728952332621854,2651.00710000003,442,60,60
0.874404352017628,0.729255711963994,2656.94090000002,443,60,60
0.880794656383418,0.729556588387558,2662.88460000003,444,60,60
0.879851260157003,0.729869832771131,2668.82380000002,445,60,60
0.874893265390442,0.730173021199566,2674.75470000002,446,60,60
0.877021071477758,0.730480820496015,2680.70370000003,447,60,60
0.865280264426388,0.730805008603817,2686.64790000002,448,60,60
0.875864206032227,0.731136772017209,2692.57980000002,449,60,60
0.879272827434238,0.731461462707197,2698.52790000003,450,60,60
0.880519212229721,0.731810155551016,2704.46750000003,451,60,60
0.874617821236744,0.73212244267253,2710.52800000003,452,60,60
0.863207547169811,0.732409211652042,2716.46420000003,453,60,60
0.874982784740394,0.732730157787421,2722.40330000002,454,60,60
0.885415232061699,0.733039279075164,2728.34620000003,455,60,60
0.870658311527338,0.733366330088666,2734.27940000003,456,60,60
0.869749345820135,0.733680191322173,2740.20600000003,457,60,60
0.871939126842033,0.733963084695767,2746.15670000003,458,60,60
0.880064729376119,0.734299523513565,2752.11190000003,459,60,60
0.881400633521553,0.734599043668844,2758.06570000003,460,60,60
0.872848092549236,0.734928579842273,2764.05720000002,461,60,60
0.869597851535601,0.735235501099959,2770.04650000002,462,60,60
0.873701969425699,0.735559037826203,2776.05490000002,463,60,60
0.869563421016389,0.735871028022814,2782.05930000003,464,60,60
0.877565073681311,0.736195890313553,2788.03950000003,465,60,60
0.873942983060185,0.736512622393754,2794.04030000003,466,60,60
0.875953725382179,0.73684021306776,2800.02360000002,467,60,60
0.863145572235229,0.737165595952004,2806.01170000002,468,60,60
0.868041592067208,0.73747604629921,2812.01760000002,469,60,60
0.879789285222421,0.737767922821451,2818.02770000002,470,60,60
0.871023275030987,0.73806028003859,2824.00920000002,471,60,60
0.862326125877978,0.738364116206454,2829.99450000002,472,60,60
0.863359041454345,0.7386736948389,2835.98150000002,473,60,60
0.869349951797273,0.738991094714644,2841.98220000002,474,60,60
0.866643712987192,0.739302564781095,2847.97490000002,475,60,60
0.869714915300923,0.739597149564865,2853.96950000002,476,60,60
0.865121884038011,0.739898978806287,2859.96260000002,477,60,60
0.861410274066933,0.740192070555318,2865.94470000002,478,60,60
0.864543451315246,0.740491308495456,2871.92210000002,479,60,60
0.860921360694119,0.740794119164475,2877.90960000002,480,60,60
0.867311665059909,0.741099154933994,2883.89840000002,481,60,60
0.869260432447321,0.741400466904305,2889.85580000002,482,60,60
0.863813524307947,0.74172614713298,2895.83620000002,483,60,60
0.864997934168847,0.742044599841866,2901.80870000002,484,60,60
0.86055639719047,0.742314221591064,2907.78240000002,485,60,60
0.862746178212367,0.742624504929383,2913.74420000002,486,60,60
0.866030849745214,0.742923981068652,2919.72640000003,487,60,60
0.852065831152734,0.743242677515367,2925.70920000003,488,60,60
0.854379562043796,0.743531162398267,2931.67890000002,489,60,60
0.852919708029197,0.74381908604145,2937.63620000002,490,60,60
0.85036496350365,0.744113759516596,2943.61150000002,491,60,60
0.852706238810081,0.744418663139592,2949.59540000002,492,60,60
0.850667952072717,0.74471498926045,2955.55460000002,493,60,60
0.85154937336455,0.74496760872297,2961.53460000002,494,60,60
0.853525685167332,0.745259574621383,2967.49650000002,495,60,60
0.858366616168572,0.745554392395201,2973.48090000002,496,60,60
0.857361245007575,0.745848283112443,2979.45900000002,497,60,60
0.85641784878116,0.746136037144686,2985.43560000002,498,60,60
0.850516457788184,0.746423807456052,2991.42730000002,499,60,60
0.857753752926594,0.74671717434286,2997.40610000002,500,60,60
0.850179038699904,0.7470067493702,3003.37340000002,501,60,60
0.855412477620163,0.747291249173377,3009.36690000002,502,60,60
0.85641784878116,0.747582104892073,3015.35370000002,503,60,60
0.857450764357527,0.747869263373265,3021.32490000002,504,60,60
0.858394160583942,0.748163184736413,3027.32430000002,505,60,60
0.857326814488362,0.748468980322983,3033.31460000002,506,60,60
0.861616857182206,0.748773137656177,3039.29830000002,507,60,60
0.866671257402562,0.749067350551014,3045.29080000002,508,60,60
0.862684203277785,0.749387905235405,3051.27400000002,509,60,60
0.851122434926319,0.7496790271927,3057.27380000002,510,60,60
0.863076711196805,0.749974310781752,3063.25750000002,511,60,60
0.852430794656383,0.750272430988868,3069.24310000002,512,60,60
0.859551026029473,0.750562789121382,3075.23500000002,513,60,60
0.855928935408346,0.750865675846448,3081.22970000002,514,60,60
0.854042142955516,0.751163265824607,3087.20750000002,515,60,60
0.857326814488363,0.751430477088049,3093.20980000002,516,60,60
0.857781297341964,0.751714163992873,3099.20200000002,517,60,60
0.859365101225727,0.752011860084867,3105.19830000003,518,60,60
0.849600605977138,0.752299028114845,3111.18080000002,519,60,60
0.855137033466465,0.752586907326461,3117.15630000002,520,60,60
0.856445393196529,0.752882011081956,3123.14680000002,521,60,60
0.858972593306707,0.753170069380122,3129.13290000002,522,60,60
0.853098746729101,0.753475491848069,3135.11350000002,523,60,60
0.855653491254648,0.753767621968152,3141.09560000002,524,60,60
0.858146260845614,0.75406064982219,3147.08020000002,525,60,60
0.853436165817381,0.754337078650268,3153.04830000002,526,60,60
0.85760225864206,0.75464268048136,3159.02850000002,527,60,60
0.855350502685581,0.754931532094901,3165.00090000002,528,60,60
0.870561906073544,0.755228532308,3170.99130000002,529,60,60
0.854345131524583,0.755530541950501,3176.96700000002,530,60,60
0.855350502685581,0.755820665020807,3182.93710000002,531,60,60
0.861554882247624,0.756134714482548,3188.91620000002,532,60,60
0.849476656107974,0.756434329232729,3194.88720000002,533,60,60
0.854434650874535,0.756742214176952,3200.85830000002,534,60,60
0.857512739292109,0.757025550165712,3206.84320000002,535,60,60
0.855625946839279,0.757312881802373,3212.83400000002,536,60,60
0.855109489051095,0.757610417690905,3218.80470000002,537,60,60
0.868799063489877,0.757919669790537,3224.79830000002,538,60,60
0.861527337832255,0.758233425398265,3230.77910000002,539,60,60
0.849965569480788,0.758524352525683,3236.77950000002,540,60,60
0.85346371023275,0.758816992850687,3242.76270000002,541,60,60
0.857478308772897,0.759132586318863,3248.78390000002,542,60,60
0.846191984575127,0.759394226889033,3254.86190000002,543,60,60
0.853312215948216,0.759668501278463,3261.00390000002,544,60,60
0.854283156590001,0.759962194181164,3266.99450000002,545,60,60
0.852699352706239,0.760251446368626,3273.04090000002,546,60,60
0.85346371023275,0.760535678960065,3279.03670000002,547,60,60
0.856748381765597,0.760830159335159,3285.09200000002,548,60,60
0.855653491254648,0.761145980899955,3291.12060000002,549,60,60
0.852368819721801,0.761416946724878,3297.13310000002,550,60,60
0.852671808290869,0.761705405210931,3303.16730000002,551,60,60
0.851638892714502,0.761998291928577,3309.13370000002,552,60,60
0.854131662305467,0.762287130004674,3315.11070000002,553,60,60
0.854131662305467,0.762558701857239,3321.21960000002,554,60,60
0.855956479823716,0.762841713801274,3327.36640000002,555,60,60
0.852093375568103,0.76311938003994,3333.47080000002,556,60,60
0.845827021071478,0.763416140945331,3339.47050000002,557,60,60
0.852947252444567,0.763692688567789,3345.53280000002,558,60,60
0.844546205756783,0.763980986101557,3351.58450000002,559,60,60
0.842542349538631,0.764250216993502,3357.60230000002,560,60,60
0.845916540421429,0.764542966327071,3363.59490000002,561,60,60
0.848960198319791,0.764828547832321,3369.59550000002,562,60,60
0.848836248450626,0.765104926763971,3375.59380000002,563,60,60
0.849504200523344,0.765406080496789,3381.59140000001,564,60,60
0.847768902355048,0.765689123020371,3387.63150000002,565,60,60
0.852458339071753,0.765987833423867,3393.70340000002,566,60,60
0.846674011844099,0.766265272207896,3399.75970000002,567,60,60
0.847252444566864,0.766538483353944,3405.77880000002,568,60,60
0.846219528990497,0.76681202961745,3411.77970000002,569,60,60
0.848836248450627,0.767100059593632,3417.76330000002,570,60,60
0.84366478446495,0.767379407413929,3423.77670000002,571,60,60
0.84783087728963,0.767651600875351,3429.76990000002,572,60,60
0.846584492494147,0.767936040881445,3435.78410000002,573,60,60
0.83952623605564,0.768206353272635,3441.77020000002,574,60,60
0.848622779231511,0.768479477613465,3447.76320000002,575,60,60
0.842142955515769,0.76874926599747,3453.76570000002,576,60,60
0.838431345544691,0.76904681749808,3459.74850000002,577,60,60
0.84969012532709,0.769341928337707,3465.72080000002,578,60,60
0.848836248450627,0.769627721624683,3471.71810000002,579,60,60
0.847341963916816,0.769914162692661,3477.71170000002,580,60,60
0.842445944084837,0.770203024934583,3483.69080000002,581,60,60
0.84557912133315,0.770485933655386,3489.69240000002,582,60,60
0.84710095028233,0.770773953359641,3495.67970000002,583,60,60
0.844973144195015,0.771037171335692,3501.68680000002,584,60,60
0.854799614378185,0.771334047978433,3507.66780000002,585,60,60
0.842934857457651,0.7715956134497,3513.65980000002,586,60,60
0.838734334113758,0.771865562944754,3519.64410000002,587,60,60
0.839374741771106,0.772119321142917,3525.62940000002,588,60,60
0.836696047376394,0.772396931874847,3531.61740000002,589,60,60
0.840194188128357,0.772661850011313,3537.62370000002,590,60,60
0.842080980581187,0.772927217105804,3543.62720000002,591,60,60
0.84971766974246,0.77320384333627,3549.61260000002,592,60,60
0.853429279713538,0.77347693658429,3555.61430000002,593,60,60
0.848409310012395,0.773777163699017,3561.60180000002,594,60,60
0.854007712436304,0.774055926240871,3567.59730000002,595,60,60
0.851301473626222,0.774339592938748,3573.59220000002,596,60,60
0.847314419501446,0.77462411421583,3579.58210000002,597,60,60
0.836482578157279,0.77490595308667,3585.57770000002,598,60,60
0.847162925216912,0.775175623356548,3591.56160000002,599,60,60
0.842356424734885,0.775438000220086,3597.54420000002,600,60,60
0.847679383005096,0.77572965034595,3603.55020000002,601,60,60
0.851817931414406,0.77601115601042,3609.54760000002,602,60,60
0.853429279713538,0.77629635920479,3615.51640000002,603,60,60
0.845882109902217,0.776548726197758,3621.49590000002,604,60,60
0.837363999449112,0.776834501150834,3627.47250000002,605,60,60
0.849841619611624,0.777105819416575,3633.46880000002,606,60,60
0.846371023275031,0.777392489986637,3639.46580000002,607,60,60
0.851053573887894,0.777684729754213,3645.45000000002,608,60,60
0.841351053573888,0.777956269784448,3651.43530000002,609,60,60
0.845427627048616,0.778229042673065,3657.41870000002,610,60,60
0.834113758435477,0.778490451387108,3663.38650000002,611,60,60
0.837976862691089,0.778774781705721,3669.37050000002,612,60,60
0.853794243217188,0.779062054032157,3675.37460000002,613,60,60
0.841013634485608,0.779342005667046,3681.35010000002,614,60,60
0.850296102465225,0.779617570240754,3687.34030000002,615,60,60
0.839918743974659,0.779916384734421,3693.31770000002,616,60,60
0.842108524996557,0.780180328216881,3699.31420000002,617,60,60
0.839677730340173,0.780447601698376,3705.30450000002,618,60,60
0.837212505164578,0.780727048618965,3711.29180000002,619,60,60
0.842170499931139,0.780977322122899,3717.29480000002,620,60,60
0.838093926456411,0.781250644440389,3723.27470000002,621,60,60
0.8452141578295,0.781531102445117,3729.24870000002,622,60,60
0.853429279713538,0.781812054217679,3735.24480000002,623,60,60
0.847224900151494,0.782109487756055,3741.24690000002,624,60,60
0.84974521415783,0.782383193957104,3747.22000000002,625,60,60
0.842659413303953,0.782655988031653,3753.21950000002,626,60,60
0.846343478859661,0.782921536929859,3759.20500000002,627,60,60
0.846281503925079,0.783194421393094,3765.20820000002,628,60,60
0.843602809530368,0.783454698254358,3771.18940000002,629,60,60
0.849993113896158,0.783746299728965,3777.17270000002,630,60,60
0.838644814763807,0.784013654638185,3783.17390000002,631,60,60
0.840042693843823,0.784313441324525,3789.15630000002,632,60,60
0.838458889960061,0.784589251887994,3795.12000000002,633,60,60
0.839677730340174,0.78486017545084,3801.11800000002,634,60,60
0.83763944360281,0.785116844409153,3807.09600000002,635,60,60
0.837942432171877,0.785385425922198,3813.06410000002,636,60,60
0.844911169260432,0.785652337490554,3819.04720000002,637,60,60
0.844057292383969,0.785926868250504,3825.02000000002,638,60,60
0.840683101501171,0.786198667613443,3831.00430000002,639,60,60
0.839402286186476,0.786470622551346,3836.97830000002,640,60,60
0.844146811733921,0.786757201939549,3842.95560000002,641,60,60
0.841378597989258,0.787030221539441,3848.94750000002,642,60,60
0.83730202451453,0.787302444465862,3854.93060000002,643,60,60
0.837391543864481,0.787573803000712,3860.90910000002,644,60,60
0.837150530229996,0.787851078354723,3866.89570000002,645,60,60
0.843265390442088,0.788125576344002,3872.87660000002,646,60,60
0.838520864894643,0.788418477043201,3878.84910000002,647,60,60
0.841227103704724,0.788683200486561,3884.84590000002,648,60,60
0.839278336317312,0.788956254113368,3890.84550000003,649,60,60
0.84369232888032,0.789216993614701,3896.82570000003,650,60,60
0.839918743974659,0.789489242974912,3902.80460000003,651,60,60
0.841654042142956,0.78975799660959,3908.78800000003,652,60,60
0.846398567690401,0.790043228915466,3914.77830000003,653,60,60
0.838093926456411,0.790297733583975,3920.76810000003,654,60,60
0.832495524032502,0.790556872330164,3926.75170000003,655,60,60
0.831793141440573,0.790825570247677,3932.76020000002,656,60,60
0.837852912821925,0.791082876379721,3938.75740000002,657,60,60
0.839794794105495,0.791345116744191,3944.73030000002,658,60,60
0.841013634485608,0.791615835670412,3950.71690000003,659,60,60
0.836510122572648,0.791884844592669,3956.70410000002,660,60,60
0.84332736537667,0.792168552793842,3962.69470000002,661,60,60
0.83054675664509,0.792449905953821,3968.67990000002,662,60,60
0.831187164302438,0.792725259763263,3974.66350000002,663,60,60
0.831944635725107,0.792991223420191,3980.62330000002,664,60,60
0.84073819033191,0.793240630382959,3986.56320000003,665,60,60
0.834595785704448,0.793495378168559,3992.50030000003,666,60,60
0.835236193361796,0.793779624115396,3998.46490000003,667,60,60
0.84144057292384,0.79402933191786,4004.42220000002,668,60,60
0.845427627048616,0.794297573215986,4010.35880000002,669,60,60
0.838396915025479,0.79457841136005,4016.30820000002,670,60,60
0.842019005646605,0.794827359869972,4022.26100000002,671,60,60
0.836358628288115,0.795124217992049,4028.25370000002,672,60,60
0.838548409310013,0.795383015977992,4034.24350000002,673,60,60
0.841378597989258,0.79565201354417,4040.22300000002,674,60,60
0.843024376807602,0.795924111558073,4046.19810000002,675,60,60
0.845090207960336,0.7962057194908,4052.18430000002,676,60,60
0.83882385346371,0.796458672741244,4058.15140000002,677,60,60
0.833590414543451,0.796721801621272,4064.15220000002,678,60,60
0.835353257127117,0.796995377560294,4070.14630000002,679,60,60
0.837818482302713,0.797264069982845,4076.12550000002,680,60,60
0.836055639719047,0.797526612236043,4082.12030000002,681,60,60
0.83727448009916,0.79779439491632,4088.09840000002,682,60,60
0.835780195565349,0.798061917526282,4094.08810000002,683,60,60
0.835931689849883,0.798326067751474,4100.08110000002,684,60,60
0.836420603222697,0.798608318728121,4106.07370000002,685,60,60
0.838520864894643,0.798885333386947,4112.07440000002,686,60,60
0.843113896157554,0.79915673814254,4118.05450000002,687,60,60
0.838369370610109,0.799432466067835,4124.02630000002,688,60,60
0.839402286186476,0.799696906879303,4130.01950000002,689,60,60
0.83054675664509,0.799969275125131,4136.02440000002,690,60,60
0.830760225864206,0.800237108577424,4142.00900000002,691,60,60
0.837605013083597,0.800508603609861,4147.99710000002,692,60,60
0.833679933893403,0.800747057439673,4153.98350000002,693,60,60
0.839918743974659,0.801021778245086,4159.98260000002,694,60,60
0.831400633521554,0.801278128808128,4165.96200000003,695,60,60
0.831855116375155,0.801551464382819,4171.94700000003,696,60,60
0.833645503374191,0.801818250859518,4177.95340000003,697,60,60
0.839732819170913,0.80209637467884,4183.93890000003,698,60,60
0.836813111141716,0.802354887781185,4189.90980000002,699,60,60
0.828597989257678,0.80262818099182,4195.90390000003,700,60,60
0.829720424183997,0.802881020547307,4201.89540000003,701,60,60
0.828171050819446,0.803133659960385,4207.87190000002,702,60,60
0.83285360143231,0.803386833064139,4213.86350000002,703,60,60
0.839519349951797,0.803649619675099,4219.84960000002,704,60,60
0.83434788596612,0.803909262729795,4225.84730000002,705,60,60
0.831304228067759,0.804157942454553,4231.83400000002,706,60,60
0.824245971629252,0.804420653578597,4237.81860000003,707,60,60
0.822331634761052,0.804677054106831,4243.81010000003,708,60,60
0.831669191571409,0.804938036783333,4249.78330000002,709,60,60
0.838940917229032,0.805197214662894,4255.76010000002,710,60,60
0.833893403112519,0.80547742829126,4261.74800000002,711,60,60
0.838334940090897,0.805746793631817,4267.75100000002,712,60,60
0.838121470871781,0.805990875585012,4273.71560000002,713,60,60
0.833039526236056,0.806263669755037,4279.70980000002,714,60,60
0.835015838038837,0.806544770564295,4285.69580000002,715,60,60
0.835718220630767,0.806801353706822,4291.69020000002,716,60,60
0.830849745214158,0.807051616747726,4297.66190000002,717,60,60
0.834044897397053,0.807311434600959,4303.65170000002,718,60,60
0.839154386448148,0.807591889260572,4309.64790000002,719,60,60
0.827895606665748,0.807855174560837,4315.63300000002,720,60,60
0.833376945324335,0.808114002109663,4321.60720000002,721,60,60
0.832736537666988,0.80839267894873,4327.60990000002,722,60,60
0.830147362622228,0.808646688889175,4333.60880000002,723,60,60
0.835718220630767,0.808907778260872,4339.57940000002,724,60,60
0.830760225864206,0.809187543287219,4345.57000000002,725,60,60
0.839822338520865,0.809450259833532,4351.55150000002,726,60,60
0.835656245696185,0.809704322376698,4357.55310000002,727,60,60
0.82001790386999,0.809976212397734,4363.54230000002,728,60,60
0.842686957719322,0.810263463251418,4369.51970000002,729,60,60
0.839491805536427,0.810536580315293,4375.50840000002,730,60,60
0.838059495937199,0.810800490702119,4381.49590000002,731,60,60
0.840132213193775,0.811056746415596,4387.47460000002,732,60,60
0.833555984024239,0.811337485922447,4393.47830000002,733,60,60
0.832247624294175,0.811615944493882,4399.46970000002,734,60,60
0.831304228067759,0.811884271651751,4405.44960000002,735,60,60
0.829630904834045,0.812138781831864,4411.44860000002,736,60,60
0.836813111141716,0.812413643014069,4417.42960000002,737,60,60
0.834623330119818,0.812672921482312,4423.43710000002,738,60,60
0.838031951521829,0.812932894764404,4429.43740000002,739,60,60
0.837818482302713,0.813197778728054,4435.43730000002,740,60,60
0.837026580360832,0.813481339403056,4441.43260000002,741,60,60
0.839884313455447,0.813739194679889,4447.41390000002,742,60,60
0.840221732543727,0.814000843189372,4453.38760000002,743,60,60
0.832674562732406,0.814269293203593,4459.39200000002,744,60,60
0.833342514805123,0.814536281374375,4465.38480000002,745,60,60
0.834437405316072,0.814806543085467,4471.36790000002,746,60,60
0.834891888169674,0.815063051608395,4477.35890000002,747,60,60
0.834588899600606,0.815327634393731,4483.34270000002,748,60,60
0.830698250929624,0.815594079930163,4489.33840000002,749,60,60
0.835532295827021,0.815858015520298,4495.32360000002,750,60,60
0.831882660790525,0.816120806052624,4501.30500000002,751,60,60
0.836448147638067,0.816384452350589,4507.30300000002,752,60,60
0.839002892163614,0.816646663385686,4513.27680000002,753,60,60
0.83474039388514,0.816916547134709,4519.26300000002,754,60,60
0.832550612863242,0.817190861406952,4525.24450000002,755,60,60
0.833920947527889,0.817457780256044,4531.24120000002,756,60,60
0.830512326125878,0.81771140217905,4537.22940000002,757,60,60
0.825492356424735,0.817965898224861,4543.23230000002,758,60,60
0.83885139787908,0.818217662466921,4549.21230000002,759,60,60
0.822056190607354,0.81848093087768,4555.21270000002,760,60,60
0.828019556534913,0.818746722286855,4561.18670000002,761,60,60
0.837026580360832,0.818990948745921,4567.17320000002,762,60,60
0.837088555295414,0.8192682084094,4573.16220000002,763,60,60
0.847796446770417,0.819547569188629,4579.16050000002,764,60,60
0.83623467841895,0.819833888870741,4585.13580000002,765,60,60
0.834650874535188,0.820112973213263,4591.13550000002,766,60,60
0.827227654593031,0.820367121697735,4597.13450000002,767,60,60
0.828474039388514,0.82063704894301,4603.11730000002,768,60,60
0.825705825643851,0.820898669374053,4609.10800000002,769,60,60
0.831517697286875,0.821147823720085,4615.09590000002,770,60,60
0.832247624294174,0.821413679776183,4621.09020000003,771,60,60
0.830085387687646,0.821667724176752,4627.07510000002,772,60,60
0.828804572372951,0.82192022065902,4633.05160000003,773,60,60
0.82195978515356,0.822138313644595,4639.04880000003,774,60,60
0.83060184547583,0.822363814134723,4645.03750000003,775,60,60
0.829630904834045,0.822592932234782,4651.07330000002,776,60,60
0.838424459440848,0.822841344157958,4657.06450000002,777,60,60
0.829141991461231,0.823110781741548,4663.06330000003,778,60,60
0.821808290869026,0.823337854781227,4669.04420000002,779,60,60
0.825457925905523,0.823577557224111,4675.03500000002,780,60,60
0.823998071890924,0.82381740690029,4681.05870000002,781,60,60
0.817607767525134,0.824060727234745,4687.05640000003,782,60,60
0.825822889409172,0.824293329688486,4693.04030000002,783,60,60
0.822021760088142,0.824501995453639,4699.01600000002,784,60,60
0.824975898636551,0.82473026725022,4705.00990000002,785,60,60
0.819983473350778,0.824971977175648,4711.12330000002,786,60,60
0.827895606665748,0.825235421327876,4717.09610000002,787,60,60
0.818764632970665,0.825466580282097,4723.09020000002,788,60,60
0.822476242941743,0.825683836828782,4729.08000000002,789,60,60
0.823481614102741,0.825921795436545,4735.12900000002,790,60,60
0.822875636964605,0.826127206126638,4741.12620000002,791,60,60
0.825822889409172,0.826357906534776,4747.12090000002,792,60,60
0.827041729789285,0.82658841875976,4753.11670000002,793,60,60
0.8193706101088,0.826825482762564,4759.11010000002,794,60,60
0.832275168709544,0.827064596747709,4765.09790000002,795,60,60
0.834891888169673,0.827312032252305,4771.09850000002,796,60,60
0.835105357388789,0.827535990751846,4777.06900000002,797,60,60
0.82609833356287,0.827764321208052,4783.03960000002,798,60,60
0.82837763393472,0.827999167398092,4789.03840000002,799,60,60
0.825306431620989,0.828226406185718,4795.03550000002,800,60,60
0.825092962401873,0.828461685204783,4800.99740000002,801,60,60
0.818675113620713,0.828672598606851,4806.99310000002,802,60,60
0.818372125051646,0.828885537195635,4812.97270000002,803,60,60
0.821078363861727,0.829126521129623,4818.96690000002,804,60,60
0.828501583803884,0.829355754606634,4824.94830000002,805,60,60
0.833094615066795,0.829597469026615,4830.93270000002,806,60,60
0.828467153284672,0.829853375781998,4836.92360000003,807,60,60
0.828894091722903,0.830083344402227,4842.90250000003,808,60,60
0.829568929899463,0.830308753016408,4848.87860000003,809,60,60
0.831483266767663,0.830535551763287,4854.87110000002,810,60,60
0.821897810218978,0.8307483638612,4860.87560000002,811,60,60
0.826642335766423,0.830984295729057,4866.85510000003,812,60,60
0.820864894642611,0.831201514378884,4872.83880000003,813,60,60
0.829293485745765,0.831428396187492,4878.82450000003,814,60,60
0.828804572372951,0.831641735258634,4884.81570000003,815,60,60
0.834919432585043,0.831851876276135,4890.80480000002,816,60,60
0.826036358628288,0.832077715464818,4896.78760000002,817,60,60
0.832364688059496,0.83231621375623,4902.74140000003,818,60,60
0.830753339760363,0.832547594520282,4908.69640000002,819,60,60
0.829107560942019,0.83277222585009,4914.66960000002,820,60,60
0.828866547307533,0.832982905012307,4920.66970000002,821,60,60
0.819467015562595,0.833197282828455,4926.66300000003,822,60,60
0.823695083321856,0.833413091981624,4932.64150000002,823,60,60
0.828260570169398,0.833658903949848,4938.63030000002,824,60,60
0.821257402561631,0.833887697030526,4944.60510000002,825,60,60
0.827041729789285,0.83410755223342,4950.59460000003,826,60,60
0.825609420190056,0.834333202625527,4956.57600000003,827,60,60
0.823419639168159,0.834550621649404,4962.55640000003,828,60,60
0.822903181379975,0.834772825461093,4968.54560000003,829,60,60
0.82193224073819,0.835005096462175,4974.52080000003,830,60,60
0.824700454482853,0.83522406625152,4980.49210000003,831,60,60
0.822173254372676,0.83543583823963,4986.48370000003,832,60,60
0.838087040352569,0.835687355920759,4992.46480000003,833,60,60
0.827771656796584,0.835921611148626,4998.43400000003,834,60,60
0.818124225313318,0.836119038754551,5004.39860000003,835,60,60
0.824425010329156,0.836339530110478,5010.34250000003,836,60,60
0.824907037598127,0.836563899594474,5016.28850000003,837,60,60
0.830326401322132,0.836789818658981,5022.22730000003,838,60,60
0.828198595234816,0.837024483563393,5028.14820000003,839,60,60
0.827434237708305,0.837270778030447,5034.09700000003,840,60,60
0.83026442638755,0.837514901939084,5040.04280000003,841,60,60
0.821319377496213,0.837728127401024,5045.97510000003,842,60,60
0.824122021760088,0.837962248868204,5051.91480000003,843,60,60
0.82457650461369,0.838179293713499,5057.88460000003,844,60,60
0.827620162512051,0.838398242941227,5063.81230000003,845,60,60
0.828288114584768,0.838619784252749,5069.76590000003,846,60,60
0.823998071890924,0.838829796775897,5075.70420000003,847,60,60
0.821167883211679,0.83906207791351,5081.70740000003,848,60,60
0.821291833080843,0.839287212731196,5087.72630000003,849,60,60
0.823116650599091,0.839508488542496,5093.70710000003,850,60,60
0.831483266767663,0.839716356575808,5099.70340000003,851,60,60
0.825092962401873,0.839948245769502,5105.69130000003,852,60,60
0.82387412202176,0.840156779548727,5111.67280000003,853,60,60
0.82384657760639,0.840389498927995,5117.67900000003,854,60,60
0.824087591240876,0.840599845610972,5123.66820000003,855,60,60
0.821319377496213,0.840817021588457,5129.67300000003,856,60,60
0.827282743423771,0.841032434057883,5135.66490000003,857,60,60
0.827799201211954,0.841257530311515,5141.67220000003,858,60,60
0.829747968599367,0.841480362419243,5147.68740000003,859,60,60
0.829809943533948,0.841691577352547,5153.67710000003,860,60,60
0.837536152045173,0.841920580296703,5159.65540000003,861,60,60
0.824666023963641,0.842135683088204,5165.65100000003,862,60,60
0.821746315934444,0.842357681420545,5171.63290000003,863,60,60
0.820011017766148,0.842578025681946,5177.60560000003,864,60,60
0.829355460680347,0.842792311818958,5183.61090000003,865,60,60
0.817332323371436,0.843014617564578,5189.60960000003,866,60,60
0.822992700729927,0.843235525617356,5195.58640000003,867,60,60
0.832943120782261,0.84345475478465,5201.57390000003,868,60,60
0.827069274204655,0.843671674307812,5207.55320000003,869,60,60
0.827406693292935,0.843877549773866,5213.55430000003,870,60,60
0.827344718358353,0.844107997716876,5219.54060000003,871,60,60
0.830780884175733,0.844330556670033,5225.53150000003,872,60,60
0.825244456686407,0.844524397912424,5231.52590000003,873,60,60
0.823571133452692,0.844740279325959,5237.51110000003,874,60,60
0.826614791351053,0.844967881639636,5243.48590000003,875,60,60
0.82612587797824,0.845174438392838,5249.48580000003,876,60,60
0.827317173942983,0.845406482732098,5255.47620000003,877,60,60
0.823667538906487,0.845630175673573,5261.46360000003,878,60,60
0.829293485745765,0.845834813674672,5267.45420000003,879,60,60
0.835346371023275,0.846043585228803,5273.44260000003,880,60,60
0.835408345957857,0.846259434236658,5279.42770000003,881,60,60
0.826766285635587,0.846465232628978,5285.41700000003,882,60,60
0.819281090758849,0.846690767611679,5291.41230000003,883,60,60
0.827344718358353,0.84689594747275,5297.41800000003,884,60,60
0.824514529679107,0.847087038145461,5303.38840000003,885,60,60
0.830932378460267,0.847302116317003,5309.37080000003,886,60,60
0.836868199972455,0.847530656577176,5315.36820000003,887,60,60
0.832640132213194,0.847768306628284,5321.37920000003,888,60,60
0.83854152320617,0.847987894377041,5327.35870000003,889,60,60
0.81782123674425,0.848190415465293,5333.35910000003,890,60,60
0.832791626497727,0.848410187126188,5339.34790000003,891,60,60
0.828260570169398,0.848624833637866,5345.34880000003,892,60,60
0.824149566175458,0.848838094255841,5351.33510000003,893,60,60
0.817001790386999,0.849058577523753,5357.33510000003,894,60,60
0.825120506817243,0.849287151607492,5363.33430000003,895,60,60
0.824390579809944,0.849508501325432,5369.32630000003,896,60,60
0.825671395124638,0.849722063578189,5375.30350000003,897,60,60
0.82612587797824,0.849947946409423,5381.29700000003,898,60,60
0.81593444429142,0.850153552126782,5387.28910000003,899,60,60
0.825547445255475,0.850364650109016,5393.27090000003,900,60,60
0.824969012532709,0.850577660656054,5399.28870000003,901,60,60
0.5,0.816535327594028,0,1,1,1
0.48251618234403,0.793650531771356,0.1016999999978,2,1,1
0.51565211403388,0.781303413825867,0.232099999999627,3,1,1
0.502423908552541,0.773273787056179,0.33349999999773,4,1,1
0.498347335077813,0.767086611679406,0.435300000000279,5,1,1
0.500296102465225,0.762383767864966,0.538300000000163,6,1,1
0.482585043382454,0.758594680813536,0.651099999998405,7,1,1
0.500998485057155,0.755173586380052,0.76189999999624,8,1,1
0.508938162787495,0.752423985695754,0.885999999997148,9,1,1
0.509303126291144,0.749773640254722,0.994699999998556,10,1,1
0.504310701005371,0.747566867793707,1.10649999999441,11,1,1
0.506837901115549,0.745374099106177,1.21589999999705,12,1,1
0.510308497452142,0.743222279790951,1.32779999999766,13,1,1
0.511554882247624,0.741139573252961,1.42689999999857,14,1,1
0.511706376532158,0.739131462810582,1.52679999999673,15,1,1
0.511919845751274,0.737123289054223,1.62729999999865,16,1,1
0.512863241977689,0.735265979884018,1.72699999999895,17,1,1
0.509971078363862,0.733437090994641,1.85189999999566,18,1,1
0.50504062801267,0.731766561254332,1.95279999999912,19,1,1
0.491378597989258,0.730024950099352,2.06439999999857,20,1,1
0.50278887205619,0.728490237247814,2.17609999999841,21,1,1
0.496522517559565,0.727225160268797,2.27669999999634,22,1,1
0.501907450764357,0.725726447121049,2.41829999999754,23,1,1
0.506135518523619,0.724390437810688,2.51849999999977,24,1,1
0.498009915989533,0.723048710418387,2.61819999999716,25,1,1
0.505949593719873,0.721781752733383,2.74259999999631,26,1,1
0.504000826332461,0.720386146784828,2.84139999999898,27,1,1
0.514832667676629,0.719106464982567,2.94109999999928,28,1,1
0.51337281366203,0.717910836135738,3.04239999999845,29,1,1
0.514164715603911,0.716877802635874,3.16789999999892,30,1,1
0.50959922875637,0.716105294165406,3.26779999999853,31,1,1
0.516141027406693,0.7148954724602,3.36689999999944,32,1,1
0.509296240187302,0.71392211725001,3.48929999999818,33,1,1
0.531015011706377,0.712745911039981,3.5976999999999,34,1,1
0.520858008538769,0.711995971421849,3.70629999999946,35,1,1
0.527241426800716,0.711055970893151,3.80599999999831,36,1,1
0.522524445668641,0.710014959568227,3.94309999999969,37,1,1
0.539925630078502,0.708995158323172,4.05359999999637,38,1,1
0.521491530092274,0.708077944854253,4.15339999999705,39,1,1
0.547562319239774,0.707172564949813,4.25239999999467,40,1,1
0.533170362209062,0.706263998699928,4.35359999999491,41,1,1
0.53913372813662,0.705503691728636,4.47899999999645,42,1,1
0.54363724004958,0.70478779317768,4.5795999999973,43,1,1
0.540166643712987,0.703871734315749,4.67839999999414,44,1,1
0.541598953312216,0.703293257858463,4.77909999999392,45,1,1
0.549869164026993,0.702396981297774,4.90109999999258,46,1,1
0.545882109902217,0.701589648799291,5.0094999999943,47,1,1
0.55315383555984,0.700793112259441,5.11739999999263,48,1,1
0.536028095303677,0.700402974324511,5.21789999999455,49,1,1
0.53955378047101,0.699590884749741,5.31939999999449,50,1,1
0.543506404076573,0.69876053527639,5.44479999999312,51,1,1
0.556892989946288,0.697875869733674,5.5553999999931,52,1,1
0.554978653078088,0.69717460676893,5.66749999999156,53,1,1
0.559144745902768,0.696388667777169,5.76779999999126,54,1,1
0.566870954413993,0.695892311555731,5.89249999999156,55,1,1
0.573378322545104,0.69514507355367,5.99199999998964,56,1,1
0.573805260983336,0.694249804455947,6.0913999999917,57,1,1
0.571126566588624,0.6935945699007,6.20959999999031,58,1,1
0.574500757471423,0.693019714774292,6.321899999991,59,1,1
0.562670431070101,0.692665173619337,6.42109999999084,60,1,1
0.576752513427903,0.691787370834194,6.52099999999045,61,1,1
0.584719735573612,0.691102094808213,6.64189999999071,62,1,1
0.584265252720011,0.69037167337807,6.76559999999154,63,1,1
0.588066382041041,0.689776988119398,6.86369999999006,64,1,1
0.584327227654593,0.689155399272991,6.97549999999028,65,1,1
0.582164991048065,0.688425498883277,7.07549999999028,66,1,1
0.585938575953725,0.688009316516885,7.17689999998838,67,1,1
0.585663131800027,0.687485865495832,7.30109999999258,68,1,1
0.600172152596061,0.687031073847447,7.3994999999908,69,1,1
0.61112105770555,0.686389568010106,7.5174999999901,70,1,1
0.585511637515494,0.686087874303261,7.61809999999241,71,1,1
0.589739705274755,0.685903090192574,7.73009999999049,72,1,1
0.604186751136207,0.685114942152162,7.82959999999002,73,1,1
0.619818206858559,0.684421089331155,7.92879999998986,74,1,1
0.604303814901529,0.684062269305783,8.05309999999008,75,1,1
0.597066519763118,0.683782945036193,8.16139999999286,76,1,1
0.589099297617408,0.68372506436015,8.26109999999317,77,1,1
0.567291006748382,0.683606494073223,8.37339999999385,78,1,1
0.581435064040766,0.68352025432659,8.47269999999116,79,1,1
0.571092136069412,0.683147950597215,8.57389999999286,80,1,1
0.598099435339485,0.682571656814596,8.6853999999963,81,1,1
0.622345406968737,0.682000451464024,8.80859999999375,82,1,1
0.607223522930726,0.681595984381908,8.90679999999265,83,1,1
0.603146949455998,0.681148227862557,9.03649999999179,84,1,1
0.610900702382592,0.680934613947967,9.13649999999325,85,1,1
0.601136207134004,0.680639935951596,9.23499999999331,86,1,1
0.611995592893541,0.680184307341959,9.33669999999402,87,1,1
0.597913510535739,0.679897547776579,9.45799999999726,88,1,1
0.583893403112519,0.679629871497216,9.55819999999512,89,1,1
0.612209062112657,0.679116302396867,9.68309999999474,90,1,1
0.610019281090759,0.678603194425524,9.79369999999617,91,1,1
0.591860625258229,0.678445336148672,9.8934999999954,92,1,1
0.615707202864619,0.677801205060474,9.99409999999625,93,1,1
0.592804021484644,0.67832946461168,10.0948999999979,94,1,1
0.620238259192949,0.677933548086039,10.2370999999985,95,1,1
0.602355047514117,0.677437891270107,10.3349999999991,96,1,1
0.607340586696047,0.677318027393226,10.4345000000001,97,1,1
0.611265665886242,0.676833707111186,10.533699999997,98,1,1
0.593230959922876,0.676930587611573,10.6455999999976,99,1,1
0.602809530367718,0.676844957471883,10.7441999999966,100,1,1
0.598946426112106,0.676403120552454,10.8443999999974,101,1,1
0.617835008951935,0.676131946862255,10.9670999999958,102,1,1
0.602747555433136,0.67614406952723,11.0782999999938,103,1,1
0.616099710783639,0.675846511856495,11.1783999999941,104,1,1
0.596970114309324,0.676157631589813,11.2785999999935,105,1,1
0.613455446908139,0.675606866823929,11.3902999999962,106,1,1
0.622455584630216,0.675589374285667,11.5187999999936,107,1,1
0.59873295689299,0.675489626944768,11.6168999999922,108,1,1
0.611933617958959,0.67524076683767,11.7156999999919,109,1,1
0.611720148739843,0.675291642201366,11.8166999999914,110,1,1
0.620086764908415,0.674870628339902,11.9402999999918,111,1,1
0.598402423908553,0.674890953532115,12.0483999999924,112,1,1
0.611630629389891,0.67464689361609,12.1474999999904,113,1,1
0.616650599091034,0.674422075030603,12.2592999999906,114,1,1
0.608008538768765,0.674257496016691,12.3700999999899,115,1,1
0.594897397052748,0.674132873474889,12.469499999992,116,1,1
0.607767525134279,0.673878822872095,12.5817999999912,117,1,1
0.613544966258091,0.674278892620818,12.6944999999891,118,1,1
0.615858697149153,0.674138040659653,12.8063999999868,119,1,1
0.586689161272552,0.674161385978617,12.904699999989,120,1,1
0.584168847266217,0.675110313003674,13.0226999999883,121,1,1
0.593595923426525,0.675258954193749,13.1227999999857,122,1,1
0.608345957857044,0.675338399822831,13.2211999999869,123,1,1
0.588362484506266,0.675366447943744,13.330099999989,124,1,1
0.596756645090208,0.67532150381477,13.4303999999887,125,1,1
0.613544966258091,0.675167138949055,13.5292999999874,126,1,1
0.611630629389891,0.675238823826349,13.6287999999884,127,1,1
0.614123398980857,0.675173885566883,13.7529999999882,128,1,1
0.603814901528715,0.674919496631697,13.8769999999859,129,1,1
0.618351466740118,0.674840454744081,13.9879999999888,130,1,1
0.609165404214296,0.674586582209016,14.1185999999885,131,1,1
0.604055915163201,0.674738505851307,14.2297999999879,132,1,1
0.606459165404214,0.674674639440321,14.3273999999903,133,1,1
0.622180140476518,0.674179407081191,14.4278999999879,134,1,1
0.63626222283432,0.673842619678493,14.5272999999899,135,1,1
0.618895468943672,0.674154029102314,14.6276999999885,136,1,1
0.613510535738879,0.673787265025371,14.7267999999865,137,1,1
0.621450213469219,0.673687553718534,14.8356999999873,138,1,1
0.617105081944636,0.673736025703306,14.9350999999879,139,1,1
0.615886241564523,0.674089166182938,15.0357999999906,140,1,1
0.630698250929624,0.674006288129606,15.1480999999883,141,1,1
0.622304090345682,0.674108960863835,15.2467999999906,142,1,1
0.639092411513566,0.673832771268473,15.3883999999904,143,1,1
0.631490152871505,0.673327971154822,15.487399999988,144,1,1
0.618592480374604,0.673482760229426,15.61139999999,145,1,1
0.62449387136758,0.673353287486858,15.7227999999915,146,1,1
0.627627048615893,0.673395404317163,15.8341999999902,147,1,1
0.623337005922049,0.673392460200259,15.93489999999,148,1,1
0.603718496074921,0.673603335541095,16.0432999999888,149,1,1
0.63091172014874,0.673394070190142,16.142199999989,150,1,1
0.611782123674425,0.673394450651989,16.2423999999897,151,1,1
0.626015700316761,0.673304228342839,16.3426999999894,152,1,1
0.610990221732544,0.673151641395803,16.442699999988,153,1,1
0.629238396915025,0.673450638701477,16.5428999999902,154,1,1
0.613331497038975,0.6733722738509,16.654199999987,155,1,1
0.625437267593995,0.673108885655156,16.754299999986,156,1,1
0.626959096543176,0.673540008699104,16.9234999999884,157,1,1
0.59870541247762,0.673724361513913,17.0344999999885,158,1,1
0.619446357251067,0.673413177852608,17.1324999999866,159,1,1
0.598250929624019,0.673831358848277,17.2330999999875,160,1,1
0.619873295689299,0.673888640207243,17.352799999986,161,1,1
0.606156176835147,0.673754164247915,17.4518999999869,162,1,1
0.614426387549924,0.673888184783715,17.5518999999884,163,1,1
0.608070513703347,0.674092445883315,17.6528999999879,164,1,1
0.619659826470183,0.67438535531075,17.7511999999871,165,1,1
0.621119680484782,0.674138774960396,17.8518999999913,166,1,1
0.631276683652389,0.674042490813633,17.9637999999904,167,1,1
0.62069274204655,0.674673859605763,18.0828999999911,168,1,1
0.608283982922462,0.674688567082795,18.2074999999866,169,1,1
0.619232888031952,0.675118904922099,18.3083999999886,170,1,1
0.620906211265666,0.675272830454215,18.4193999999858,171,1,1
0.622366065280265,0.675605710927195,18.5196999999869,172,1,1
0.617559564798237,0.675204981061875,18.6420999999871,173,1,1
0.616099710783639,0.67519021513146,18.754299999986,174,1,1
0.623674425010329,0.67530183051498,18.8623999999865,175,1,1
0.637240049579948,0.675745101453518,18.9619999999864,176,1,1
0.649159895331221,0.675739658512918,19.0621999999814,177,1,1
0.623763944360281,0.675602719640283,19.1623999999836,178,1,1
0.620782261396502,0.675821289757675,19.2602999999828,179,1,1
0.639030436578984,0.675753515421328,19.3792999999816,180,1,1
0.612209062112657,0.675914973370453,19.4799999999814,181,1,1
0.631579672221457,0.675719558161365,19.6060999999827,182,1,1
0.651411651287702,0.675429949938667,19.740899999984,183,1,1
0.64113069825093,0.675583776027475,19.8511999999842,184,1,1
0.617194601294587,0.676237179998945,19.9592999999833,185,1,1
0.621849607492081,0.676804211767662,20.0703999999823,186,1,1
0.650165266492219,0.676803027261423,20.1699999999837,187,1,1
0.645510260294725,0.676790645786861,20.2683999999834,188,1,1
0.644993802506542,0.676787394706787,20.3674999999814,189,1,1
0.625437267593995,0.677184049251364,20.4671999999802,190,1,1
0.621939126842033,0.677715784217812,20.5665999999794,191,1,1
0.624039388513979,0.677717027497177,20.6665999999808,192,1,1
0.631063214433274,0.677887566944854,20.7664999999804,193,1,1
0.64301749070376,0.677971857313873,20.8850999999791,194,1,1
0.627654593031263,0.678103455613318,21.0213999999803,195,1,1
0.63471284946977,0.678189244645183,21.1205999999831,196,1,1
0.653449938025065,0.67844465797966,21.2416999999827,197,1,1
0.62674562732406,0.678599819544139,21.3425999999818,198,1,1
0.621939126842033,0.678744797223976,21.4647999999812,199,1,1
0.643898911995593,0.678862007655159,21.5760999999824,200,1,1
0.621877151907451,0.679240183954715,21.6742999999813,201,1,1
0.634168847266217,0.679330276164668,21.7753999999797,202,1,1
0.623825919294863,0.679721809124507,21.8744999999777,203,1,1
0.629210852499656,0.679950298271317,21.9926999999807,204,1,1
0.63699214984162,0.679650764583902,22.0912999999811,205,1,1
0.644201900564661,0.679791174152602,22.190399999982,206,1,1
0.652141578295001,0.679965348969562,22.2912999999811,207,1,1
0.64265252720011,0.680248232654999,22.3912999999855,208,1,1
0.635442776477069,0.680532977211908,22.5181999999841,209,1,1
0.626656107974108,0.680765361387149,22.6410999999862,210,1,1
0.636324197768902,0.680619795718825,22.7618999999846,211,1,1
0.625740256163063,0.680978158505007,22.8737999999852,212,1,1
0.627200110177662,0.681011197950866,22.984199999983,213,1,1
0.650771243630354,0.680754255104036,23.0836999999869,214,1,1
0.654482853601432,0.680997626527169,23.1830999999846,215,1,1
0.637722076848919,0.681124738132043,23.3008999999831,216,1,1
0.636475692053436,0.681410185049941,23.3993999999875,217,1,1
0.635745765046137,0.681659174049821,23.4992999999857,218,1,1
0.642501032915576,0.681820509397631,23.5991999999838,219,1,1
0.644112381214709,0.682170758093232,23.6996999999858,220,1,1
0.634196391681587,0.682028317249625,23.799499999985,221,1,1
0.630608731579672,0.682591292262655,23.9455999999846,222,1,1
0.641950144608181,0.682772984727038,24.0568999999814,223,1,1
0.631187164302438,0.68326939540219,24.1691999999864,224,1,1
0.623605563971905,0.683408006690522,24.2682999999844,225,1,1
0.620961300096405,0.683510128490263,24.3903999999864,226,1,1
0.643533948491943,0.683514530450458,24.4892999999851,227,1,1
0.650316760776753,0.683657008256843,24.5891999999847,228,1,1
0.648244043520176,0.683906887599552,24.6892999999822,229,1,1
0.643258504338245,0.683980843284377,24.8063999999853,230,1,1
0.65289904971767,0.684106424785965,24.9049999999857,231,1,1
0.639002892163614,0.684581248081301,25.0045999999857,232,1,1
0.635532295827021,0.684979004561277,25.1051999999865,233,1,1
0.621484643988431,0.685407950883374,25.2135999999853,234,1,1
0.633252995455172,0.685571042906252,25.3122999999876,235,1,1
0.640641784878116,0.68596066382219,25.4125999999858,236,1,1
0.642466602396364,0.68599194787799,25.5128999999884,237,1,1
0.637935546068035,0.686274980042052,25.660899999988,238,1,1
0.646357251067346,0.686385217255178,25.7711999999883,239,1,1
0.634134416747005,0.686905927059935,25.8713999999891,240,1,1
0.639395400082633,0.687085369548058,25.9899999999878,241,1,1
0.628962952761328,0.687619865597109,26.1006999999881,242,1,1
0.635380801542487,0.687878480257466,26.2116999999867,243,1,1
0.635408345957857,0.687647905068119,26.3110999999888,244,1,1
0.649214984161961,0.687652189898915,26.4117999999886,245,1,1
0.634623330119818,0.688116488702699,26.511399999987,246,1,1
0.635683790111555,0.688306274603802,26.6104999999894,247,1,1
0.635229307257953,0.688468607360113,26.7319999999861,248,1,1
0.645537804710095,0.688798654873549,26.8321999999855,249,1,1
0.642253133177248,0.688736060283403,26.9432999999859,250,1,1
0.651225726483955,0.689000481684392,27.0542999999845,251,1,1
0.633679933893403,0.689432626134395,27.1540999999852,252,1,1
0.632674562732406,0.6895525252509,27.2709999999861,253,1,1
0.640276821374466,0.689680308356091,27.3690999999832,254,1,1
0.649462883900289,0.68989879743451,27.4932999999874,255,1,1
0.628418950557774,0.690759133395755,27.5932999999874,256,1,1
0.623123536702934,0.691283976663467,27.6916999999885,257,1,1
0.627716567965845,0.69160104791341,27.81179999999,258,1,1
0.650130835973006,0.692142657975862,27.9231999999902,259,1,1
0.635835284396089,0.691914310029068,28.0220999999874,260,1,1
0.642983060184548,0.691918903584419,28.1222999999882,261,1,1
0.629293485745765,0.692170196714816,28.2215999999884,262,1,1
0.629141991461231,0.692504617838031,28.3224999999889,263,1,1
0.627592618096681,0.69287980914514,28.4326999999874,264,1,1
0.626711196804848,0.693134589628835,28.5320999999909,265,1,1
0.628143506404076,0.693900174208519,28.6447999999902,266,1,1
0.629327916264977,0.694001490724011,28.7735999999903,267,1,1
0.641461231235367,0.693800402098533,28.8724999999889,268,1,1
0.628536014323096,0.694436836830003,28.972099999986,269,1,1
0.639030436578984,0.694955548093852,29.1055999999866,270,1,1
0.640125327089933,0.695115967513723,29.204699999989,271,1,1
0.630057843272277,0.69525797212613,29.3165999999866,272,1,1
0.634161961162374,0.695566460013864,29.4161999999866,273,1,1
0.634196391681587,0.696302943572019,29.5278999999849,274,1,1
0.643988431345545,0.696529115487025,29.6314999999857,275,1,1
0.636537666988018,0.696900993840932,29.7548999999854,276,1,1
0.648003029885691,0.696795577278984,29.8827999999849,277,1,1
0.639484919432585,0.697249639711701,29.9805999999851,278,1,1
0.636868199972455,0.69753244786151,30.0804999999862,279,1,1
0.656638204104118,0.697767960690271,30.1810999999856,280,1,1
0.632399118578708,0.697862033978955,30.2807999999844,281,1,1
0.642466602396364,0.698368826515437,30.3809999999867,282,1,1
0.649827847403939,0.699003214007176,30.4814999999842,283,1,1
0.659254923564247,0.699105778866032,30.6275999999853,284,1,1
0.635718220630767,0.699636083203202,30.7265999999872,285,1,1
0.626256713951246,0.700026742911144,30.8247999999876,286,1,1
0.642831565900014,0.700334420488515,30.9259999999878,287,1,1
0.644105495110866,0.700782509000047,31.0498999999894,288,1,1
0.659254923564247,0.700859303131296,31.1674999999901,289,1,1
0.639181930863517,0.701249616253442,31.2657999999879,290,1,1
0.628777027957582,0.701489563118506,31.3663999999873,291,1,1
0.650220355322958,0.701590377380447,31.4778999999908,292,1,1
0.650585318826608,0.701881274271806,31.589299999988,293,1,1
0.639395400082633,0.702243358821826,31.6877999999939,294,1,1
0.655515769177799,0.702554150077245,31.797799999993,295,1,1
0.652472111279438,0.702788183426886,31.9216999999917,296,1,1
0.641220217600881,0.703256698544509,32.0339999999909,297,1,1
0.654234953863104,0.703119093989401,32.1322999999931,298,1,1
0.653656521140339,0.703435791634197,32.2316999999908,299,1,1
0.651893678556673,0.703762312102053,32.3424999999901,300,1,1
0.665886241564523,0.703986442374352,32.4422999999922,301,1,1
0.648154524170225,0.704501626254993,32.5417999999947,302,1,1
0.653628976724969,0.704761213120729,32.6717999999935,303,1,1
0.656941192673185,0.704971871528653,32.7831999999922,304,1,1
0.651163751549373,0.705438152906178,32.8942999999927,305,1,1
0.640669329293486,0.705705832148698,32.9926999999909,306,1,1
0.653050544002204,0.705959149218778,33.1019999999931,307,1,1
0.639608869301749,0.706611319752698,33.2032999999923,308,1,1
0.652837074783088,0.706676749049717,33.3284999999931,309,1,1
0.646419226001928,0.707331852054887,33.4390999999916,310,1,1
0.651528715053023,0.707516662804865,33.5380999999921,311,1,1
0.639884313455447,0.70795190280121,33.637799999991,312,1,1
0.652837074783088,0.708254730343112,33.7494999999937,313,1,1
0.64611623743286,0.708556908495115,33.8678999999931,314,1,1
0.647789560666575,0.708765831121102,33.9786999999924,315,1,1
0.639546894367167,0.708960863766374,34.0896999999939,316,1,1
0.652382591929486,0.708917070010578,34.2016999999949,317,1,1
0.653931965294037,0.709046344613495,34.3001999999949,318,1,1
0.657430106045999,0.70910306459193,34.3990999999936,319,1,1
0.66086627186338,0.70946381120436,34.4985999999946,320,1,1
0.649827847403939,0.709944088941341,34.6088999999949,321,1,1
0.648120093651012,0.710065003922098,34.732799999995,322,1,1
0.656755267869439,0.710435781397372,34.8311999999947,323,1,1
0.66621677454896,0.710700130890826,34.9421999999962,324,1,1
0.652472111279438,0.710934970721177,35.0434999999954,325,1,1
0.668227516870954,0.711275516102227,35.171799999995,326,1,1
0.654358903732268,0.711675219759116,35.2705999999962,327,1,1
0.634134416747004,0.711914812770519,35.368999999993,328,1,1
0.630422806775926,0.712325826874112,35.4700999999957,329,1,1
0.629417435614929,0.712743336586111,35.5697999999931,330,1,1
0.646570720286462,0.71299288372163,35.7041999999943,331,1,1
0.63628976724969,0.712937814265846,35.8149999999921,332,1,1
0.642280677592618,0.713291588536841,35.9138999999923,333,1,1
0.642129183308084,0.713804913287512,36.0138999999923,334,1,1
0.65253408621402,0.71409800459788,36.1139999999927,335,1,1
0.663083597300647,0.714220303109929,36.2380999999921,336,1,1
0.648271587935546,0.714703199992903,36.3483999999924,337,1,1
0.639333425148051,0.715028418265302,36.4475999999937,338,1,1
0.662236606528026,0.7152753863348,36.5473999999915,339,1,1
0.644380939264564,0.715648917867166,36.6767999999924,340,1,1
0.650585318826608,0.716055161260092,36.7884999999878,341,1,1
0.647362622228343,0.71656963495763,36.8868999999875,342,1,1
0.659068998760501,0.71674762759593,37.0082999999911,343,1,1
0.658704035256852,0.717210778348627,37.1193999999901,344,1,1
0.652472111279438,0.717666507280298,37.2190999999875,345,1,1
0.654902905935822,0.717662225580262,37.318199999987,346,1,1
0.653628976724969,0.718168146909587,37.4168999999893,347,1,1
0.661320754716981,0.718379039152692,37.5163999999888,348,1,1
0.643712987191847,0.718508297381957,37.6409999999902,349,1,1
0.654599917366754,0.71893032417797,37.7583999999886,350,1,1
0.633886517008676,0.719446557388536,37.8568999999887,351,1,1
0.643134554469081,0.719682227444329,37.9566999999908,352,1,1
0.66278060873158,0.71976427395725,38.0796999999904,353,1,1
0.649125464812009,0.720048475724443,38.1778999999893,354,1,1
0.651163751549373,0.72012725939381,38.2780999999901,355,1,1
0.643100123949869,0.720750616594393,38.3788999999888,356,1,1
0.645599779644677,0.721178878034092,38.5002999999895,357,1,1
0.639574438782537,0.721458052375802,38.5993999999904,358,1,1
0.656968737088555,0.721599202416498,38.7106999999887,359,1,1
0.645902768213745,0.721999759775617,38.8231999999902,360,1,1
0.648609007023826,0.722119956900056,38.9214999999909,361,1,1
0.661775237570583,0.722525206132621,39.038799999989,362,1,1
0.661410274066933,0.722762785081785,39.1377999999881,363,1,1
0.657306156176835,0.723136768890701,39.2376999999906,364,1,1
0.647052747555433,0.723789732802983,39.3605999999927,365,1,1
0.646687784051784,0.724027943275911,39.460399999989,366,1,1
0.655784327227655,0.724071207036339,39.5599999999875,367,1,1
0.649882936234678,0.724498813958346,39.6684999999867,368,1,1
0.654262498278474,0.724479872123103,39.8034999999843,369,1,1
0.635132901804159,0.724787922585147,39.9256999999852,370,1,1
0.646660239636414,0.725060618473335,40.0236999999863,371,1,1
0.645778818344581,0.725571005308895,40.123499999987,372,1,1
0.640242390855254,0.725903737074085,40.2226999999868,373,1,1
0.646019831979066,0.72610748287469,40.3209999999861,374,1,1
0.642983060184547,0.726501784807729,40.4202999999834,375,1,1
0.64684616444016,0.727281900615584,40.5400999999838,376,1,1
0.656183721250516,0.727496177903492,40.6381999999852,377,1,1
0.655391819308635,0.727655904696762,40.7370999999854,378,1,1
0.648120093651012,0.727741625442802,40.8361999999863,379,1,1
0.645475829775513,0.728190849352494,40.9443999999843,380,1,1
0.652988569067621,0.728500832950803,41.0559999999896,381,1,1
0.67038286737364,0.729039903101977,41.1813999999897,382,1,1
0.65450351191296,0.72925537521596,41.2810999999871,383,1,1
0.658373502272414,0.729577255662588,41.3800999999876,384,1,1
0.654537942432172,0.729670868212738,41.5037999999855,385,1,1
0.665851811045311,0.730078694228559,41.6254999999888,386,1,1
0.655536427489327,0.730150606566299,41.7411999999895,387,1,1
0.658063627599504,0.730379999527139,41.8404999999882,388,1,1
0.636930174907038,0.731063261771418,41.9398999999874,389,1,1
0.661995592893541,0.731423019399333,42.0399999999878,390,1,1
0.651315245833907,0.731629403707112,42.1386999999871,391,1,1
0.644167470045448,0.731976894553163,42.2384999999864,392,1,1
0.649669467015563,0.732336124737022,42.3374999999869,393,1,1
0.655756782812285,0.732951230871535,42.4484999999855,394,1,1
0.661169260432447,0.733009239785933,42.5481999999873,395,1,1
0.656273240600468,0.733239383623037,42.6600999999893,396,1,1
0.675430381490153,0.733248047628991,42.7965999999884,397,1,1
0.647362622228343,0.733820545641968,42.9081999999893,398,1,1
0.656576229169536,0.73410232296714,43.0373999999894,399,1,1
0.663359041454345,0.734416016090998,43.1354999999923,400,1,1
0.665727861176147,0.73451286512186,43.2456999999922,401,1,1
0.639271450213469,0.734901488106956,43.345799999994,402,1,1
0.627076160308497,0.735380354219382,43.444399999993,403,1,1
0.648822476242942,0.735830347203325,43.5524999999936,404,1,1
0.641612725519901,0.736159524802995,43.6526999999944,405,1,1
0.655302299958683,0.73640979171318,43.7523999999903,406,1,1
0.660714777578846,0.736701509126848,43.8524999999936,407,1,1
0.670568792177386,0.737054338728657,43.9646999999924,408,1,1
0.669349951797273,0.737435936728817,44.0755999999936,409,1,1
0.680849745214158,0.737578086712034,44.1861999999906,410,1,1
0.661837212505165,0.737965320703215,44.3215999999913,411,1,1
0.659344442914199,0.738344867774437,44.4191999999894,412,1,1
0.638603498140752,0.738754010746034,44.5373999999909,413,1,1
0.643864481476381,0.739300843157935,44.6378999999884,414,1,1
0.656238810081256,0.739574619045794,44.7482999999877,415,1,1
0.659613000964055,0.739975565763873,44.8560999999856,416,1,1
0.655811871643024,0.74003995811859,44.9553999999858,417,1,1
0.640882798512602,0.740529472797856,45.0563999999868,418,1,1
0.647996143781848,0.740888881984144,45.1558999999863,419,1,1
0.656176835146674,0.741339693102054,45.2555999999866,420,1,1
0.647631180278199,0.741744390080982,45.3549999999872,421,1,1
0.652134692191158,0.741792055491804,45.4549999999843,422,1,1
0.65447596749759,0.742336381374322,45.5975999999879,423,1,1
0.636379286599642,0.743003423172362,45.7339999999851,424,1,1
0.629534499380251,0.743607549497317,45.8434999999838,425,1,1
0.657850158380388,0.743650677891561,45.9423999999854,426,1,1
0.653443051921223,0.74394481197665,46.0527999999875,427,1,1
0.651707753752927,0.744236791968119,46.1535999999862,428,1,1
0.66055639719047,0.744479005450992,46.2514999999854,429,1,1
0.664908414818896,0.744521140521681,46.3608999999866,430,1,1
0.636895744387825,0.74485006769605,46.4611999999863,431,1,1
0.661713262636,0.745387459951246,46.5607999999847,432,1,1
0.658704035256852,0.74557682684709,46.6599999999846,433,1,1
0.635855942707616,0.746136152275648,46.771499999988,434,1,1
0.65982647018317,0.746343439542605,46.8900999999853,435,1,1
0.654049029059358,0.746657545938665,47.0275999999867,436,1,1
0.654317587109214,0.746870757371079,47.1498999999836,437,1,1
0.63856906762154,0.747225179062485,47.2486999999848,438,1,1
0.662505164577882,0.747388305158248,47.3471999999834,439,1,1
0.657822613965019,0.747831933563054,47.4583999999843,440,1,1
0.639450488913373,0.748412156119226,47.5656999999832,441,1,1
0.641578295000689,0.748643620403224,47.6649999999834,442,1,1
0.6662718633797,0.74910521709399,47.7644999999844,443,1,1
0.643857595372538,0.749248756233263,47.8646999999837,444,1,1
0.64997245558463,0.749559936515616,47.9636999999828,445,1,1
0.639388513978791,0.750023832515786,48.0627999999822,446,1,1
0.649455997796447,0.750280591297374,48.1622999999818,447,1,1
0.652465225175596,0.750341113025549,48.2624999999825,448,1,1
0.660067483817656,0.750870166928036,48.4063999999853,449,1,1
0.665211403387963,0.751191708863903,48.5175999999847,450,1,1
0.654778956066657,0.751639395639744,48.6279999999839,451,1,1
0.664295551576918,0.751918541334659,48.741299999984,452,1,1
0.657877702795758,0.752173229275261,48.8725999999821,453,1,1
0.637563696460543,0.752642492743315,48.9708999999857,454,1,1
0.65036496350365,0.75306016078357,49.0689999999842,455,1,1
0.651735298168296,0.753399543303378,49.1681999999826,456,1,1
0.646109351329018,0.754214635232722,49.2665999999852,457,1,1
0.657512739292109,0.754305996957648,49.3659999999858,458,1,1
0.662016251205068,0.754419081953844,49.4664999999877,459,1,1
0.658001652664922,0.754824941388421,49.5842999999877,460,1,1
0.661465362897673,0.755148262245885,49.6842999999877,461,1,1
0.660583941605839,0.755291544437459,49.8084999999875,462,1,1
0.653374190882799,0.755649420968108,49.9444999999861,463,1,1
0.630106045999174,0.755981596610439,50.0549999999872,464,1,1
0.655935821512188,0.756208365802725,50.1544999999882,465,1,1
0.651735298168296,0.756397698101748,50.2541999999885,466,1,1
0.660831841344168,0.756733982150256,50.3746999999901,467,1,1
0.64583390717532,0.757090142916456,50.4732999999876,468,1,1
0.654806500482027,0.757444500966782,50.5716999999859,469,1,1
0.664997934168847,0.757719254892429,50.6715999999855,470,1,1
0.655322958270211,0.758123818704685,50.770599999986,471,1,1
0.667456273240601,0.758157743818837,50.8878999999884,472,1,1
0.664116512877014,0.758459177223438,50.9875999999887,473,1,1
0.656603773584906,0.75862539816349,51.1000999999887,474,1,1
0.669377496212643,0.758974806765519,51.1993999999875,475,1,1
0.64805811871643,0.759500375049161,51.3242999999886,476,1,1
0.638445117752376,0.760105423848562,51.433099999986,477,1,1
0.641908827985126,0.760597330027153,51.5446999999869,478,1,1
0.650151494284534,0.760956517058295,51.6554999999862,479,1,1
0.660769866409585,0.761102739055156,51.7779999999868,480,1,1
0.662043795620438,0.761605154825254,51.8758999999845,481,1,1
0.631448836248451,0.762136217429958,51.9752999999837,482,1,1
0.647328191709131,0.762328453640507,52.0745999999854,483,1,1
0.649029059358215,0.762815617578947,52.1727999999872,484,1,1
0.668220630767112,0.76298153772695,52.2731999999858,485,1,1
0.649573061561768,0.763567372938488,52.3903999999879,486,1,1
0.64017352981683,0.764068182536692,52.4900999999896,487,1,1
0.629988982233852,0.764353726747959,52.5893999999898,488,1,1
0.647142266905385,0.764603211615551,52.7102999999901,489,1,1
0.647810218978102,0.764995291962306,52.8217999999892,490,1,1
0.663565624569619,0.765060865158533,52.9331999999893,491,1,1
0.655536427489327,0.76539684593857,53.0566999999923,492,1,1
0.646474314832668,0.765767574408019,53.1553999999902,493,1,1
0.660459991736675,0.765996907167522,53.2554999999906,494,1,1
0.650426938438232,0.766586898523022,53.3541999999899,495,1,1
0.663352155350503,0.766824652714913,53.48299999999,496,1,1
0.652100261671946,0.767187718042246,53.5928999999887,497,1,1
0.66402010742322,0.767195208939421,53.6924999999886,498,1,1
0.656658862415645,0.767673551855479,53.7935999999885,499,1,1
0.664171601707754,0.76803738721184,53.8918999999863,500,1,1
0.676001928109076,0.768133928206319,54.0033999999898,501,1,1
0.647080291970803,0.768614683043306,54.1154999999882,502,1,1
0.656782812284809,0.768898251485235,54.2362999999867,503,1,1
0.6480856631318,0.769422480562164,54.3341999999844,504,1,1
0.676642335766423,0.769636539935325,54.4323999999833,505,1,1
0.655350502685581,0.769765825744947,54.5317999999839,506,1,1
0.652644263875499,0.770128966589418,54.6301999999836,507,1,1
0.657574714226691,0.770731015745095,54.7465999999855,508,1,1
0.650695496488087,0.770753353155677,54.8693999999843,509,1,1
0.641020520589451,0.77142129161063,54.9686999999845,510,1,1
0.657753752926594,0.771629138869072,55.0679999999833,511,1,1
0.655839416058394,0.772199537746968,55.182699999983,512,1,1
0.644126153422394,0.772711789455685,55.295699999982,513,1,1
0.649235642473489,0.773135464989754,55.4034999999829,514,1,1
0.65988155901391,0.773283686133433,55.5027999999831,515,1,1
0.649600605977138,0.773522031479693,55.6021999999837,516,1,1
0.650723040903457,0.773831580183816,55.727399999983,517,1,1
0.643396226415094,0.774348251881011,55.8392999999851,518,1,1
0.654469081393747,0.774363337465914,55.9384999999864,519,1,1
0.677186337969977,0.774586400377197,56.0374999999825,520,1,1
0.660790524721113,0.774969207609135,56.1371999999843,521,1,1
0.648388651700868,0.77504598552074,56.2549999999843,522,1,1
0.645613551852362,0.775390633260578,56.3550999999861,523,1,1
0.655137033466465,0.775701569336589,56.478799999984,524,1,1
0.658876187852913,0.775811002962174,56.5789999999877,525,1,1
0.653952623605564,0.77626458162981,56.7000999999873,526,1,1
0.653160721663683,0.776605114636725,56.8102999999857,527,1,1
0.645950970940642,0.777051852126089,56.9207999999882,528,1,1
0.642025891750448,0.77720490265693,57.0332999999882,529,1,1
0.655804985539182,0.777424856906219,57.1443999999872,530,1,1
0.655839416058394,0.777806815306318,57.2435999999871,531,1,1
0.655956479823716,0.778437936957201,57.3424999999886,532,1,1
0.656837901115549,0.778806466276844,57.4606999999873,533,1,1
0.652671808290869,0.778755087585237,57.5598999999856,534,1,1
0.648292246247073,0.77898504201015,57.6600999999864,535,1,1
0.63859661203691,0.779483348183791,57.7594999999899,536,1,1
0.660370472386724,0.779564917757015,57.8586999999869,537,1,1
0.668578708166919,0.780116745196275,57.9971999999863,538,1,1
0.660914474590277,0.780263359587281,58.0963999999847,539,1,1
0.653498140751963,0.780846463701621,58.2054999999862,540,1,1
0.641536978377634,0.78125898255297,58.3056999999855,541,1,1
0.653036771794519,0.781556260411871,58.4165999999823,542,1,1
0.670011017766148,0.781695749763945,58.528399999984,543,1,1
0.647376394436028,0.781811093188137,58.626399999985,544,1,1
0.668702658036083,0.781975017755854,58.7570999999865,545,1,1
0.654345131524583,0.782223908371297,58.8673999999883,546,1,1
0.656810356700179,0.782787985599774,58.968699999986,547,1,1
0.660398016802093,0.782964933292871,59.0677999999869,548,1,1
0.667359867786806,0.783259304647699,59.1679999999862,549,1,1
0.648808704035257,0.783848043241637,59.3024999999878,550,1,1
0.649841619611624,0.78404118112643,59.4145999999877,551,1,1
0.672958270210715,0.784328339376822,59.5140999999872,552,1,1
0.658270210714778,0.784778920620539,59.6145999999848,553,1,1
0.65194188128357,0.785115652171766,59.7260999999868,554,1,1
0.655894504889134,0.785605513760315,59.849799999989,555,1,1
0.651149979341688,0.785746933865352,59.9596999999892,556,1,1
0.648319790662443,0.785960128614425,60.0580999999875,557,1,1
0.644394711472249,0.786309740052741,60.1584999999905,558,1,1
0.665748519487674,0.786269273856284,60.2769999999902,559,1,1
0.648133865858697,0.786726219869049,60.3750999999887,560,1,1
0.662463847954827,0.786990584138298,60.4744999999879,561,1,1
0.663951246384796,0.787275811342563,60.5845999999874,562,1,1
0.638796309048341,0.787545259285214,60.7099999999889,563,1,1
0.640717532020383,0.787969247583358,60.8205999999889,564,1,1
0.653759812697975,0.788272520560049,60.9196999999913,565,1,1
0.646281503925079,0.788411695450552,61.0181999999884,566,1,1
0.637095441399256,0.788704652899391,61.1437999999878,567,1,1
0.642542349538631,0.789076856354061,61.2425999999876,568,1,1
0.656989395400083,0.789241963488821,61.3594999999885,569,1,1
0.642108524996557,0.789702364273137,61.4584999999875,570,1,1
0.640862140201074,0.789953151874444,61.5701999999903,571,1,1
0.632860487536152,0.790411782180965,61.6809999999867,572,1,1
0.646185098471285,0.790340174744284,61.7797999999864,573,1,1
0.643265390442088,0.790535732631611,61.8802999999854,574,1,1
0.648829362346784,0.790893419918923,61.980699999987,575,1,1
0.627812973419639,0.791164744824812,62.1146999999881,576,1,1
0.642569893954001,0.791651386275075,62.2138999999879,577,1,1
0.642053436165817,0.791973285728425,62.3241999999911,578,1,1
0.644635725106735,0.792343991881312,62.4250999999873,579,1,1
0.646157554055915,0.792195461724805,62.5356999999887,580,1,1
0.642019005646605,0.792565194659155,62.6533999999854,581,1,1
0.643230959922876,0.792721306895006,62.764299999988,582,1,1
0.650778129734196,0.792914154813746,62.8759999999893,583,1,1
0.648980856631318,0.793283557146649,62.9878999999841,584,1,1
0.639223247486572,0.793444380427589,63.087399999988,585,1,1
0.643843823164853,0.793678070885725,63.1875999999887,586,1,1
0.646825506128632,0.793893617067906,63.296899999991,587,1,1
0.651329018041592,0.794351342895578,63.3958999999886,588,1,1
0.652423908552541,0.79461863436971,63.4958999999886,589,1,1
0.636730477895607,0.795290801276377,63.6198999999877,590,1,1
0.642046550061975,0.795456166498408,63.7304999999877,591,1,1
0.647679383005096,0.795443021485632,63.8304999999891,592,1,1
0.623013359041454,0.795838938168801,63.9300999999919,593,1,1
0.637790937887343,0.796140450593407,64.0534999999902,594,1,1
0.638582839829225,0.79648312203028,64.1828999999911,595,1,1
0.633686819997246,0.796848451688395,64.2933999999907,596,1,1
0.641716017077538,0.797286779505285,64.3916999999929,597,1,1
0.638734334113758,0.797485704270664,64.4912999999942,598,1,1
0.64938025065418,0.797713294030459,64.5994999999937,599,1,1
0.647004544828536,0.798006957457477,64.6999999999927,600,1,1
0.624197768902355,0.798189387540828,64.7998999999923,601,1,1
0.651480512326126,0.798574004319647,64.8995999999926,602,1,1
0.631710508194464,0.79872100127892,65.0223999999944,603,1,1
0.638465776063903,0.799083939609515,65.1218999999954,604,1,1
0.649683239223248,0.799372036325857,65.2217999999935,605,1,1
0.648650323646881,0.799777116922767,65.3398999999932,606,1,1
0.640469632282055,0.799926953238939,65.4626999999964,607,1,1
0.62936234678419,0.800324476951523,65.5620999999912,608,1,1
0.649986227792315,0.800337435490333,65.661799999993,609,1,1
0.640559151632007,0.800557042872803,65.785799999992,610,1,1
0.644057292383969,0.800884619135378,65.8961999999898,611,1,1
0.627633934719735,0.801094893520598,65.9953999999925,612,1,1
0.646219528990497,0.801281796645587,66.1049999999901,613,1,1
0.645000688610384,0.801594009374366,66.2044999999925,614,1,1
0.638982233852087,0.801954855839956,66.3035999999935,615,1,1
0.63122159482165,0.802441305324488,66.4031999999934,616,1,1
0.647011430932378,0.802892328650537,66.5024999999936,617,1,1
0.630037184960749,0.803303814741107,66.6199999999924,618,1,1
0.646915025478584,0.803412775251295,66.743399999995,619,1,1
0.645854565486847,0.80342474303756,66.8545999999929,620,1,1
0.653821787632557,0.803825721899845,66.9537999999913,621,1,1
0.646674011844099,0.804102414536533,67.064599999995,622,1,1
0.648161410274067,0.804155418714013,67.1969999999914,623,1,1
0.633900289216361,0.804571064983115,67.3081999999922,624,1,1
0.652699352706239,0.80471457294382,67.4063999999926,625,1,1
0.639436716705688,0.805128783569604,67.5054999999935,626,1,1
0.662918330808429,0.80531264739944,67.6036999999924,627,1,1
0.645758160033053,0.80553990420403,67.702599999994,628,1,1
0.648471284946977,0.805844972647588,67.8022999999928,629,1,1
0.678033328742597,0.806096904797744,67.9024999999936,630,1,1
0.651721525960612,0.806483657844317,68.0018999999898,631,1,1
0.654097231786255,0.806696621541196,68.1188999999926,632,1,1
0.65475829775513,0.80699839075242,68.2184999999925,633,1,1
0.642804021484644,0.807588369195428,68.3175999999905,634,1,1
0.635539181930864,0.807720626726777,68.4261999999915,635,1,1
0.633927833631731,0.807949884906913,68.5633999999918,636,1,1
0.630064729376119,0.808008867417734,68.6625999999902,637,1,1
0.646488087040353,0.808166806535893,68.7738999999914,638,1,1
0.619177799201212,0.808620138971965,68.8964999999924,639,1,1
0.641289078639306,0.808865116677021,69.0081999999908,640,1,1
0.643754303814901,0.808827116808484,69.1063999999926,641,1,1
0.661396501859248,0.809386499409944,69.2235999999932,642,1,1
0.651659551026029,0.809569819635619,69.3220999999932,643,1,1
0.650351191295965,0.809841189141589,69.4223999999929,644,1,1
0.641743561492907,0.810311446873783,69.5225999999966,645,1,1
0.652176008814213,0.810369695803515,69.6225999999951,646,1,1
0.650778129734196,0.810796991194,69.7225999999951,647,1,1
0.645517146398568,0.810952435111271,69.846699999996,648,1,1
0.624163338383143,0.81122074351099,69.9664999999994,649,1,1
0.643905798099435,0.811650522331224,70.065499999997,650,1,1
0.652513427902493,0.811795847112964,70.1893000000011,651,1,1
0.635787081669192,0.812242821244359,70.2891999999963,652,1,1
0.642810907588486,0.812441807841939,70.4021999999983,653,1,1
0.645090207960336,0.812506405017428,70.5189999999973,654,1,1
0.634079327916265,0.812938953778271,70.6292999999976,655,1,1
0.645544690813938,0.813016436064355,70.7299999999974,656,1,1
0.63538768764633,0.813310636518822,70.8291999999958,657,1,1
0.629548271587936,0.813704999540652,70.9288999999961,658,1,1
0.655219666712574,0.81388919412405,71.0283999999956,659,1,1
0.643478859661204,0.814210261064215,71.1504999999975,660,1,1
0.641895055777441,0.814508814778546,71.2493999999977,661,1,1
0.659785153560116,0.814661954415651,71.3494999999995,662,1,1
0.650351191295965,0.815145027075775,71.4489999999976,663,1,1
0.64710095028233,0.815321648242078,71.5618999999992,664,1,1
0.638245420740945,0.81563595041654,71.7105999999971,665,1,1
0.648498829362347,0.816018678792998,71.8085999999967,666,1,1
0.649194325850434,0.816011161723744,71.9075999999972,667,1,1
0.639278336317312,0.816445250682764,72.026499999997,668,1,1
0.65318137997521,0.816582592808061,72.1374999999942,669,1,1
0.668998760501308,0.816776573876266,72.2355999999942,670,1,1
0.643416884726622,0.817032160601486,72.3341999999946,671,1,1
0.658139374741771,0.817402886664889,72.4444999999934,672,1,1
0.637150530229996,0.817670426153622,72.5436999999933,673,1,1
0.640318137997521,0.818129709954051,72.644399999993,674,1,1
0.642900426938438,0.818306212194446,72.7554999999906,675,1,1
0.649531744938714,0.818596710085462,72.8683999999936,676,1,1
0.635325712711748,0.819045032855681,73.005099999989,677,1,1
0.622669053849332,0.819177026032634,73.1169999999896,678,1,1
0.617139512463848,0.819361641520177,73.2338999999905,679,1,1
0.632894918055364,0.819591728376008,73.3336999999898,680,1,1
0.644911169260432,0.819917267311984,73.4449999999881,681,1,1
0.62587109213607,0.820238105163521,73.5433999999892,682,1,1
0.652210439333425,0.820205074325061,73.6423999999868,683,1,1
0.651149979341689,0.820459521498225,73.7419999999896,684,1,1
0.635546068034706,0.820750669182595,73.8425999999876,685,1,1
0.647920396639581,0.821157948910181,73.9526999999856,686,1,1
0.641805536427489,0.821600032306377,74.0632999999842,687,1,1
0.654090345682413,0.822029419436202,74.1760999999882,688,1,1
0.653243354909792,0.822127592739095,74.2894999999888,689,1,1
0.644422255887619,0.822496367081685,74.4142999999909,690,1,1
0.643719873295689,0.82284751893508,74.5429999999891,691,1,1
0.648464398843134,0.823117361016923,74.6417999999889,692,1,1
0.628880319515218,0.823127865653388,74.7410999999891,693,1,1
0.63313593168985,0.823417726884288,74.8520999999921,694,1,1
0.64298994628839,0.823532654025851,74.9505999999907,695,1,1
0.634265252720011,0.823712534555444,75.0594999999928,696,1,1
0.646123123536703,0.823965681475986,75.1594999999928,697,1,1
0.653484368544278,0.824233969620664,75.2589999999909,698,1,1
0.643809392645641,0.8246131570541,75.3573999999877,699,1,1
0.644814763806638,0.825006246457595,75.4572999999887,700,1,1
0.641895055777441,0.825226340568993,75.5567999999897,701,1,1
0.634141302850847,0.825564271756809,75.6574999999866,702,1,1
0.632956892989946,0.825774044886156,75.808099999986,703,1,1
0.636758022310976,0.825978854790848,75.9191999999864,704,1,1
0.628239911857871,0.826490890864767,76.0467999999848,705,1,1
0.654489739705275,0.826693275620147,76.1469999999841,706,1,1
0.663944360280953,0.826911785639188,76.2582999999853,707,1,1
0.63313593168985,0.827158799646195,76.3672999999864,708,1,1
0.644966258091172,0.827384408277443,76.4662999999869,709,1,1
0.652664922187027,0.827690963915512,76.5658999999854,710,1,1
0.621608593857595,0.828077057326142,76.6646999999852,711,1,1
0.627902492769591,0.828346203371295,76.7651999999856,712,1,1
0.642983060184548,0.828535915959627,76.876899999984,713,1,1
0.625829775513015,0.828688550467382,76.976399999985,714,1,1
0.623275030987467,0.828829827793751,77.1058999999877,715,1,1
0.658077399807189,0.828913560675532,77.2172999999835,716,1,1
0.635325712711748,0.829277854709034,77.3416999999856,717,1,1
0.653119405040628,0.829462345855018,77.452899999985,718,1,1
0.655522655281642,0.829617284075036,77.5512999999861,719,1,1
0.644787219391268,0.829954146699431,77.6503999999855,720,1,1
0.630670706514254,0.830207838029429,77.7614999999831,721,1,1
0.64524170224487,0.830505073936319,77.870099999987,722,1,1
0.641530092273792,0.830875438977231,77.9679999999862,723,1,1
0.654854703208924,0.83106123335275,78.0673999999868,724,1,1
0.642569893954001,0.831528641038368,78.166699999987,725,1,1
0.659750723040904,0.831554468447779,78.2660999999876,726,1,1
0.649807189092412,0.831883897563474,78.3842999999877,727,1,1
0.652540972317863,0.832154920691102,78.4846999999892,728,1,1
0.628115961988707,0.832580546554101,78.5962999999887,729,1,1
0.642321994215673,0.832832199806524,78.7210999999894,730,1,1
0.640407657347473,0.833155064857976,78.832099999988,731,1,1
0.650750585318827,0.833606170506412,78.9433999999892,732,1,1
0.640256163062939,0.833844497892141,79.0519999999873,733,1,1
0.64071064591654,0.833924234947217,79.1745999999897,734,1,1
0.63763944360281,0.834132552571195,79.2728999999905,735,1,1
0.642019005646605,0.834308179966892,79.3715999999884,736,1,1
0.641282192535463,0.834551348603524,79.4715999999898,737,1,1
0.644387825368407,0.834870842072899,79.5716999999902,738,1,1
0.627930037184961,0.835204758219271,79.670899999993,739,1,1
0.630822200798788,0.835629489800384,79.7714999999924,740,1,1
0.642865996419226,0.835643976018626,79.9145999999921,741,1,1
0.630271312491392,0.83586131546639,80.0248999999938,742,1,1
0.636751136207134,0.835878136450953,80.1233999999953,743,1,1
0.625464812009365,0.836199309870967,80.2239999999933,744,1,1
0.621877151907451,0.836329159247788,80.333799999996,745,1,1
0.637515493733645,0.836640812358332,80.4563999999984,746,1,1
0.636778680622504,0.836680560807726,80.5550999999992,747,1,1
0.630636275995042,0.83696620659593,80.6549999999974,748,1,1
0.627351604462195,0.837442915115816,80.7541999999972,749,1,1
0.637536152045173,0.837629585148645,80.8643999999957,750,1,1
0.636957719322407,0.837879042307213,80.9765999999974,751,1,1
0.637908001652665,0.837772267491578,81.0956999999951,752,1,1
0.621085249965569,0.838142409202619,81.2083999999959,753,1,1
0.63060184547583,0.838450651498705,81.306399999994,754,1,1
0.639946288390029,0.838562307306917,81.4043999999951,755,1,1
0.635415232061699,0.838888773206813,81.5046999999933,756,1,1
0.644601294587522,0.839142998025512,81.617999999992,757,1,1
0.636324197768902,0.839310401978253,81.7286999999909,758,1,1
0.629906348987743,0.839403339504204,81.8361999999921,759,1,1
0.633982922462471,0.83976532881031,81.9349999999933,760,1,1
0.64836799338934,0.840001141105366,82.0334999999919,761,1,1
0.626711196804848,0.840284204950193,82.1322999999946,762,1,1
0.64645365652114,0.840441260326465,82.2558999999906,763,1,1
0.636351742184272,0.840885204004527,82.3729999999909,764,1,1
0.647397052747555,0.841083286084978,82.4715999999898,765,1,1
0.636324197768902,0.841295150622667,82.583399999993,766,1,1
0.649862277923151,0.841483039755128,82.6956999999908,767,1,1
0.645448285360143,0.841554915690934,82.8066999999908,768,1,1
0.634678418950558,0.841772934537127,82.9274999999921,769,1,1
0.649614378184823,0.84185115625873,83.0386999999944,770,1,1
0.646391681586558,0.842029314918189,83.1377999999924,771,1,1
0.646247073405867,0.842164132724369,83.2366999999911,772,1,1
0.649834733507781,0.842366304799076,83.3368999999904,773,1,1
0.641406142404627,0.842788362156895,83.4355999999898,774,1,1
0.643657898361107,0.843052788857474,83.5343999999925,775,1,1
0.640827709681862,0.843446086350228,83.6333999999901,776,1,1
0.65101225726484,0.843769502274285,83.7336999999898,777,1,1
0.647335077812973,0.843800267334563,83.8762999999919,778,1,1
0.637632557498967,0.844076156931711,83.9758999999918,779,1,1
0.646088693017491,0.844267651175,84.1002999999924,780,1,1
0.626559702520314,0.844867799176915,84.2212999999902,781,1,1
0.632034155075059,0.845190505430003,84.3438999999911,782,1,1
0.608738465776064,0.845803671673142,84.4432999999888,783,1,1
0.628446494973144,0.845845056579447,84.5413999999888,784,1,1
0.624066932929349,0.845880198651032,84.6405999999901,785,1,1
0.63248863792866,0.845846744618943,84.7400999999896,786,1,1
0.611809668089795,0.846236794109027,84.8395999999862,787,1,1
0.635931689849883,0.84633867296912,84.9561999999889,788,1,1
0.629210852499656,0.846528894986233,85.0562999999878,789,1,1
0.625678281228481,0.846923278628706,85.1561999999874,790,1,1
0.632523068447872,0.84694915709932,85.2559999999867,791,1,1
0.630608731579672,0.847412092059401,85.3930999999895,792,1,1
0.631063214433274,0.847451914118655,85.4924999999843,793,1,1
0.631882660790525,0.847571781648644,85.5916999999885,794,1,1
0.659502823302575,0.847734031930711,85.7019999999888,795,1,1
0.623763944360281,0.848407326366659,85.8380999999877,796,1,1
0.648216499104806,0.848574605560036,85.9485999999844,797,1,1
0.635167332323371,0.848752806559903,86.046699999983,798,1,1
0.642769590965432,0.849024360995778,86.147199999982,799,1,1
0.638087040352569,0.849306973059273,86.2641999999818,800,1,1
0.632764082082358,0.849453578630766,86.3639999999839,801,1,1
0.627992012119543,0.849702522484524,86.4633999999816,802,1,1
0.642865996419226,0.849880036926803,86.5634999999835,803,1,1
0.636723591791764,0.850037684920568,86.6889999999825,804,1,1
0.64867786806225,0.850348146081006,86.8045999999842,805,1,1
0.635566726346233,0.850524613817348,86.9270999999848,806,1,1
0.64526924666024,0.850669892881099,87.0269999999859,807,1,1
0.647644952485883,0.850952577637525,87.1506999999852,808,1,1
0.633011981820686,0.8511772423284,87.2618999999817,809,1,1
0.646908139374742,0.851527164844457,87.3605999999825,810,1,1
0.632158104944223,0.851635673962924,87.4609999999841,811,1,1
0.619535876601019,0.851942148057841,87.560999999987,812,1,1
0.6184134416747,0.852014533758363,87.659999999986,813,1,1
0.629575816003305,0.852388552856236,87.7770999999862,814,1,1
0.644752788872056,0.852458683424067,87.8764999999868,815,1,1
0.633011981820686,0.852621801649262,87.9764999999854,816,1,1
0.621450213469219,0.852911017311789,88.1023999999845,817,1,1
0.638210990221733,0.853055311829553,88.2218999999852,818,1,1
0.637357113345269,0.853333324900429,88.3211999999883,819,1,1
0.608855529541385,0.853620800655384,88.4205999999875,820,1,1
0.647121608593858,0.853785200463778,88.5324999999866,821,1,1
0.641585181104531,0.854004333263017,88.6448999999877,822,1,1
0.628019556534913,0.854214757373124,88.7443999999843,823,1,1
0.634774824404352,0.854602390544315,88.8560999999856,824,1,1
0.664371298719185,0.854853794940958,88.986099999983,825,1,1
0.658407932791627,0.854853572210532,89.0828999999867,826,1,1
0.634678418950558,0.85527858420698,89.1816999999894,827,1,1
0.643348023688197,0.855448497338023,89.280199999988,828,1,1
0.643258504338245,0.855812825657383,89.3805999999866,829,1,1
0.643168984988294,0.8558719497259,89.5045999999857,830,1,1
0.63474039388514,0.856324773328253,89.6046999999846,831,1,1
0.637694532433549,0.856612527739798,89.7251999999862,832,1,1
0.640855254097232,0.856803319640061,89.8256999999867,833,1,1
0.621939126842033,0.857033699389708,89.9614999999874,834,1,1
0.635229307257953,0.857029487544126,90.0722999999853,835,1,1
0.631180278198595,0.857269440258938,90.1712999999872,836,1,1
0.648003029885691,0.85717482759665,90.2897999999855,837,1,1
0.63020933755681,0.857560577683529,90.3890999999843,838,1,1
0.637605013083597,0.857763831965121,90.4885999999824,839,1,1
0.640035807739981,0.858005585343264,90.5877999999866,840,1,1
0.623275030987467,0.858192520060249,90.6869999999908,841,1,1
0.628749483542212,0.858415473640912,90.7960999999923,842,1,1
0.627441123812147,0.8586559546494,90.8972999999911,843,1,1
0.638816967359868,0.858849564651781,91.0234999999913,844,1,1
0.631579672221457,0.859158989314161,91.1353999999876,845,1,1
0.649008401046688,0.859203296568193,91.2473999999886,846,1,1
0.644663269522104,0.859363943358566,91.3467999999892,847,1,1
0.650805674149566,0.859711713297297,91.4571999999913,848,1,1
0.634161961162374,0.860052175948103,91.5568999999887,849,1,1
0.611651287701419,0.860274440621744,91.6683999999907,850,1,1
0.616519763118028,0.86040538580128,91.7984999999884,851,1,1
0.646240187302024,0.86052910450248,91.896899999991,852,1,1
0.654207409447734,0.860778441883427,91.9960999999879,853,1,1
0.632674562732406,0.8611570817493,92.1059999999896,854,1,1
0.654661892301336,0.861338217224763,92.2058999999892,855,1,1
0.656762153973282,0.861578453931549,92.3047999999879,856,1,1
0.635318826607905,0.861574091330033,92.4287999999899,857,1,1
0.632578157278612,0.861814091651729,92.5273999999874,858,1,1
0.610012394986917,0.862176709278711,92.6273999999889,859,1,1
0.620658311527338,0.862098375341706,92.7282999999879,860,1,1
0.643045035119129,0.862354938301051,92.8821999999884,861,1,1
0.631001239498692,0.862499208440029,92.9918999999893,862,1,1
0.631483266767663,0.862699059447301,93.1028999999893,863,1,1
0.637019694256989,0.863041311459213,93.2023999999888,864,1,1
0.653050544002204,0.863312317568524,93.3005999999907,865,1,1
0.631097644952486,0.863391701105381,93.4005999999907,866,1,1
0.640373226828261,0.863555154446023,93.4998999999938,867,1,1
0.642163613827296,0.863743480685163,93.6084999999919,868,1,1
0.618923013359041,0.864193868176476,93.7073999999906,869,1,1
0.638575953725382,0.864266997931971,93.8070999999909,870,1,1
0.637205619060735,0.86440387133346,93.9076999999932,871,1,1
0.639030436578984,0.864568197431806,94.0067999999927,872,1,1
0.644263875499243,0.864954684322099,94.162199999993,873,1,1
0.630457237295138,0.865234518989623,94.2732999999935,874,1,1
0.636083184134417,0.865359362146019,94.3846999999951,875,1,1
0.636475692053436,0.865521219463204,94.4834999999934,876,1,1
0.634251480512326,0.865696039101223,94.5935999999929,877,1,1
0.642404627461782,0.865957970416474,94.7039999999921,878,1,1
0.646605150805674,0.86612631429921,94.8130999999921,879,1,1
0.635532295827021,0.866146389840404,94.9122999999905,880,1,1
0.619687370885553,0.866566338169499,95.0109999999928,881,1,1
0.627138135243079,0.866667713032303,95.1089999999909,882,1,1
0.656397190469632,0.86670796729197,95.2084999999919,883,1,1
0.633645503374191,0.866991843105211,95.30989999999,884,1,1
0.628233025754029,0.867245056316682,95.4073999999935,885,1,1
0.62294449800303,0.867348338295849,95.5067999999927,886,1,1
0.649490428315659,0.867363269995737,95.6259999999922,887,1,1
0.628811458476794,0.86772309041133,95.7251999999935,888,1,1
0.6346853050544,0.867949517701217,95.8484999999942,889,1,1
0.619322407381903,0.868073898855286,95.9851999999941,890,1,1
0.634561355185236,0.868270450739951,96.0926999999923,891,1,1
0.649428453381077,0.8685498911877,96.1908999999912,892,1,1
0.63628976724969,0.868842686626384,96.3015999999916,893,1,1
0.63440297479686,0.868953800798013,96.4121999999945,894,1,1
0.619260432447321,0.868990197485098,96.5113999999929,895,1,1
0.635621815176973,0.869189100389997,96.6106999999916,896,1,1
0.629906348987743,0.869337778987896,96.7100999999908,897,1,1
0.636413717118854,0.869523185661099,96.8286999999909,898,1,1
0.640669329293486,0.869728069810595,96.9389999999941,899,1,1
0.635959234265253,0.869880628865535,97.0412999999928,900,1,1
0.625492356424735,0.870272928942634,97.1534999999931,901,1,1
0.63437543038149,0.870508607018936,97.2656999999934,902,1,1
0.629203966395813,0.87088712738028,97.3655999999944,903,1,1
0.634678418950558,0.870882495590556,97.4651999999929,904,1,1
0.626497727585732,0.870877169498665,97.5990999999951,905,1,1
0.625767800578433,0.871045331726128,97.6979999999952,906,1,1
0.631696735986779,0.871328134312512,97.8099999999977,907,1,1
0.628501583803884,0.871488179214112,97.908799999996,908,1,1
0.631820685855943,0.871468481143818,98.0192999999956,909,1,1
0.64495937198733,0.87153789407866,98.1387999999934,910,1,1
0.621725657622917,0.871770169047769,98.2370999999956,911,1,1
0.651260157003168,0.871913642122613,98.336199999995,912,1,1
0.629906348987743,0.872239332918877,98.4356999999945,913,1,1
0.631090758848643,0.87242056764142,98.5350999999951,914,1,1
0.631579672221457,0.8726651062242,98.655899999995,915,1,1
0.636076298030574,0.873033984829953,98.7563999999926,916,1,1
0.632426662994078,0.873264724349062,98.8672999999966,917,1,1
0.621629252169123,0.873350361390333,98.9793999999951,918,1,1
0.634285911031538,0.873341808687132,99.1159999999945,919,1,1
0.628962952761328,0.873733240891949,99.2140999999945,920,1,1
0.629692879768627,0.873838938677885,99.3118999999948,921,1,1
0.645537804710095,0.87403502000391,99.4125999999931,922,1,1
0.63628976724969,0.874352170782229,99.5263999999952,923,1,1
0.640152871505302,0.874381982929474,99.6435999999958,924,1,1
0.631001239498692,0.874566969478646,99.7416999999958,925,1,1
0.632364688059496,0.874753285700972,99.8430999999939,926,1,1
0.650254785842171,0.874838618375104,99.975599999995,927,1,1
0.629720424183997,0.875048724560943,100.086799999996,928,1,1
0.643898911995593,0.875371181049623,100.184699999994,929,1,1
0.634802368819722,0.875505491285395,100.285299999996,930,1,1
0.61660928246798,0.875759891273248,100.410099999994,931,1,1
0.633583528439609,0.875898051714094,100.522699999994,932,1,1
0.633184134416747,0.876045524754555,100.622999999994,933,1,1
0.629658449249415,0.876344210051617,100.740599999994,934,1,1
0.611506679520727,0.876707729920386,100.851999999995,935,1,1
0.631758710921361,0.87684039746654,100.951999999993,936,1,1
0.618193086351742,0.877320978506202,101.051499999994,937,1,1
0.624307946563834,0.877295316195652,101.151099999991,938,1,1
0.622813662030023,0.877629596454861,101.264399999993,939,1,1
0.641158242666299,0.877572668642951,101.363599999991,940,1,1
0.616182344029748,0.87776341683598,101.471599999996,941,1,1
0.620864894642611,0.877841412803349,101.571799999995,942,1,1
0.618310150117064,0.878039648366768,101.685199999996,943,1,1
0.611320754716981,0.87809970042258,101.823499999996,944,1,1
0.637081669191571,0.878157362346806,101.932799999995,945,1,1
0.642797135380802,0.87850157763257,102.050199999993,946,1,1
0.627923151081118,0.878680058978327,102.149199999995,947,1,1
0.639298994628839,0.878973178919429,102.260399999995,948,1,1
0.637109213606941,0.879293289835363,102.359199999995,949,1,1
0.631393747417711,0.879495090185882,102.458099999995,950,1,1
0.6260707891475,0.879398725613834,102.557499999997,951,1,1
0.616030849745214,0.879434745604414,102.666099999998,952,1,1
0.607085800853877,0.879702838023584,102.764999999997,953,1,1
0.618096680897948,0.879902002441383,102.876699999993,954,1,1
0.62007299270073,0.879944042235831,102.987699999993,955,1,1
0.628680622503787,0.880084007560393,103.101199999996,956,1,1
0.632702107147776,0.880271611917348,103.225899999998,957,1,1
0.618613138686131,0.880552391208283,103.324199999995,958,1,1
0.609248037460405,0.880655026323797,103.435899999992,959,1,1
0.626160308497452,0.880862075851238,103.554399999994,960,1,1
0.631056328329431,0.881159987211115,103.664399999993,961,1,1
0.631579672221457,0.881250899829074,103.763399999993,962,1,1
0.645296791075609,0.8813423692045,103.863699999992,963,1,1
0.626008814212918,0.881603552995599,103.973799999992,964,1,1
0.638637928659964,0.881680778576495,104.072199999992,965,1,1
0.619983473350778,0.881887895717535,104.185099999992,966,1,1
0.623364550337419,0.882038466053827,104.297699999996,967,1,1
0.634705963365928,0.88221247852583,104.409499999997,968,1,1
0.627461782123675,0.882457047182375,104.508599999998,969,1,1
0.634251480512326,0.882557256948959,104.607399999995,970,1,1
0.621353808015425,0.882812816703714,104.749599999996,971,1,1
0.637198732956893,0.882857375801946,104.860399999993,972,1,1
0.626194739016664,0.88310391408131,104.960699999995,973,1,1
0.62263462333012,0.883434207404559,105.059699999997,974,1,1
0.632881145847679,0.883419241121462,105.171899999998,975,1,1
0.625154937336455,0.883655401294181,105.271399999996,976,1,1
0.610645916540421,0.883997175069399,105.370999999999,977,1,1
0.628715053023,0.884053061308576,105.480499999999,978,1,1
0.64197768902355,0.884032178200104,105.580499999998,979,1,1
0.637873571133453,0.884118513958992,105.679999999997,980,1,1
0.622848092549236,0.884495651821024,105.781,981,1,1
0.627585731992838,0.884623673079696,105.906299999998,982,1,1
0.622476242941744,0.884820710188067,106.036799999997,983,1,1
0.623454069687371,0.884939631206792,106.162699999999,984,1,1
0.60954413992563,0.884917359118626,106.261199999998,985,1,1
0.627255199008401,0.885170987342278,106.360299999999,986,1,1
0.64422944498003,0.885191725378015,106.459099999997,987,1,1
0.613689574438782,0.885459180156172,106.592499999997,988,1,1
0.633246109351329,0.885605552472849,106.691499999998,989,1,1
0.621539732819171,0.885738527238709,106.790299999995,990,1,1
0.633129045586007,0.885782951195008,106.892099999996,991,1,1
0.636441261534224,0.886115154161144,107.003599999995,992,1,1
0.614570995730616,0.886258391493856,107.103299999994,993,1,1
0.638961575540559,0.886444431996509,107.214999999994,994,1,1
0.604710095028233,0.88678599513547,107.327299999993,995,1,1
0.633514667401184,0.88673972808734,107.427199999992,996,1,1
0.635890373226828,0.886832413836294,107.543399999992,997,1,1
0.613352155350503,0.886954934450623,107.642799999994,998,1,1
0.63668227516871,0.887177368365688,107.742099999993,999,1,1
0.638899600605977,0.887285396310612,107.875199999992,1000,1,1
0.623330119818207,0.887512527505361,107.973799999992,1001,1,1
0.61968048478171,0.887880260616808,108.07289999999,1002,1,1
0.630326401322132,0.888046091884659,108.172399999993,1003,1,1
0.643768076022586,0.88799006233362,108.283499999993,1004,1,1
0.624851948767387,0.888262447493678,108.394999999994,1005,1,1
0.619866409585457,0.888442303889356,108.494299999996,1006,1,1
0.644408483679934,0.888593741039686,108.612199999994,1007,1,1
0.613627599504201,0.88885885359022,108.722899999993,1008,1,1
0.605143919570307,0.889038551731717,108.821399999996,1009,1,1
0.604655006197493,0.88904662848753,108.933199999994,1010,1,1
0.617945186613414,0.889399018394704,109.045599999996,1011,1,1
0.606865445530919,0.889436028662252,109.143899999995,1012,1,1
0.617952072717257,0.889702011136838,109.242599999996,1013,1,1
0.622510673460956,0.889759287228609,109.351699999995,1014,1,1
0.62350915851811,0.889866332032131,109.451499999998,1015,1,1
0.617642198044346,0.890036734281487,109.550899999998,1016,1,1
0.633858972593307,0.889974566881825,109.677199999997,1017,1,1
0.649428453381077,0.890210651037177,109.776599999996,1018,1,1
0.636441261534224,0.89039146990384,109.894399999997,1019,1,1
0.638087040352568,0.890541578045279,110.028599999998,1020,1,1
0.639540008263325,0.890615763693778,110.151799999998,1021,1,1
0.636468805949594,0.890815697377467,110.251199999996,1022,1,1
0.623481614102741,0.890995598478479,110.350799999997,1023,1,1
0.633494009089657,0.891084917614971,110.450199999998,1024,1,1
0.631999724555846,0.891408619734694,110.559899999997,1025,1,1
0.637350227241427,0.8914670630615,110.658799999997,1026,1,1
0.632819170913097,0.891698500258475,110.758299999996,1027,1,1
0.622262773722628,0.891789703759687,110.856999999995,1028,1,1
0.636957719322407,0.891988407107538,110.956899999996,1029,1,1
0.638390028921636,0.892071270944385,111.056899999996,1030,1,1
0.621112794380939,0.892473959979202,111.157499999994,1031,1,1
0.619714915300923,0.892551698163768,111.294999999994,1032,1,1
0.638266079052472,0.892738328287812,111.412199999996,1033,1,1
0.615266492218703,0.892925624368845,111.523199999995,1034,1,1
0.625340862140201,0.893225253982124,111.621499999995,1035,1,1
0.634554469081394,0.893144506035284,111.745599999993,1036,1,1
0.629231510811183,0.893247850627265,111.867199999993,1037,1,1
0.636647844649497,0.893279446892445,111.965299999992,1038,1,1
0.61593444429142,0.893499198712933,112.064599999991,1039,1,1
0.628715053023,0.893726360512286,112.164299999992,1040,1,1
0.632240738190332,0.893825958042993,112.264599999992,1041,1,1
0.639663958132489,0.893807036277294,112.363699999996,1042,1,1
0.611678832116788,0.893995510258322,112.463099999994,1043,1,1
0.634196391681587,0.894207963368607,112.580999999997,1044,1,1
0.620871780746454,0.894522492916106,112.680299999994,1045,1,1
0.633005095716843,0.89458153219186,112.819199999994,1046,1,1
0.634464949731442,0.894861125152553,112.930599999994,1047,1,1
0.624666023963641,0.894919953939789,113.041199999995,1048,1,1
0.621291833080843,0.894997651096894,113.152999999993,1049,1,1
0.632695221043933,0.895176522784283,113.263899999992,1050,1,1
0.628047100950282,0.895324492397836,113.372399999991,1051,1,1
0.6423426525272,0.895581119434573,113.470499999991,1052,1,1
0.613166230546757,0.895996189733829,113.570499999991,1053,1,1
0.639601983197907,0.895956935464181,113.668699999995,1054,1,1
0.62609833356287,0.896013170516239,113.769299999994,1055,1,1
0.62612587797824,0.896168061870396,113.887899999991,1056,1,1
0.613896157554056,0.896343307600831,113.988899999991,1057,1,1
0.629596474314833,0.896425787491101,114.112499999994,1058,1,1
0.624301060459992,0.896597605410519,114.236399999993,1059,1,1
0.632426662994078,0.896800304001615,114.346899999994,1060,1,1
0.631386861313869,0.896989311233571,114.467899999995,1061,1,1
0.616547307533398,0.897215941347469,114.578199999992,1062,1,1
0.633852086489464,0.897257392133181,114.676599999995,1063,1,1
0.637570582564385,0.897383062413509,114.774599999994,1064,1,1
0.625182481751825,0.897715609739034,114.874799999992,1065,1,1
0.633122159482165,0.897888698562843,114.97399999999,1066,1,1
0.643465087453519,0.898023890481238,115.073399999991,1067,1,1
0.632426662994078,0.898134268194182,115.171499999991,1068,1,1
0.633583528439609,0.898346965048111,115.27169999999,1069,1,1
0.633122159482165,0.898383470403619,115.39089999999,1070,1,1
0.612987191846853,0.898527715621221,115.516599999994,1071,1,1
0.623295689298995,0.898557221821225,115.627199999994,1072,1,1
0.639966946701556,0.8986550057345,115.736599999992,1073,1,1
0.62423908552541,0.898911233803943,115.835299999994,1074,1,1
0.633335628701281,0.898961365309304,115.971099999994,1075,1,1
0.633969150254786,0.899065823078336,116.081999999993,1076,1,1
0.642273791488776,0.899144630019586,116.181099999994,1077,1,1
0.626187852912822,0.899256484451963,116.280399999995,1078,1,1
0.619129596474315,0.899449144566769,116.379499999994,1079,1,1
0.618592480374604,0.8997850738685,116.496799999996,1080,1,1
0.627193224073819,0.899776401386305,116.596199999999,1081,1,1
0.639636413717119,0.899900506618436,116.695999999996,1082,1,1
0.619377496212643,0.90017080461962,116.797699999998,1083,1,1
0.64273516044622,0.900184326068049,116.923199999997,1084,1,1
0.627468668227517,0.900339884481732,117.035599999999,1085,1,1
0.641791764219805,0.900599358776505,117.146199999997,1086,1,1
0.625485470320893,0.900827799971808,117.267799999996,1087,1,1
0.624053160721664,0.901077673385085,117.391099999995,1088,1,1
0.60954413992563,0.90159958784588,117.491099999996,1089,1,1
0.612525822889409,0.901563880349233,117.590099999994,1090,1,1
0.616912271037047,0.901421895959853,117.689799999994,1091,1,1
0.608814212918331,0.901591266308196,117.805799999995,1092,1,1
0.612863241977689,0.90181272662425,117.904999999992,1093,1,1
0.614963503649635,0.901889474941666,118.003699999992,1094,1,1
0.624335490979204,0.901752518617306,118.102999999993,1095,1,1
0.63251618234403,0.902178083849979,118.202699999993,1096,1,1
0.630904834044897,0.902178077506157,118.302499999991,1097,1,1
0.641578295000689,0.902169850239087,118.436299999992,1098,1,1
0.63251618234403,0.902385607759404,118.547599999995,1099,1,1
0.623302575402837,0.902627605380409,118.646299999993,1100,1,1
0.622441812422531,0.902774262573746,118.757799999992,1101,1,1
0.629624018730202,0.902944698835529,118.869199999992,1102,1,1
0.629224624707341,0.903015815198365,118.980399999993,1103,1,1
0.618303264013221,0.903175886110226,119.091599999994,1104,1,1
0.630532984437405,0.903320786332564,119.191099999998,1105,1,1
0.616636826883349,0.903325987978122,119.308699999997,1106,1,1
0.627434237708305,0.903475790295861,119.407199999996,1107,1,1
0.62646329706652,0.903669713543958,119.5065,1108,1,1
0.630415920672084,0.903886969251224,119.607299999999,1109,1,1
0.622083735022724,0.903963708325674,119.716999999998,1110,1,1
0.613379699765873,0.904072452895549,119.8405,1111,1,1
0.631875774686682,0.904190096173645,119.940299999998,1112,1,1
0.616733232337144,0.904527630983891,120.064899999998,1113,1,1
0.621381352430795,0.904720063229514,120.175599999998,1114,1,1
0.618337694532433,0.904783423506734,120.298299999998,1115,1,1
0.614777578845889,0.904825646854721,120.396799999999,1116,1,1
0.611554882247624,0.905141818579677,120.515199999999,1117,1,1
0.611155488224762,0.90515234690188,120.614,1118,1,1
0.613166230546757,0.905316110265256,120.713400000001,1119,1,1
0.612257264839554,0.905118792072497,120.811900000002,1120,1,1
0.622441812422531,0.905272826010743,120.911900000001,1121,1,1
0.616120369095166,0.905581135975508,121.012200000003,1122,1,1
0.635463434788597,0.905787987933743,121.111100000002,1123,1,1
0.61371023275031,0.90583609855877,121.222199999999,1124,1,1
0.625092962401873,0.905828876206176,121.334800000001,1125,1,1
0.630567414956618,0.905830310124837,121.434000000004,1126,1,1
0.649455997796447,0.905890564513647,121.557400000002,1127,1,1
0.626979754854703,0.906029742129704,121.656800000003,1128,1,1
0.62764770692742,0.906248770512512,121.787500000004,1129,1,1
0.64048340448974,0.906422071427465,121.898900000003,1130,1,1
0.623839691502548,0.906402702790156,122.009500000002,1131,1,1
0.60537804710095,0.906473043683759,122.120600000002,1132,1,1
0.635249965569481,0.906608404348567,122.220200000003,1133,1,1
0.615445530918606,0.906661661553793,122.328900000002,1134,1,1
0.623598677868062,0.906829460059776,122.427200000001,1135,1,1
0.617580223109764,0.906842389165455,122.524900000004,1136,1,1
0.625210026167195,0.90696672939855,122.624300000002,1137,1,1
0.630567414956618,0.906868230430353,122.725400000003,1138,1,1
0.633769453243355,0.907074872236292,122.824500000004,1139,1,1
0.617580223109765,0.907278255592798,122.935900000003,1140,1,1
0.60793967773034,0.907500978504499,123.048000000004,1141,1,1
0.634554469081394,0.907606679798827,123.159100000006,1142,1,1
0.632426662994078,0.907733370847077,123.275800000007,1143,1,1
0.636076298030574,0.908025608686833,123.400100000008,1144,1,1
0.624762429417436,0.908106576542682,123.499400000008,1145,1,1
0.612319239774136,0.908357295801513,123.607300000006,1146,1,1
0.631600330532984,0.908377627316359,123.717600000008,1147,1,1
0.619831979066244,0.908560236342104,123.828500000008,1148,1,1
0.623295689298995,0.908770994933288,123.928300000007,1149,1,1
0.621567277234541,0.908876463009647,124.028500000008,1150,1,1
0.622875636964606,0.909172213362653,124.127800000008,1151,1,1
0.623853463710233,0.909190610229097,124.239900000009,1152,1,1
0.622655281641647,0.909356526066778,124.36860000001,1153,1,1
0.612863241977689,0.909567201188211,124.481400000011,1154,1,1
0.608029197080292,0.909710612832016,124.57990000001,1155,1,1
0.618978102189781,0.909931659654109,124.680500000009,1156,1,1
0.634003580773998,0.91003766099848,124.780100000009,1157,1,1
0.627461782123674,0.910100773199011,124.880300000007,1158,1,1
0.613352155350503,0.910302643058751,125.004600000005,1159,1,1
0.619859523481614,0.910448316487397,125.113000000006,1160,1,1
0.622138823853464,0.910631863100834,125.225600000011,1161,1,1
0.598629665335353,0.910700243523617,125.324700000006,1162,1,1
0.605804985539182,0.911043803012652,125.435900000008,1163,1,1
0.609427076160309,0.911247100388738,125.535600000009,1164,1,1
0.623268144883625,0.911208252301953,125.652800000006,1165,1,1
0.63406555570858,0.911336997657162,125.751900000007,1166,1,1
0.619219115824267,0.911371987708297,125.851500000009,1167,1,1
0.626979754854703,0.911389268646379,125.976000000011,1168,1,1
0.63026442638755,0.911568858322612,126.087600000011,1169,1,1
0.637687646329707,0.911418333064052,126.186500000009,1170,1,1
0.623268144883625,0.911575635849659,126.295600000011,1171,1,1
0.626394436028095,0.911750366884482,126.395400000011,1172,1,1
0.628797686269109,0.911995371069331,126.53250000001,1173,1,1
0.6193706101088,0.912044808011972,126.63150000001,1174,1,1
0.619012532708993,0.912127628016484,126.730800000011,1175,1,1
0.630471009502823,0.912480187936291,126.831900000012,1176,1,1
0.6325437267594,0.912596287833886,126.943700000011,1177,1,1
0.612560253408621,0.91279805136217,127.055500000012,1178,1,1
0.634155075058532,0.912807578821805,127.172800000013,1179,1,1
0.6162718633797,0.91311404852319,127.284900000013,1180,1,1
0.635546068034706,0.913076238828897,127.395400000016,1181,1,1
0.617366753890649,0.913116428792027,127.497900000015,1182,1,1
0.628288114584768,0.913356223897877,127.607300000016,1183,1,1
0.612098884451177,0.913417681361043,127.707400000014,1184,1,1
0.605075058531883,0.913596440189067,127.831500000013,1185,1,1
0.624817518248175,0.913659600004155,127.943900000016,1186,1,1
0.618799063489877,0.913720181147871,128.042400000014,1187,1,1
0.624969012532709,0.913894189582918,128.142400000014,1188,1,1
0.621594821649911,0.913970633726509,128.253400000015,1189,1,1
0.620954413992563,0.9141352593737,128.370600000014,1190,1,1
0.631235367029335,0.914314350916843,128.469700000013,1191,1,1
0.621773860349814,0.914325586263792,128.569900000012,1192,1,1
0.615204517284121,0.914535975881008,128.670000000011,1193,1,1
0.621890924115136,0.914414555023433,128.782000000014,1194,1,1
0.620369095165955,0.914731019704008,128.880400000015,1195,1,1
0.622228343203415,0.91482680037271,128.992400000014,1196,1,1
0.631262911444705,0.914734285360363,129.114600000012,1197,1,1
0.628191709130974,0.914927113216736,129.239400000015,1198,1,1
0.620589450488913,0.914849272470108,129.349700000015,1199,1,1
0.623144195014461,0.91498583356732,129.448500000013,1200,1,1
0.613806638204104,0.91521009585637,129.547400000012,1201,1,1
0.633363173116651,0.915202193351716,129.677000000013,1202,1,1
0.627764770692742,0.915221473831425,129.776200000016,1203,1,1
0.612925216912271,0.915384142575114,129.876000000011,1204,1,1
0.629865032364688,0.915559991105619,129.976700000012,1205,1,1
0.615541936372401,0.91566855301234,130.099700000009,1206,1,1
0.617669742459716,0.915612541490302,130.21930000001,1207,1,1
0.629045586007437,0.915852231697454,130.318800000008,1208,1,1
0.606169949042832,0.916089405440119,130.417800000012,1209,1,1
0.61694670155626,0.916316834356876,130.518400000008,1210,1,1
0.620616994904283,0.916391121840359,130.64280000001,1211,1,1
0.619831979066244,0.916611680924838,130.74200000001,1212,1,1
0.625244456686407,0.916672056563479,130.852400000012,1213,1,1
0.634458063627599,0.916709491050395,130.95220000001,1214,1,1
0.617669742459716,0.916844688971941,131.063400000008,1215,1,1
0.625574989670844,0.917044739824175,131.180700000009,1216,1,1
0.626036358628288,0.917178870206187,131.279900000012,1217,1,1
0.615810494422256,0.917385769738374,131.39270000001,1218,1,1
0.62195978515356,0.917358629672596,131.50070000001,1219,1,1
0.620926869577193,0.917649339956272,131.600400000013,1220,1,1
0.626360005508883,0.917854498096449,131.699300000013,1221,1,1
0.621498416196116,0.917713443438742,131.811000000013,1222,1,1
0.630285084699077,0.917886176019692,131.922500000017,1223,1,1
0.641970802919708,0.918038909996463,132.022000000013,1224,1,1
0.6442569893954,0.918200657376015,132.147100000014,1225,1,1
0.63215121884038,0.918234592192243,132.275500000016,1226,1,1
0.626277372262774,0.918441570251015,132.374000000015,1227,1,1
0.632791626497727,0.918399906667272,132.472400000012,1228,1,1
0.6306293898912,0.918570852489476,132.583500000015,1229,1,1
0.616058394160584,0.918804455971314,132.683400000012,1230,1,1
0.619584079327916,0.918887312700712,132.782900000013,1231,1,1
0.618124225313318,0.919112532670799,132.883300000012,1232,1,1
0.628253684065556,0.919304220524024,133.005000000012,1233,1,1
0.631724280402149,0.91938488973297,133.116800000009,1234,1,1
0.625974383693706,0.919446051252753,133.22810000001,1235,1,1
0.625698939540008,0.919583538833268,133.328200000009,1236,1,1
0.612952761327641,0.919752994966379,133.427800000008,1237,1,1
0.630112932103016,0.919859033623783,133.571100000011,1238,1,1
0.618943671670569,0.919974850090466,133.669700000007,1239,1,1
0.623082220079879,0.919987877269728,133.768800000008,1240,1,1
0.622627737226277,0.920305820392418,133.868300000006,1241,1,1
0.631965294036634,0.920294797008745,133.991600000008,1242,1,1
0.624907037598127,0.920494937011736,134.090200000006,1243,1,1
0.633211678832117,0.920727266161765,134.199800000007,1244,1,1
0.620011017766148,0.920810916042274,134.312400000005,1245,1,1
0.619219115824267,0.921014922115364,134.423300000004,1246,1,1
0.60954413992563,0.920994078760429,134.534500000006,1247,1,1
0.618516733232337,0.921188019854352,134.634000000008,1248,1,1
0.623839691502548,0.921063312169356,134.732800000007,1249,1,1
0.623164853325988,0.921190786141117,134.831500000006,1250,1,1
0.617690400771244,0.921275926058875,134.931800000006,1251,1,1
0.599290731304228,0.921328145041875,135.050100000006,1252,1,1
0.622138823853464,0.921302595307011,135.148500000003,1253,1,1
0.611912959647431,0.921519865944747,135.271300000006,1254,1,1
0.632750309874673,0.921449260318256,135.371000000008,1255,1,1
0.611183032640132,0.921596217457028,135.479800000004,1256,1,1
0.621099022173254,0.921450495324622,135.578600000007,1257,1,1
0.616478446494973,0.92171799568218,135.689700000004,1258,1,1
0.588672359179176,0.921853911651657,135.801000000005,1259,1,1
0.62773034017353,0.921711479637787,135.901200000006,1260,1,1
0.606769040077124,0.921846945884056,136.024400000005,1261,1,1
0.601996970114309,0.921853765648847,136.134400000004,1262,1,1
0.617332323371437,0.921914397546121,136.250800000005,1263,1,1
0.597927282743424,0.922165098077243,136.350300000006,1264,1,1
0.612091998347335,0.922234405328538,136.451500000001,1265,1,1
0.592810907588486,0.922372476460643,136.550100000003,1266,1,1
0.616843409998623,0.922358735454247,136.650900000001,1267,1,1
0.598891337281366,0.922423335551463,136.750899999996,1268,1,1
0.594029747968599,0.922596264857699,136.849899999997,1269,1,1
0.609447734471836,0.922779205275194,136.960399999996,1270,1,1
0.605681035670018,0.922970479106968,137.096899999997,1271,1,1
0.591082495524032,0.922918605651211,137.195099999996,1272,1,1
0.620706514254235,0.922885708183262,137.305899999995,1273,1,1
0.613806638204104,0.923121349911476,137.429599999994,1274,1,1
0.631228480925492,0.923300561284499,137.560399999996,1275,1,1
0.627792315108112,0.923441008741959,137.658599999997,1276,1,1
0.618606252582289,0.923490090579414,137.757599999996,1277,1,1
0.602967910756094,0.923624654884649,137.856099999999,1278,1,1
0.595916540421429,0.923753586238736,137.956399999997,1279,1,1
0.628253684065556,0.923729843014424,138.064999999997,1280,1,1
0.605798099435339,0.923901900646845,138.165899999997,1281,1,1
0.602327503098747,0.92405293876101,138.264699999997,1282,1,1
0.597713813524308,0.924113194576189,138.3655,1283,1,1
0.590435201762843,0.924438903548757,138.466399999995,1284,1,1
0.595179727310288,0.924361493263881,138.5663,1285,1,1
0.604365789836111,0.924337703896384,138.691799999999,1286,1,1
0.608903732268283,0.92442310727487,138.803099999999,1287,1,1
0.616843409998623,0.924399476205984,138.9159,1288,1,1
0.615989533122159,0.924395918678681,139.044299999998,1289,1,1
0.613283294312078,0.924680255673122,139.165900000001,1290,1,1
0.628460267180829,0.924673442443386,139.266,1291,1,1
0.614591654042143,0.924964278904411,139.3743,1292,1,1
0.602967910756094,0.924793175418508,139.472700000003,1293,1,1
0.601962539595097,0.924957948625491,139.572100000002,1294,1,1
0.599862277923151,0.925206877164657,139.672300000006,1295,1,1
0.611396501859248,0.925073860631113,139.775400000004,1296,1,1
0.615073681311114,0.925345490726761,139.875800000006,1297,1,1
0.599745214157829,0.925280739682692,139.976500000003,1298,1,1
0.605708580085388,0.925391929108541,140.117600000005,1299,1,1
0.607836386172704,0.925440284269314,140.265900000004,1300,1,1
0.602940366340724,0.925682149315199,140.363400000003,1301,1,1
0.605887618785291,0.925678860498028,140.463100000005,1302,1,1
0.600289216361383,0.925780211287221,140.564000000004,1303,1,1
0.601177523757058,0.92592239564533,140.676100000004,1304,1,1
0.61680897947941,0.926011575483261,140.775000000004,1305,1,1
0.597094064178488,0.925996005268309,140.882400000007,1306,1,1
0.624989670844236,0.925973588576607,140.983900000004,1307,1,1
0.613407244181242,0.926092094835437,141.082700000005,1308,1,1
0.605006197493458,0.926099997937174,141.183000000003,1309,1,1
0.607987880457237,0.926334123905513,141.282700000005,1310,1,1
0.610336041867511,0.926242099475081,141.414200000002,1311,1,1
0.618117339209475,0.926346017157898,141.538300000003,1312,1,1
0.591957030712023,0.926477956029251,141.650400000003,1313,1,1
0.610604599917367,0.926462426554671,141.750000000001,1314,1,1
0.605584630216224,0.926575421129839,141.862300000002,1315,1,1
0.608201349676353,0.92668134279014,141.986100000002,1316,1,1
0.610942019005647,0.926849178711599,142.094800000002,1317,1,1
0.608173805260983,0.926888225139831,142.193500000003,1318,1,1
0.620768489188817,0.926898201579421,142.292599999999,1319,1,1
0.619845751273929,0.926856248367333,142.392300000002,1320,1,1
0.58763944360281,0.926888728432583,142.492000000003,1321,1,1
0.612574025616306,0.926919686005621,142.590000000004,1322,1,1
0.613586282881146,0.926869219490532,142.689400000004,1323,1,1
0.614529679107561,0.926959806559035,142.790000000004,1324,1,1
0.61976311802782,0.927132793833953,142.934100000003,1325,1,1
0.60926180966809,0.927253578808012,143.056800000003,1326,1,1
0.607409447734472,0.927322202215155,143.167400000004,1327,1,1
0.617256576229169,0.927397429786114,143.278700000005,1328,1,1
0.599593719873296,0.927499133739054,143.397700000003,1329,1,1
0.603091860625258,0.927389066401259,143.497000000003,1330,1,1
0.608504338245421,0.92752381888737,143.597000000004,1331,1,1
0.620369095165955,0.927669693793408,143.696500000007,1332,1,1
0.622524445668641,0.927659842169166,143.795100000003,1333,1,1
0.606438507092687,0.927736987734439,143.893400000005,1334,1,1
0.618516733232337,0.927967499816634,143.994000000003,1335,1,1
0.603456824128908,0.927903685148024,144.112700000002,1336,1,1
0.607960336041868,0.928038251868923,144.212700000002,1337,1,1
0.61942569893954,0.92788000329649,144.350000000001,1338,1,1
0.608387274480099,0.927891212111526,144.461699999998,1339,1,1
0.599958683376945,0.928076338733934,144.586600000001,1340,1,1
0.619274204655006,0.928129147430207,144.685999999999,1341,1,1
0.601755956479824,0.928286846159094,144.7959,1342,1,1
0.598409310012395,0.928551766333536,144.904900000001,1343,1,1
0.5971284946977,0.928544241632058,145.004300000003,1344,1,1
0.600626635449663,0.92858442094463,145.103500000002,1345,1,1
0.612394986916403,0.928673759342718,145.201200000003,1346,1,1
0.605192122297204,0.928691534833671,145.300500000005,1347,1,1
0.628494697700041,0.928734836746486,145.418700000002,1348,1,1
0.623385208648946,0.928762509337978,145.519100000002,1349,1,1
0.610639030436579,0.928947810742554,145.619000000005,1350,1,1
0.614681173392095,0.928931121546235,145.719300000001,1351,1,1
0.606831015011706,0.929144591852495,145.845200000002,1352,1,1
0.617208373502272,0.929167706072691,145.965700000002,1353,1,1
0.613407244181242,0.929164731111886,146.089800000002,1354,1,1
0.617910756094202,0.929307510051118,146.199500000001,1355,1,1
0.62545103980168,0.929186514723009,146.310900000001,1356,1,1
0.611547996143782,0.929411325583245,146.411200000001,1357,1,1
0.603243354909792,0.929499499578699,146.510800000002,1358,1,1
0.6114860212092,0.9293971568341,146.610100000005,1359,1,1
0.624783087728963,0.92924227724366,146.709300000008,1360,1,1
0.612160859385759,0.929387495047092,146.809900000007,1361,1,1
0.603071202313731,0.929484621271253,146.927600000009,1362,1,1
0.6239292108525,0.929582660794688,147.027800000005,1363,1,1
0.596102465225176,0.92971154217782,147.139300000005,1364,1,1
0.596130009640545,0.929822470530492,147.273200000009,1365,1,1
0.614378184823027,0.929991301896554,147.383200000007,1366,1,1
0.620369095165955,0.929882202006516,147.49430000001,1367,1,1
0.606135518523619,0.929965265421109,147.594500000008,1368,1,1
0.618640683101501,0.930009501949261,147.716700000007,1369,1,1
0.609172290318138,0.930200076241683,147.814400000009,1370,1,1
0.616203002341275,0.930136896250479,147.913700000008,1371,1,1
0.626180966808979,0.930300968383911,148.032000000008,1372,1,1
0.621739429830602,0.930229176486863,148.130500000009,1373,1,1
0.611974934582013,0.930364583921097,148.229400000013,1374,1,1
0.602451452967911,0.930438416293717,148.329800000013,1375,1,1
0.621670568792177,0.930341057582018,148.430600000011,1376,1,1
0.599104806500482,0.930310310781014,148.530000000012,1377,1,1
0.597190469632282,0.930423318062459,148.629700000015,1378,1,1
0.613923701969426,0.930481388541689,148.739200000009,1379,1,1
0.620458614515907,0.930787017108166,148.850500000011,1380,1,1
0.61303539457375,0.930728210053119,148.97450000001,1381,1,1
0.629431207822614,0.930819331776621,149.085600000012,1382,1,1
0.612883900289216,0.930863600587823,149.197100000012,1383,1,1
0.614013221319378,0.930909795946133,149.313600000011,1384,1,1
0.591261534223936,0.930963688279468,149.423200000009,1385,1,1
0.600750585318827,0.931273369413726,149.535000000009,1386,1,1
0.624018730202451,0.931154602462736,149.63440000001,1387,1,1
0.600964054537942,0.931256996635,149.733600000013,1388,1,1
0.607285497865308,0.931280329965907,149.832800000012,1389,1,1
0.599896708442363,0.931367136011754,149.941500000011,1390,1,1
0.599807189092412,0.931408167887538,150.041500000012,1391,1,1
0.609902217325437,0.931373176418721,150.165400000014,1392,1,1
0.615197631180278,0.931346770613726,150.275000000012,1393,1,1
0.609117201487398,0.931358882004338,150.374200000013,1394,1,1
0.61145847679383,0.931475397842336,150.475000000012,1395,1,1
0.619914612312354,0.931377140474129,150.574400000012,1396,1,1
0.61976311802782,0.931553805462796,150.674500000013,1397,1,1
0.616203002341275,0.931667652890506,150.81820000001,1398,1,1
0.604524170224487,0.931413341618915,150.916400000014,1399,1,1
0.603332874259744,0.931510836635757,151.015300000011,1400,1,1
0.600991598953312,0.931370154244797,151.126900000012,1401,1,1
0.600626635449663,0.93141769482722,151.24740000001,1402,1,1
0.610122572648396,0.931497438322881,151.347500000012,1403,1,1
0.613069825092962,0.931409138781457,151.460000000012,1404,1,1
0.628122848092549,0.931352310896647,151.559200000011,1405,1,1
0.602396364137171,0.931553935446921,151.658200000008,1406,1,1
0.61525960611486,0.931425941692239,151.756900000008,1407,1,1
0.614378184823027,0.931280437073069,151.867900000011,1408,1,1
0.610026167194601,0.93117263191234,151.99740000001,1409,1,1
0.607381903319102,0.931382355982763,152.096400000009,1410,1,1
0.607471422669054,0.931521060887403,152.197800000006,1411,1,1
0.615865583252995,0.931672865917921,152.298100000007,1412,1,1
0.604427764770693,0.931660558293496,152.422300000009,1413,1,1
0.614405729238397,0.931424150376566,152.521500000007,1414,1,1
0.617841895055777,0.931455138669403,152.633500000005,1415,1,1
0.603360418675114,0.931543402751134,152.741600000006,1416,1,1
0.614006335215535,0.931538397390159,152.852400000005,1417,1,1
0.612759950420052,0.931362517974379,152.953400000004,1418,1,1
0.620761603084975,0.93144507668976,153.064000000004,1419,1,1
0.597672496901253,0.931401017829329,153.174100000007,1420,1,1
0.608752237983749,0.931539282179251,153.302300000007,1421,1,1
0.604248726070789,0.931734595307288,153.40100000001,1422,1,1
0.627578845888996,0.931689055764634,153.500000000009,1423,1,1
0.604648120093651,0.931818572206697,153.600400000009,1424,1,1
0.611059082770968,0.931894962830461,153.699900000008,1425,1,1
0.589037322682826,0.932185312953566,153.808800000011,1426,1,1
0.619274204655006,0.932138598445529,153.945600000008,1427,1,1
0.609716292521691,0.932022941638997,154.04400000001,1428,1,1
0.632715879355461,0.931937286234923,154.144900000009,1429,1,1
0.607987880457237,0.931995776827136,154.24540000001,1430,1,1
0.615900013772208,0.93202577911364,154.369500000011,1431,1,1
0.624872607078915,0.931977844186063,154.481800000007,1432,1,1
0.630464123398981,0.932130564518036,154.591500000008,1433,1,1
0.599469770004132,0.932094147143564,154.692200000011,1434,1,1
0.617476931552128,0.932008323716644,154.808000000009,1435,1,1
0.618661341413029,0.932118120766299,154.908100000009,1436,1,1
0.593471973557361,0.932279941259279,155.007700000009,1437,1,1
0.603725382178763,0.932233501069462,155.116700000009,1438,1,1
0.606128632419777,0.932180956792869,155.241100000008,1439,1,1
0.601742184272139,0.93210191952977,155.35260000001,1440,1,1
0.600805674149566,0.931977508196894,155.451400000011,1441,1,1
0.616747004544828,0.932153500770821,155.551700000012,1442,1,1
0.608779782399119,0.932202112232275,155.663100000011,1443,1,1
0.614343754303815,0.932185576099422,155.763000000008,1444,1,1
0.604517284120645,0.932236475637663,155.879400000008,1445,1,1
0.609874672910067,0.932201865211824,155.978900000011,1446,1,1
0.613455446908139,0.932152730283149,156.103200000008,1447,1,1
0.620947527888721,0.932206722643727,156.215100000011,1448,1,1
0.597032089243906,0.932349927628314,156.313500000011,1449,1,1
0.610177661479135,0.932493316127403,156.413600000009,1450,1,1
0.600654179865032,0.932492482981098,156.513900000011,1451,1,1
0.610329155763669,0.932652497200637,156.64880000001,1452,1,1
0.610053711609971,0.932580926783926,156.759600000012,1453,1,1
0.599683239223247,0.932452709024037,156.858900000012,1454,1,1
0.630037184960749,0.932532142060409,156.958200000013,1455,1,1
0.591468117339209,0.932803363285017,157.069900000015,1456,1,1
0.614378184823027,0.932817961020947,157.199800000014,1457,1,1
0.605192122297204,0.93274629492493,157.297900000014,1458,1,1
0.618268833494009,0.932795254179107,157.409200000015,1459,1,1
0.61908827985126,0.932737927223884,157.520700000015,1460,1,1
0.602052058945049,0.9327341081114,157.619400000016,1461,1,1
0.603821787632558,0.932880434322528,157.719100000015,1462,1,1
0.596033604186751,0.933095924454263,157.828200000015,1463,1,1
0.616203002341275,0.9328487243319,157.927700000016,1464,1,1
0.610143230959923,0.932882153951268,158.053100000016,1465,1,1
0.61044621952899,0.932755023005804,158.151800000014,1466,1,1
0.61906073543589,0.93290943168431,158.262000000016,1467,1,1
0.61114860212092,0.932978541956197,158.362700000014,1468,1,1
0.600537116099711,0.933100064583022,158.474100000015,1469,1,1
0.60129458752238,0.933525541827462,158.573900000015,1470,1,1
0.60889684616444,0.933536686992786,158.691200000017,1471,1,1
0.616505990910343,0.933357879413731,158.791000000015,1472,1,1
0.610060597713814,0.933425579457809,158.901500000017,1473,1,1
0.610907588486434,0.93363816407718,159.001900000022,1474,1,1
0.596694670155626,0.933786492050154,159.122100000019,1475,1,1
0.616478446494973,0.933799233202764,159.233100000017,1476,1,1
0.607925905522655,0.933855919330461,159.332800000018,1477,1,1
0.613338383142818,0.933898918039945,159.432600000022,1478,1,1
0.607099573061562,0.933985274907544,159.558100000018,1479,1,1
0.622558876187853,0.933991888676657,159.668700000021,1480,1,1
0.612553367304779,0.934196841505193,159.767100000024,1481,1,1
0.620424183996695,0.934300138713399,159.884900000022,1482,1,1
0.611217463159345,0.934336549034076,159.99640000002,1483,1,1
0.617235917917642,0.934180665677833,160.096300000024,1484,1,1
0.608538768764633,0.934208917431286,160.219500000018,1485,1,1
0.597011430932378,0.934205581794465,160.330900000021,1486,1,1
0.609723178625534,0.934271902627824,160.42880000002,1487,1,1
0.605825643850709,0.934293764761204,160.528100000022,1488,1,1
0.600172152596061,0.934293143849988,160.63710000002,1489,1,1
0.612463847954827,0.934485267169273,160.73770000002,1490,1,1
0.597190469632282,0.934660145502945,160.836900000018,1491,1,1
0.598195840793279,0.934821150283163,160.961600000017,1492,1,1
0.602761327640821,0.934752378710949,161.060700000016,1493,1,1
0.602423908552541,0.934822801600838,161.178400000017,1494,1,1
0.616444015975761,0.934997497441306,161.277500000017,1495,1,1
0.597162925216912,0.93504426159811,161.40170000002,1496,1,1
0.600626635449663,0.934926780633311,161.513400000019,1497,1,1
0.605619060735436,0.934941281356457,161.611900000017,1498,1,1
0.61939815452417,0.934850776997757,161.719900000017,1499,1,1
0.59746591378598,0.935083028557498,161.817900000018,1500,1,1
0.593602809530368,0.935321542172195,161.928600000017,1501,1,1
0.618268833494009,0.935255149682412,162.040200000015,1502,1,1
0.627847403938852,0.935276557623654,162.139300000016,1503,1,1
0.612484506266355,0.935336222547447,162.239300000014,1504,1,1
0.602210439333425,0.935381911028257,162.339500000016,1505,1,1
0.607175320203829,0.935409473810338,162.439600000015,1506,1,1
0.614984161961162,0.935265097524299,162.539600000014,1507,1,1
0.610177661479135,0.935427562513778,162.680800000014,1508,1,1
0.622710370472387,0.935410506713979,162.779400000014,1509,1,1
0.618812835697562,0.935378413346924,162.878600000017,1510,1,1
0.614619198457513,0.935424340826508,162.987300000015,1511,1,1
0.606190607354359,0.935448204082349,163.110000000014,1512,1,1
0.608201349676353,0.935602019302414,163.231600000017,1513,1,1
0.605584630216224,0.935721393882347,163.343600000016,1514,1,1
0.608772896295276,0.935735791664489,163.442500000015,1515,1,1
0.601962539595097,0.935658345891717,163.541600000016,1516,1,1
0.596880594959372,0.935773429857911,163.640800000016,1517,1,1
0.601907450764358,0.93573170377427,163.758000000016,1518,1,1
0.599228756369646,0.935781969377815,163.857800000015,1519,1,1
0.618358352843961,0.93580193998835,163.956200000015,1520,1,1
0.607808841757334,0.935881878824362,164.057200000013,1521,1,1
0.601879906348988,0.935938332559308,164.157500000013,1522,1,1
0.587818482302713,0.936092267447879,164.256900000015,1523,1,1
0.607223522930726,0.936017130153579,164.369000000013,1524,1,1
0.612126428866547,0.936236475686235,164.516000000013,1525,1,1
0.604792728274342,0.936318264647247,164.627300000015,1526,1,1
0.613524307946564,0.936153306712226,164.724900000011,1527,1,1
0.612484506266355,0.936129894078033,164.835500000016,1528,1,1
0.603787357113345,0.93622846016162,164.946400000011,1529,1,1
0.613648257815728,0.936315706858777,165.064300000011,1530,1,1
0.604489739705275,0.936250103000313,165.162500000009,1531,1,1
0.592659413303953,0.936522018574962,165.261000000009,1532,1,1
0.624356149290731,0.936493395557547,165.361500000011,1533,1,1
0.612091998347335,0.936593083710656,165.461200000008,1534,1,1
0.623412753064316,0.936850836039531,165.561800000009,1535,1,1
0.612491392370197,0.937057328681993,165.670900000009,1536,1,1
0.62097507230409,0.936972651016386,165.770600000011,1537,1,1
0.607953449938025,0.937120139825299,165.870000000011,1538,1,1
0.618385897259331,0.936839953171432,165.969100000011,1539,1,1
0.619122710370472,0.936696251384264,166.116800000011,1540,1,1
0.616533535325713,0.93668909918213,166.22730000001,1541,1,1
0.609509709406418,0.937050049746079,166.339200000011,1542,1,1
0.616540421429555,0.937080835474367,166.439000000012,1543,1,1
0.611306982509296,0.93723554599639,166.568000000008,1544,1,1
0.607443878253684,0.937259322139896,166.66770000001,1545,1,1
0.604641233989809,0.93712541102447,166.766500000008,1546,1,1
0.59487673874122,0.937413282383948,166.86660000001,1547,1,1
0.618571822063077,0.937345498582012,166.974800000009,1548,1,1
0.597341963916816,0.937565841665376,167.074700000009,1549,1,1
0.607127117476932,0.937361774634919,167.186800000012,1550,1,1
0.608132488637929,0.937432631099874,167.287200000013,1551,1,1
0.622765459303126,0.937290826453304,167.399600000014,1552,1,1
0.62063765321581,0.937294909736641,167.511300000013,1553,1,1
0.60855942707616,0.937285744245663,167.648300000012,1554,1,1
0.595179727310288,0.937398086371034,167.764800000012,1555,1,1
0.605033741908828,0.937362795547516,167.862500000013,1556,1,1
0.601026029472524,0.937433755720602,167.962500000015,1557,1,1
0.598223385208649,0.937451834113003,168.073800000014,1558,1,1
0.602086489464261,0.937475406482989,168.173500000016,1559,1,1
0.589064867098196,0.937420080728814,168.271000000015,1560,1,1
0.606927420465501,0.937566170110403,168.372400000016,1561,1,1
0.614550337419088,0.937583014931588,168.481500000015,1562,1,1
0.617600881421292,0.937680167917643,168.581800000013,1563,1,1
0.602058945048891,0.937635856904757,168.680600000013,1564,1,1
0.611547996143782,0.937908298097893,168.781200000014,1565,1,1
0.618695771932241,0.937916866184055,168.916800000011,1566,1,1
0.618027819859524,0.937921054994666,169.047600000013,1567,1,1
0.60959922875637,0.937965238179416,169.158000000012,1568,1,1
0.595455171463986,0.937887255478214,169.269100000012,1569,1,1
0.628274342377083,0.937926189114205,169.380400000012,1570,1,1
0.606590001377221,0.938131060408923,169.478900000012,1571,1,1
0.614681173392095,0.938137009450693,169.586900000011,1572,1,1
0.61751136207134,0.938148788165121,169.68660000001,1573,1,1
0.615838038837626,0.938244839948499,169.786500000006,1574,1,1
0.612064453931965,0.93823439686228,169.886700000009,1575,1,1
0.616106596887481,0.938168371526064,169.986000000009,1576,1,1
0.605949593719873,0.938296707074264,170.086700000009,1577,1,1
0.605006197493458,0.938364302637753,170.211200000007,1578,1,1
0.605522655281642,0.938380038686347,170.347900000009,1579,1,1
0.618179314144057,0.938407855954384,170.459000000008,1580,1,1
0.620004131662306,0.938420699495363,170.576100000009,1581,1,1
0.62063765321581,0.938461501450278,170.675000000007,1582,1,1
0.614378184823027,0.938645523659592,170.786600000007,1583,1,1
0.605619060735436,0.93851966798039,170.89530000001,1584,1,1
0.598071890924115,0.93853506718057,170.994400000009,1585,1,1
0.605281641647156,0.938536339428151,171.093500000009,1586,1,1
0.606039113069825,0.938577800776263,171.193200000007,1587,1,1
0.602237983748795,0.938606762248874,171.291900000005,1588,1,1
0.593203415507506,0.938516082950698,171.393600000006,1589,1,1
0.594022861864757,0.938574684245274,171.506200000005,1590,1,1
0.610053711609971,0.938877670718165,171.623800000007,1591,1,1
0.618812835697562,0.938804440893834,171.748200000006,1592,1,1
0.592383969150255,0.938839920123258,171.846900000007,1593,1,1
0.591984575127393,0.938954209350694,171.971400000005,1594,1,1
0.605130147362622,0.938822182238102,172.083000000006,1595,1,1
0.610508194463572,0.93861536417262,172.193200000007,1596,1,1
0.604737639443603,0.93863399557294,172.291700000009,1597,1,1
0.618358352843961,0.938714172763753,172.400200000008,1598,1,1
0.604606803470596,0.938784984834883,172.500500000006,1599,1,1
0.609358215121884,0.938935719562642,172.598900000007,1600,1,1
0.627482440435202,0.938892864897696,172.699500000007,1601,1,1
0.605557085800854,0.938822977671861,172.799300000003,1602,1,1
0.601053573887894,0.93886260243705,172.916700000007,1603,1,1
0.62170499931139,0.938861102320988,173.016300000012,1604,1,1
0.598739842996832,0.938967685361036,173.129200000012,1605,1,1
0.595668640683101,0.939131485096255,173.26660000001,1606,1,1
0.606342101638893,0.939106082700036,173.388200000011,1607,1,1
0.602086489464261,0.939041814413118,173.486300000013,1608,1,1
0.609661203690952,0.938871024748191,173.594500000009,1609,1,1
0.629431207822614,0.939161061041036,173.705700000009,1610,1,1
0.604028370747831,0.939238283827866,173.80450000001,1611,1,1
0.602265528164165,0.939368201973051,173.902600000007,1612,1,1
0.614460818069136,0.939334615165414,174.002300000007,1613,1,1
0.618055364274893,0.939384183525641,174.102800000008,1614,1,1
0.606831015011706,0.9393536752819,174.202800000008,1615,1,1
0.613978790800165,0.939340685574789,174.303200000008,1616,1,1
0.596061148602121,0.939436947706453,174.434600000008,1617,1,1
0.596006059771381,0.939595703560875,174.546600000009,1618,1,1
0.602878391406142,0.939535982233732,174.681300000007,1619,1,1
0.61945324335491,0.939597841240857,174.780400000009,1620,1,1
0.621952899049718,0.939670248247996,174.888500000008,1621,1,1
0.623743286048754,0.939637150075572,174.987600000009,1622,1,1
0.608779782399119,0.939752096234098,175.110800000008,1623,1,1
0.606190607354359,0.939812622926804,175.208400000008,1624,1,1
0.610632144332736,0.940032695545603,175.307800000008,1625,1,1
0.601749070375981,0.940031628335035,175.406500000006,1626,1,1
0.612333011981821,0.939975714176671,175.505900000004,1627,1,1
0.607072028646192,0.9395833867718,175.623300000005,1628,1,1
0.608407932791627,0.93960834252869,175.722700000004,1629,1,1
0.597672496901253,0.939628383641658,175.823100000004,1630,1,1
0.600840104668778,0.939754354795679,175.922600000007,1631,1,1
0.593237846026718,0.939736776170377,176.022500000006,1632,1,1
0.587666988018179,0.939844916820476,176.145800000006,1633,1,1
0.623288803195152,0.939539397550032,176.257200000007,1634,1,1
0.617986503236469,0.939600248052353,176.390100000006,1635,1,1
0.612883900289216,0.93963449878477,176.489100000005,1636,1,1
0.611183032640132,0.939811670972074,176.588700000006,1637,1,1
0.603119405040628,0.939824206107476,176.687300000005,1638,1,1
0.607533397603636,0.939810439598975,176.798400000004,1639,1,1
0.619880181793141,0.939652377432644,176.927000000005,1640,1,1
0.593471973557361,0.939652094318236,177.026200000003,1641,1,1
0.601714639856769,0.93967006672715,177.126400000002,1642,1,1
0.602692466602396,0.939564645420036,177.237200000002,1643,1,1
0.60923426525272,0.93952200207776,177.336200000001,1644,1,1
0.593196529403663,0.93952132031079,177.456100000002,1645,1,1
0.600385621815177,0.939365380665696,177.5683,1646,1,1
0.61756645090208,0.939273646490955,177.6659,1647,1,1
0.612491392370197,0.939572291715619,177.765400000001,1648,1,1
0.624287288252307,0.939312854166323,177.864600000001,1649,1,1
0.619212229720424,0.939364610210676,177.964300000001,1650,1,1
0.611238121470872,0.939384203751371,178.0641,1651,1,1
0.605522655281642,0.939512910814943,178.188599999998,1652,1,1
0.589767249690125,0.939506797901025,178.287499999999,1653,1,1
0.598409310012395,0.939460605348287,178.405699999999,1654,1,1
0.609027682137447,0.939595913544043,178.516299999997,1655,1,1
0.60577055501997,0.939568066211908,178.627299999999,1656,1,1
0.61373777716568,0.939611118637818,178.7352,1657,1,1
0.605006197493458,0.939527407290205,178.834799999998,1658,1,1
0.60165955102603,0.93961403787153,178.944899999999,1659,1,1
0.60954413992563,0.939832332906204,179.044799999997,1660,1,1
0.606796584492494,0.939844347638861,179.155899999999,1661,1,1
0.610666574851949,0.939979761263895,179.268400000002,1662,1,1
0.604696322820548,0.939840154862409,179.367200000002,1663,1,1
0.598712298581463,0.939913159438149,179.484600000002,1664,1,1
0.611003993940229,0.940008481650343,179.584300000002,1665,1,1
0.615376669880182,0.94019074308681,179.684300000004,1666,1,1
0.607409447734472,0.940165936818286,179.809400000001,1667,1,1
0.61373777716568,0.94010712019997,179.909300000001,1668,1,1
0.610728549786531,0.939960335339806,180.021100000002,1669,1,1
0.607257953449938,0.939919491967374,180.120000000001,1670,1,1
0.611217463159344,0.940056389419412,180.264200000004,1671,1,1
0.620699628150392,0.939988925739587,180.375200000002,1672,1,1
0.605674149566175,0.940053188879228,180.473000000003,1673,1,1
0.608104944222559,0.94015397938521,180.572000000004,1674,1,1
0.603794243217188,0.94011459793043,180.671500000001,1675,1,1
0.621257402561631,0.940243500999043,180.790500000004,1676,1,1
0.619549648808704,0.940351909827285,180.889600000001,1677,1,1
0.628728825230684,0.940260877238033,180.990300000003,1678,1,1
0.610143230959923,0.940431763717164,181.090700000006,1679,1,1
0.595689298994629,0.940504237346459,181.190000000005,1680,1,1
0.614433273653767,0.940357894888341,181.327200000006,1681,1,1
0.601996970114309,0.940503140464,181.436000000006,1682,1,1
0.63119405040628,0.940370569447707,181.547100000008,1683,1,1
0.614736262222834,0.940342276254512,181.646700000006,1684,1,1
0.606163062938989,0.940338433289618,181.757900000007,1685,1,1
0.610081256025341,0.940415985595222,181.857300000006,1686,1,1
0.611238121470872,0.940336867152183,181.968700000003,1687,1,1
0.604765183858973,0.940341195366271,182.081400000004,1688,1,1
0.59645365652114,0.940348298859062,182.180100000004,1689,1,1
0.58921636138273,0.940457456451842,182.299000000003,1690,1,1
0.595021346921912,0.940442401347766,182.398200000005,1691,1,1
0.595510260294725,0.940417076630046,182.498300000004,1692,1,1
0.607774411238122,0.940480744877308,182.623600000002,1693,1,1
0.597947941054951,0.940560179774214,182.743400000004,1694,1,1
0.592198044346509,0.940393813118222,182.841900000001,1695,1,1
0.620968186200248,0.940389310791321,182.940999999996,1696,1,1
0.614708717807465,0.940594571017019,183.053499999996,1697,1,1
0.605977138135243,0.94064248534194,183.165499999998,1698,1,1
0.625995042005233,0.940547731604466,183.275799999999,1699,1,1
0.604055915163201,0.940725100258455,183.386500000001,1700,1,1
0.613214433273654,0.940747830308447,183.504400000001,1701,1,1
0.609323784602672,0.940806661238237,183.6039,1702,1,1
0.610115686544553,0.941036836805701,183.7031,1703,1,1
0.617352981682964,0.941002172850304,183.8031,1704,1,1
0.608414818895469,0.940938771566045,183.904199999997,1705,1,1
0.604978653078088,0.941031654093701,184.029100000001,1706,1,1
0.603794243217188,0.941142948801099,184.141100000001,1707,1,1
0.620919983473351,0.941353785412082,184.250799999999,1708,1,1
0.616960473763944,0.941586834689532,184.3499,1709,1,1
0.59560666574852,0.941497490216682,184.472799999999,1710,1,1
0.618847266216775,0.941422207037206,184.583100000001,1711,1,1
0.590221732543727,0.941445698771205,184.694499999999,1712,1,1
0.602781985952348,0.941461367607449,184.812199999999,1713,1,1
0.609413303952624,0.941508047954396,184.9103,1714,1,1
0.617896983886517,0.9414239112271,185.0083,1715,1,1
0.600991598953312,0.941470760555601,185.108999999998,1716,1,1
0.593265390442088,0.941381758293623,185.209299999999,1717,1,1
0.60886930174907,0.941478672148138,185.318900000003,1718,1,1
0.594084836799339,0.941561382042986,185.443900000001,1719,1,1
0.614192260019281,0.941712674022585,185.543000000002,1720,1,1
0.604572372951384,0.941515578416562,185.654800000001,1721,1,1
0.607925905522655,0.94152312624023,185.754900000001,1722,1,1
0.618027819859523,0.941438179313683,185.866000000003,1723,1,1
0.607533397603636,0.941527191350226,185.965000000005,1724,1,1
0.602575402837075,0.941475227571217,186.064900000005,1725,1,1
0.604827158793555,0.941791013171901,186.189100000005,1726,1,1
0.619818206858559,0.941538672843231,186.317200000002,1727,1,1
0.595455171463986,0.941568673660975,186.416400000005,1728,1,1
0.605281641647156,0.941660480865502,186.516700000005,1729,1,1
0.613069825092962,0.941780778651531,186.626100000003,1730,1,1
0.599924252857733,0.941981678923866,186.725300000001,1731,1,1
0.599318275719598,0.942124169056142,186.825400000002,1732,1,1
0.616870954413993,0.942075502879831,186.9512,1733,1,1
0.602237983748795,0.942141903111956,187.061200000002,1734,1,1
0.603580773998072,0.942177060060419,187.160600000001,1735,1,1
0.621525960611486,0.942108868924886,187.275500000003,1736,1,1
0.616354496625809,0.942164881657223,187.403900000002,1737,1,1
0.599504200523344,0.942322553161982,187.514000000003,1738,1,1
0.609509709406418,0.942348117467602,187.625200000001,1739,1,1
0.60385621815177,0.942357895463519,187.725700000003,1740,1,1
0.600075747142267,0.942504281050917,187.824800000004,1741,1,1
0.596915025478584,0.942570839196338,187.924500000004,1742,1,1
0.597706927420465,0.942385974319454,188.023600000003,1743,1,1
0.609661203690952,0.942602542042628,188.133700000001,1744,1,1
0.611306982509296,0.942515131828281,188.233300000004,1745,1,1
0.613221319377496,0.942583313305348,188.357000000005,1746,1,1
0.599373364550337,0.942552904972759,188.456400000001,1747,1,1
0.601687095441399,0.942728573110935,188.555600000003,1748,1,1
0.610487536152045,0.942691620919945,188.673300000001,1749,1,1
0.61078363861727,0.942846718487108,188.796600000001,1750,1,1
0.614984161961162,0.942724634594146,188.895300000001,1751,1,1
0.606837901115549,0.942861486072572,189.0069,1752,1,1
0.608683376945324,0.943009095241761,189.106100000002,1753,1,1
0.610446219528991,0.942979149498544,189.217300000005,1754,1,1
0.610425561217463,0.942818333166441,189.337300000002,1755,1,1
0.614894642611211,0.942817958941725,189.436700000003,1756,1,1
0.594298306018455,0.942926529054656,189.536700000003,1757,1,1
0.607409447734472,0.942779804845394,189.635700000005,1758,1,1
0.602299958683377,0.942717746683772,189.735400000005,1759,1,1
0.617022448698527,0.942639269764351,189.835000000004,1760,1,1
0.609144745902768,0.942794714463483,189.935100000004,1761,1,1
0.620093651012257,0.94293033543069,190.058900000004,1762,1,1
0.598374879493183,0.94307727374476,190.177300000002,1763,1,1
0.619666712574026,0.942966425347157,190.300100000002,1764,1,1
0.611245007574714,0.943115982456395,190.409400000003,1765,1,1
0.603670293348024,0.94331157670974,190.520500000002,1766,1,1
0.624659137859799,0.943362551550978,190.641599999998,1767,1,1
0.614805123261259,0.943283145628994,190.741400000003,1768,1,1
0.630099159895331,0.943293252346066,190.840800000001,1769,1,1
0.597190469632282,0.943367952953362,190.939800000003,1770,1,1
0.609571684341,0.943403107570841,191.039800000002,1771,1,1
0.601900564660515,0.943260824626172,191.139200000002,1772,1,1
0.619329293485746,0.943382018421921,191.239200000001,1773,1,1
0.615583252995455,0.94338190158179,191.356000000003,1774,1,1
0.617690400771244,0.943444099990565,191.455100000001,1775,1,1
0.61044621952899,0.943583700247328,191.568200000002,1776,1,1
0.613248863792866,0.943511412247151,191.666700000003,1777,1,1
0.593809392645641,0.943757965534577,191.766300000004,1778,1,1
0.601845475829776,0.943724478213912,191.889900000005,1779,1,1
0.601755956479824,0.943611251622643,192.001200000006,1780,1,1
0.603422393609696,0.943569938211779,192.120200000005,1781,1,1
0.584017352981683,0.943798821343064,192.230500000008,1782,1,1
0.602568516733232,0.943894839897081,192.341200000007,1783,1,1
0.618475416609283,0.943804923715357,192.441700000003,1784,1,1
0.611424046274618,0.943973739867927,192.541400000008,1785,1,1
0.606886103842446,0.943940569154368,192.658400000006,1786,1,1
0.592260019281091,0.943969682223554,192.757900000006,1787,1,1
0.592108524996557,0.943788115148874,192.857500000007,1788,1,1
0.604462195289905,0.943864843005769,192.957500000007,1789,1,1
0.610818069136483,0.943787060111311,193.056600000009,1790,1,1
0.596309048340449,0.943703716279684,193.177800000005,1791,1,1
0.601838589725933,0.943663905036063,193.289700000004,1792,1,1
0.595420740944773,0.943725936753012,193.401100000006,1793,1,1
0.601446081806914,0.943696100256258,193.524000000003,1794,1,1
0.615349125464812,0.943679417431946,193.622900000005,1795,1,1
0.609847128494698,0.943882195104856,193.735100000005,1796,1,1
0.593416884726622,0.943851578635917,193.833900000007,1797,1,1
0.612422531331772,0.943761076503929,193.943900000006,1798,1,1
0.605219666712574,0.943918105110978,194.044800000008,1799,1,1
0.613827296515632,0.943746889254219,194.162200000005,1800,1,1
0.604248726070789,0.943957684047446,194.262100000006,1801,1,1
0.622985814626084,0.943924144035351,194.361300000006,1802,1,1
0.603704723867236,0.943980974214628,194.482900000003,1803,1,1
0.603188266079053,0.944171758275454,194.593800000005,1804,1,1
0.618978102189781,0.944277869378946,194.705800000006,1805,1,1
0.624989670844236,0.94429534129249,194.804700000006,1806,1,1
0.611789009778268,0.944193768701328,194.903000000004,1807,1,1
0.60320892439058,0.94423447706947,195.040100000006,1808,1,1
0.598071890924115,0.944275548431878,195.139700000006,1809,1,1
0.610239636413717,0.944201803892585,195.255800000005,1810,1,1
0.6009571684341,0.944305012859256,195.354500000006,1811,1,1
0.591798650323647,0.944291151138571,195.465900000003,1812,1,1
0.598347335077813,0.944286704771561,195.566400000005,1813,1,1
0.605185236193362,0.944432773405342,195.665400000002,1814,1,1
0.612759950420052,0.944269461610687,195.766300000004,1815,1,1
0.613730891061837,0.944443048836832,195.864600000005,1816,1,1
0.599710783638617,0.944373440946935,195.973900000009,1817,1,1
0.61303539457375,0.94445624613239,196.073100000009,1818,1,1
0.607223522930726,0.944448018292436,196.197900000008,1819,1,1
0.589278336317312,0.944489924691402,196.334900000005,1820,1,1
0.608683376945324,0.944514871254959,196.446200000007,1821,1,1
0.614860212091998,0.944466549072891,196.563000000006,1822,1,1
0.619666712574026,0.944326487903936,196.661800000005,1823,1,1
0.60092962401873,0.944243708732067,196.771500000005,1824,1,1
0.592528577330946,0.944305016026622,196.872000000003,1825,1,1
0.605853188266079,0.944150781094341,196.970000000004,1826,1,1
0.604331359316898,0.944150594895998,197.069600000001,1827,1,1
0.598526373777717,0.944295988076382,197.180200000004,1828,1,1
0.607712436303539,0.944237448792769,197.292100000003,1829,1,1
0.583679933893403,0.944411354475075,197.390400000005,1830,1,1
0.594236331083873,0.944637664319218,197.502300000003,1831,1,1
0.605942707616031,0.944499869584042,197.615300000006,1832,1,1
0.602912821925355,0.9446976776315,197.740700000004,1833,1,1
0.626236055639719,0.944634297464979,197.850500000005,1834,1,1
0.61427489326539,0.94470530492384,197.948800000008,1835,1,1
0.618385897259331,0.944308710846099,198.066000000006,1836,1,1
0.614068310150117,0.94421256013679,198.177100000007,1837,1,1
0.618110453105633,0.944325705339269,198.275600000004,1838,1,1
0.60250654179865,0.944187866796496,198.374500000002,1839,1,1
0.608593857595373,0.944065213122677,198.483200000002,1840,1,1
0.608442363310839,0.944007892407453,198.582100000003,1841,1,1
0.606039113069825,0.944088563937345,198.680800000002,1842,1,1
0.60318137997521,0.94415446070948,198.7811,1843,1,1
0.598498829362347,0.944330858659764,198.881300000004,1844,1,1
0.608201349676353,0.944405915318458,198.993500000001,1845,1,1
0.599566175457926,0.944583837819739,199.118800000002,1846,1,1
0.629706651976312,0.94440051419893,199.249200000004,1847,1,1
0.61562456961851,0.944437551297895,199.372700000001,1848,1,1
0.624776201625121,0.944521628290542,199.472499999999,1849,1,1
0.602726897121609,0.94463689300527,199.583000000006,1850,1,1
0.600110177661479,0.944483537879144,199.682200000003,1851,1,1
0.599194325850434,0.9445145662861,199.780500000001,1852,1,1
0.606404076573475,0.944524561753696,199.880300000001,1853,1,1
0.598643437543038,0.944408331483125,199.9893,1854,1,1
0.596908139374742,0.944358779758053,200.0893,1855,1,1
0.623047789560667,0.944354792023217,200.1898,1856,1,1
0.616781435064041,0.944513186146768,200.314599999999,1857,1,1
0.609082770968186,0.944478245744009,200.425200000002,1858,1,1
0.604703208924391,0.944565426867551,200.5421,1859,1,1
0.616444015975761,0.944682143796614,200.666500000004,1860,1,1
0.613310838727448,0.94469951261887,200.777600000004,1861,1,1
0.602237983748795,0.944935426972112,200.876800000005,1862,1,1
0.599008401046688,0.94483808667651,200.975100000009,1863,1,1
0.614460818069137,0.944924466119279,201.094600000007,1864,1,1
0.603319102052059,0.944848993775397,201.194100000006,1865,1,1
0.598829362346784,0.944993661782271,201.292800000006,1866,1,1
0.632440435201763,0.945017430934638,201.392100000007,1867,1,1
0.604489739705275,0.945259500865369,201.491500000007,1868,1,1
0.622166368268834,0.944945735605145,201.603900000008,1869,1,1
0.628914750034431,0.944885326830056,201.703900000006,1870,1,1
0.606376532158105,0.944987921397633,201.803700000008,1871,1,1
0.60731992838452,0.944970589892906,201.904200000007,1872,1,1
0.620362209062113,0.945113898708253,202.059100000009,1873,1,1
0.599435339484919,0.945061111500863,202.170500000007,1874,1,1
0.603821787632557,0.945109619341286,202.269000000006,1875,1,1
0.60284396088693,0.945068236335885,202.377900000005,1876,1,1
0.605309186062526,0.944835384886946,202.502500000005,1877,1,1
0.599800302988569,0.945005760813108,202.600600000005,1878,1,1
0.60540559151632,0.945163307485111,202.699400000006,1879,1,1
0.602885277509985,0.945218149244376,202.798600000006,1880,1,1
0.593575265114998,0.945268742146938,202.897600000005,1881,1,1
0.624445668640683,0.945390424316082,202.996700000008,1882,1,1
0.628976724969013,0.945408178406606,203.114800000004,1883,1,1
0.622007987880457,0.94560253018315,203.226400000002,1884,1,1
0.600351191295965,0.945451109121331,203.337300000004,1885,1,1
0.615073681311114,0.945436978363459,203.448800000004,1886,1,1
0.61337281366203,0.945435142582566,203.548000000005,1887,1,1
0.599958683376945,0.945539053746124,203.647100000003,1888,1,1
0.605584630216224,0.945422302601177,203.771600000001,1889,1,1
0.615927558187577,0.945663260975639,203.879000000002,1890,1,1
0.607898361107285,0.945627802967612,203.978000000001,1891,1,1
0.610453105632833,0.945629284638825,204.076900000001,1892,1,1
0.608655832529954,0.945609378723045,204.189000000001,1893,1,1
0.599986227792315,0.945670716176305,204.299800000004,1894,1,1
0.612677317173943,0.945656818174826,204.416900000005,1895,1,1
0.61112105770555,0.94590932758426,204.528200000004,1896,1,1
0.601260157003168,0.945866337195018,204.639100000002,1897,1,1
0.602444566864068,0.945796893111744,204.750500000002,1898,1,1
0.603938851397879,0.945683045815691,204.848800000003,1899,1,1
0.603146949455998,0.945522416030946,204.948200000003,1900,1,1
0.611575540559152,0.945587557655519,205.055700000003,1901,1,1
0.609358215121884,0.945541912001047,205.155600000003,1902,1,1
0.619191571408897,0.945652318932937,205.255500000001,1903,1,1
0.618020933755681,0.945857977219676,205.353900000002,1904,1,1
0.607863930588073,0.946149448215936,205.454000000002,1905,1,1
0.610928246797962,0.945924042925808,205.580200000001,1906,1,1
0.600378735711335,0.94618899054452,205.68,1907,1,1
0.614584767938301,0.946172700110475,205.778500000002,1908,1,1
0.600475141165129,0.946154373101924,205.908,1909,1,1
0.578453381076987,0.946234466896619,206.018400000001,1910,1,1
0.604427764770693,0.946232672408542,206.117300000002,1911,1,1
0.613765321581049,0.946314457624401,206.241300000003,1912,1,1
0.602940366340724,0.946220907209734,206.359900000003,1913,1,1
0.622861864756921,0.946347739078141,206.460099999998,1914,1,1
0.601439195703071,0.946335641925673,206.559600000001,1915,1,1
0.603752926594133,0.946292369113241,206.660399999998,1916,1,1
0.618571822063077,0.946175096446535,206.760099999998,1917,1,1
0.623164853325988,0.945984041931757,206.860399999998,1918,1,1
0.61086627186338,0.946058431859896,206.960199999994,1919,1,1
0.608717807464537,0.946004597880483,207.078899999996,1920,1,1
0.607533397603636,0.945953534231094,207.203599999996,1921,1,1
0.616870954413993,0.94595413370305,207.314699999995,1922,1,1
0.622834320341551,0.946198046738458,207.426499999994,1923,1,1
0.610749208098058,0.946207712624343,207.536999999992,1924,1,1
0.611844098609007,0.946275547665069,207.659099999997,1925,1,1
0.591192673185511,0.946282229582031,207.759999999999,1926,1,1
0.610969563421016,0.94642399259341,207.868299999998,1927,1,1
0.60129458752238,0.946387208757183,207.967699999997,1928,1,1
0.601418537391544,0.946443494549524,208.066099999998,1929,1,1
0.591716017077538,0.946406562715126,208.166399999999,1930,1,1
0.597644952485883,0.946468599490938,208.266100000002,1931,1,1
0.62925216912271,0.946468022093268,208.3834,1932,1,1
0.608015424872607,0.946292200082624,208.482799999999,1933,1,1
0.610701005371161,0.946395474036213,208.5819,1934,1,1
0.611327640820824,0.946364166068468,208.719200000001,1935,1,1
0.611671946012946,0.946374714542488,208.817200000002,1936,1,1
0.610453105632833,0.946443441524512,208.924700000002,1937,1,1
0.608111830326401,0.946628409648801,209.037500000003,1938,1,1
0.594628839002892,0.94657765102457,209.148900000002,1939,1,1
0.595455171463986,0.946622927282651,209.260999999999,1940,1,1
0.621436441261534,0.946738470149425,209.370900000003,1941,1,1
0.614006335215535,0.946829589999145,209.471400000002,1942,1,1
0.603787357113345,0.946725471579546,209.5712,1943,1,1
0.612401873020245,0.946644202730299,209.671200000003,1944,1,1
0.60923426525272,0.946619474774869,209.770300000002,1945,1,1
0.611238121470872,0.946756337552638,209.889000000001,1946,1,1
0.600075747142267,0.946691169762442,210.014700000001,1947,1,1
0.59040077124363,0.946789069919562,210.126900000001,1948,1,1
0.610907588486434,0.946862231818117,210.235300000002,1949,1,1
0.605619060735436,0.946914123510259,210.358600000002,1950,1,1
0.608290869026305,0.946984033099095,210.48,1951,1,1
0.610205205894505,0.947029287355438,210.578500000002,1952,1,1
0.621918468530505,0.947210928028144,210.677399999996,1953,1,1
0.599958683376945,0.946930727580341,210.778299999998,1954,1,1
0.607078914750034,0.9470422170848,210.878999999999,1955,1,1
0.605619060735436,0.947223600210215,210.996399999999,1956,1,1
0.595427627048616,0.947158734592956,211.0947,1957,1,1
0.608263324610935,0.947262891148693,211.195099999999,1958,1,1
0.595427627048616,0.947463719620461,211.296100000001,1959,1,1
0.607801955653491,0.947468778629984,211.421800000001,1960,1,1
0.604489739705275,0.947321705159757,211.5346,1961,1,1
0.589677730340174,0.947343710121642,211.645800000001,1962,1,1
0.604765183858973,0.947593607519084,211.753200000001,1963,1,1
0.612608456135519,0.947482845568925,211.864199999999,1964,1,1
0.606287012808153,0.947443599661364,211.963099999999,1965,1,1
0.600502685580498,0.947479700904005,212.074799999999,1966,1,1
0.601928109075885,0.947366314008889,212.185899999998,1967,1,1
0.587784051783501,0.947465805768783,212.303099999999,1968,1,1
0.594408483679934,0.947510522265192,212.4007,1969,1,1
0.597796446770417,0.947411669641408,212.500899999999,1970,1,1
0.60959922875637,0.947344867401174,212.601999999999,1971,1,1
0.60543313593169,0.947307444237258,212.7016,1972,1,1
0.607354358903732,0.947521600323012,212.825299999998,1973,1,1
0.612030023412753,0.947404032056839,212.933799999997,1974,1,1
0.614006335215535,0.947535615126903,213.044999999998,1975,1,1
0.617869439471147,0.947458720567229,213.145199999998,1976,1,1
0.607464536565211,0.947350870988861,213.268199999996,1977,1,1
0.616561079741083,0.947250914501581,213.378999999996,1978,1,1
0.613283294312078,0.9472097806569,213.489699999995,1979,1,1
0.600564660515081,0.94721309000478,213.588799999993,1980,1,1
0.602058945048891,0.94714785479301,213.687199999994,1981,1,1
0.618055364274893,0.947263943295838,213.806399999995,1982,1,1
0.600323646880595,0.947169912217009,213.905499999996,1983,1,1
0.614743148326677,0.947125062971323,214.003999999998,1984,1,1
0.620610108800441,0.947105737204406,214.104299999998,1985,1,1
0.611389615755406,0.947226089054032,214.213799999999,1986,1,1
0.610997107836386,0.947368476308266,214.338800000001,1987,1,1
0.62167745489602,0.947345401966706,214.449299999999,1988,1,1
0.612271037047239,0.947452161957086,214.5614,1989,1,1
0.597004544828536,0.947523172532384,214.672600000002,1990,1,1
0.584079327916265,0.947565329686896,214.7969,1991,1,1
0.604909792039664,0.947475707970953,214.895999999999,1992,1,1
0.615011706376532,0.947581935694473,215.0126,1993,1,1
0.616223660652803,0.947594713575779,215.111600000001,1994,1,1
0.607953449938025,0.947625401695844,215.211300000006,1995,1,1
0.602086489464261,0.947861371011429,215.310000000006,1996,1,1
0.603759812697976,0.947865149831605,215.409700000008,1997,1,1
0.600530229995868,0.947979481413043,215.509900000006,1998,1,1
0.604737639443603,0.947894129895238,215.610000000009,1999,1,1
0.614316209888445,0.948004000850567,215.743700000006,2000,1,1
0.603759812697976,0.948166520608439,215.842900000008,2001,1,1
0.61565211403388,0.948090776534715,215.942500000006,2002,1,1
0.602299958683377,0.947994643642428,216.041900000007,2003,1,1
0.592955515769178,0.947947030858726,216.165200000007,2004,1,1
0.619053849332048,0.94798379698533,216.304400000004,2005,1,1
0.608807326814488,0.948107775732992,216.415000000005,2006,1,1
0.60731992838452,0.948144998471621,216.513900000005,2007,1,1
0.605488224762429,0.948294497795527,216.613000000005,2008,1,1
0.606796584492494,0.94832796955196,216.712500000006,2009,1,1
0.590008263324611,0.948277606366115,216.820000000004,2010,1,1
0.609075884864344,0.948256713567814,216.920400000004,2011,1,1
0.612938989119956,0.948286623162195,217.019000000008,2012,1,1
0.609654317587109,0.948284450178954,217.117900000006,2013,1,1
0.607891475003443,0.948216688592759,217.217400000009,2014,1,1
0.599648808704035,0.948136307685684,217.329600000009,2015,1,1
0.598071890924115,0.94835572937083,217.453000000007,2016,1,1
0.607313042280678,0.948430520327505,217.564000000007,2017,1,1
0.613765321581049,0.948391544718573,217.675300000006,2018,1,1
0.618847266216775,0.948423611779154,217.792400000009,2019,1,1
0.603057430106046,0.948417091682006,217.902300000006,2020,1,1
0.613524307946564,0.94866470754003,218.012900000007,2021,1,1
0.592404627461782,0.948615493553175,218.121500000007,2022,1,1
0.598436854427765,0.9483810177215,218.221400000005,2023,1,1
0.612215948216499,0.948254749244665,218.320000000008,2024,1,1
0.59177799201212,0.948362497313608,218.417300000007,2025,1,1
0.612312353670293,0.948489866082602,218.515900000007,2026,1,1
0.592686957719322,0.948645675313187,218.616300000006,2027,1,1
0.602148464398843,0.948997342710999,218.715100000009,2028,1,1
0.610935132901804,0.949032600221701,218.832600000009,2029,1,1
0.619239774135794,0.948859377273721,218.931700000011,2030,1,1
0.602210439333425,0.948992618478937,219.042700000008,2031,1,1
0.602575402837075,0.948974677381879,219.143300000009,2032,1,1
0.598133865858697,0.948873786768191,219.280400000009,2033,1,1
0.601597576091447,0.9489759687878,219.392400000013,2034,1,1
0.606190607354359,0.948740032780202,219.491100000009,2035,1,1
0.603911306982509,0.948604106291942,219.61090000001,2036,1,1
0.611575540559152,0.948625019267221,219.72180000001,2037,1,1
0.60318137997521,0.948681645589653,219.820300000008,2038,1,1
0.613951246384796,0.948913390998696,219.920000000006,2039,1,1
0.628150392507919,0.948612701448164,220.019800000009,2040,1,1
0.621064591654042,0.948608241047558,220.137700000011,2041,1,1
0.589980718909241,0.948742963297838,220.236600000007,2042,1,1
0.614371298719185,0.94864376983509,220.361500000008,2043,1,1
0.604703208924391,0.948613801120872,220.474200000006,2044,1,1
0.624225313317725,0.948631138783257,220.573200000005,2045,1,1
0.625347748244044,0.948508097917482,220.673100000009,2046,1,1
0.608042969287977,0.948541391313464,220.782900000006,2047,1,1
0.604124776201625,0.948403672971397,220.906900000006,2048,1,1
0.595179727310288,0.94846403941921,221.005400000005,2049,1,1
0.601115548822476,0.948442939644176,221.116200000005,2050,1,1
0.607099573061562,0.948220301932706,221.215300000008,2051,1,1
0.618117339209475,0.948111912400863,221.325600000005,2052,1,1
0.606404076573475,0.948281382081765,221.425400000006,2053,1,1
0.597706927420466,0.948415418239163,221.525000000004,2054,1,1
0.622978928522242,0.948596622107189,221.654900000004,2055,1,1
0.605150805674149,0.948574974324186,221.753300000004,2056,1,1
0.614867098195841,0.948653255596498,221.852400000003,2057,1,1
0.599772758573199,0.948883885867453,221.952800000005,2058,1,1
0.620823578019556,0.948608763171243,222.073500000003,2059,1,1
0.613124913923702,0.948772269590394,222.185600000003,2060,1,1
0.608841757333701,0.948734638976667,222.284600000002,2061,1,1
0.615459303126291,0.948749602632314,222.421800000002,2062,1,1
0.596880594959372,0.948725490097657,222.521500000003,2063,1,1
0.605550199697012,0.948710320991593,222.620200000002,2064,1,1
0.599194325850434,0.948719313323282,222.719300000001,2065,1,1
0.608414818895469,0.948700892820998,222.849900000003,2066,1,1
0.608655832529955,0.948772398998261,222.9486,2067,1,1
0.604338245420741,0.948780649402048,223.047500000001,2068,1,1
0.608841757333701,0.948752058702195,223.1484,2069,1,1
0.617387412202176,0.948761519070677,223.2598,2070,1,1
0.612339898085663,0.948867119136408,223.371399999999,2071,1,1
0.600502685580498,0.948821746563506,223.482500000001,2072,1,1
0.610088142129183,0.949216343300593,223.592099999997,2073,1,1
0.609144745902768,0.949310468806933,223.7164,2074,1,1
0.609475278887206,0.949144483255957,223.829299999999,2075,1,1
0.606128632419777,0.94925483678667,223.927499999999,2076,1,1
0.597858421704999,0.949080640364245,224.026399999998,2077,1,1
0.624445668640683,0.949112725081554,224.154999999997,2078,1,1
0.61492218702658,0.949119990043533,224.254199999999,2079,1,1
0.611789009778267,0.949123135322852,224.353699999998,2080,1,1
0.610728549786531,0.949224556910415,224.453599999998,2081,1,1
0.600743699214984,0.949133552802043,224.565399999998,2082,1,1
0.603573887894229,0.949133452478841,224.6867,2083,1,1
0.596908139374742,0.949078102868565,224.796800000001,2084,1,1
0.621126566588624,0.949129338499318,224.8961,2085,1,1
0.617779920121196,0.949239747765011,224.9959,2086,1,1
0.605639719046963,0.949195919918588,225.121000000004,2087,1,1
0.597665610797411,0.949350110188405,225.231800000004,2088,1,1
0.615404214295551,0.949128499879761,225.330700000003,2089,1,1
0.608201349676353,0.949296303703867,225.428800000006,2090,1,1
0.618117339209475,0.949389452333205,225.540500000006,2091,1,1
0.600261671946013,0.949432179347711,225.658000000005,2092,1,1
0.598009915989533,0.949383419622883,225.757400000004,2093,1,1
0.604971766974246,0.949307500707822,225.856200000006,2094,1,1
0.599986227792315,0.949248431295221,225.964400000007,2095,1,1
0.595847679383005,0.949124407738665,226.063000000008,2096,1,1
0.613489877427352,0.949205047456869,226.163900000007,2097,1,1
0.606218151769729,0.949332498439377,226.287300000009,2098,1,1
0.606404076573475,0.949304967852291,226.398800000011,2099,1,1
0.604909792039664,0.949469613876356,226.523400000013,2100,1,1
0.596756645090208,0.949273017534321,226.622900000011,2101,1,1
0.608903732268283,0.949194885020785,226.752600000009,2102,1,1
0.612312353670293,0.949407101209525,226.85210000001,2103,1,1
0.62356424734885,0.949391291604,226.962600000011,2104,1,1
0.593568379011155,0.949605845261439,227.062700000011,2105,1,1
0.608683376945324,0.949583566095058,227.162000000008,2106,1,1
0.619549648808704,0.949484898461953,227.262500000007,2107,1,1
0.600537116099711,0.949506465285909,227.372600000007,2108,1,1
0.603601432309599,0.949547336959643,227.481900000006,2109,1,1
0.59456686406831,0.949702880908546,227.593000000008,2110,1,1
0.594725244456686,0.94960222949796,227.704400000007,2111,1,1
0.585842170499931,0.949806072336932,227.804800000005,2112,1,1
0.61683652389478,0.949667037427774,227.904900000007,2113,1,1
0.590311251893679,0.949659386654064,228.047400000006,2114,1,1
0.607195978515356,0.949649356634407,228.157100000003,2115,1,1
0.620548133865859,0.949511497763187,228.256200000003,2116,1,1
0.620493045035119,0.949537239978938,228.356800000003,2117,1,1
0.619852637377772,0.949406686666528,228.467900000005,2118,1,1
0.615411100399394,0.949499995498885,228.567600000005,2119,1,1
0.630188679245283,0.949642285904431,228.675600000002,2120,1,1
0.620968186200248,0.949726251347556,228.775200000004,2121,1,1
0.596942569893954,0.949940577982913,228.874500000002,2122,1,1
0.600922737914888,0.950015929938982,228.9738,2123,1,1
0.596123123536703,0.949881679450023,229.085600000004,2124,1,1
0.61714639856769,0.949959166427893,229.186000000003,2125,1,1
0.61371023275031,0.950067424467746,229.297600000004,2126,1,1
0.607106459165404,0.949941851788914,229.433100000003,2127,1,1
0.620424183996695,0.95005127637787,229.550100000006,2128,1,1
0.598009915989533,0.949993781204298,229.649000000005,2129,1,1
0.606707065142542,0.950368370563345,229.747500000006,2130,1,1
0.60092962401873,0.950436201914566,229.871000000005,2131,1,1
0.592714502134692,0.950381311256469,229.978100000006,2132,1,1
0.628542900426938,0.950245828977365,230.078200000008,2133,1,1
0.612828811458477,0.950378674300317,230.178000000007,2134,1,1
0.602905935821512,0.950467918573922,230.277300000006,2135,1,1
0.589278336317312,0.950459356300697,230.400400000006,2136,1,1
0.611396501859248,0.950261334693633,230.510200000009,2137,1,1
0.607774411238121,0.950246678198507,230.609200000005,2138,1,1
0.609385759537254,0.950251099034199,230.726200000006,2139,1,1
0.600234127530643,0.950209378770053,230.825700000007,2140,1,1
0.59104806500482,0.950268449090689,230.925200000008,2141,1,1
0.601046687784052,0.950119345245948,231.024400000006,2142,1,1
0.591530092273792,0.950110698568014,231.148400000008,2143,1,1
0.609929761740807,0.949931344947652,231.246800000008,2144,1,1
0.616437129871919,0.949884363082675,231.346700000009,2145,1,1
0.609475278887206,0.949992270595202,231.455500000005,2146,1,1
0.626015700316761,0.949951709468274,231.567200000005,2147,1,1
0.605453794243217,0.949774126835911,231.690200000007,2148,1,1
0.599256300785016,0.949950116307265,231.789600000002,2149,1,1
0.59870541247762,0.949963299215269,231.889000000007,2150,1,1
0.613641371711885,0.949856886319609,232.005900000008,2151,1,1
0.601528715053023,0.94973316898609,232.116500000007,2152,1,1
0.612360556397191,0.949554795412192,232.227700000009,2153,1,1
0.609385759537254,0.949408713872457,232.327800000009,2154,1,1
0.60509571684341,0.949569263682205,232.426000000008,2155,1,1
0.600137722076849,0.949682990027664,232.534500000012,2156,1,1
0.618847266216775,0.94972117229218,232.633900000009,2157,1,1
0.611086627186338,0.949845673408915,232.73240000001,2158,1,1
0.613186888858284,0.949793739352157,232.832000000012,2159,1,1
0.605453794243217,0.949710954255387,232.957100000011,2160,1,1
0.601473626222284,0.949564876456617,233.056400000009,2161,1,1
0.607616030849745,0.949816584757714,233.15600000001,2162,1,1
0.604572372951384,0.949961422001291,233.279700000011,2163,1,1
0.610873157967222,0.950063966542253,233.403400000009,2164,1,1
0.593451315245834,0.95039014788525,233.531900000009,2165,1,1
0.621188541523206,0.950320103081583,233.63090000001,2166,1,1
0.610391130698251,0.950300285790613,233.72870000001,2167,1,1
0.604675664509021,0.950240942364855,233.838700000008,2168,1,1
0.610418675113621,0.950273784403669,233.937400000005,2169,1,1
0.592563007850158,0.950411701360378,234.036400000012,2170,1,1
0.614192260019281,0.950081529457453,234.135200000009,2171,1,1
0.604792728274342,0.950196929058058,234.234800000011,2172,1,1
0.606679520727172,0.950316068306301,234.335800000011,2173,1,1
0.601108662718634,0.950400886893864,234.437300000011,2174,1,1
0.600172152596061,0.950465498779905,234.592900000009,2175,1,1
0.618082908690263,0.950556411526615,234.703900000008,2176,1,1
0.6184134416747,0.950468117947796,234.827200000011,2177,1,1
0.615349125464812,0.95051319407208,234.925300000013,2178,1,1
0.613455446908139,0.950520371507982,235.036100000011,2179,1,1
0.596302162236607,0.950622999423365,235.136700000007,2180,1,1
0.598037460404903,0.950651092235918,235.235700000012,2181,1,1
0.605736124500758,0.95062630404098,235.344100000011,2182,1,1
0.616106596887481,0.950640581975606,235.44270000001,2183,1,1
0.605212780608732,0.950740708813102,235.542400000012,2184,1,1
0.601480512326126,0.950977219077148,235.642600000009,2185,1,1
0.580085387687646,0.950763839172661,235.743400000012,2186,1,1
0.588789422944498,0.950901881940843,235.859900000013,2187,1,1
0.592046550061975,0.950839189866253,235.958700000015,2188,1,1
0.607650461368958,0.950861632934307,236.095900000013,2189,1,1
0.618351466740118,0.95085357990294,236.196200000012,2190,1,1
0.590345682412891,0.95096694288053,236.318500000013,2191,1,1
0.604606803470596,0.951065241348119,236.431100000013,2192,1,1
0.6009571684341,0.950992270924353,236.551700000014,2193,1,1
0.60163200661066,0.950918083645957,236.650700000013,2194,1,1
0.606101088004407,0.95092340268841,236.749500000013,2195,1,1
0.615101225726484,0.950948240362669,236.849400000012,2196,1,1
0.621952899049718,0.950915425956663,236.949300000012,2197,1,1
0.612181517697287,0.950840217993501,237.05020000001,2198,1,1
0.617476931552128,0.950873517123915,237.149500000011,2199,1,1
0.610115686544553,0.950943132373174,237.250600000011,2200,1,1
0.610845613551852,0.950929789678377,237.406300000011,2201,1,1
0.600433824542074,0.950856874082836,237.51740000001,2202,1,1
0.61565211403388,0.95074858208392,237.627000000008,2203,1,1
0.606197493458202,0.950773052979116,237.73960000001,2204,1,1
0.627971353808015,0.950653009723527,237.859600000009,2205,1,1
0.603580773998072,0.95079931869223,237.958500000008,2206,1,1
0.613131800027544,0.950824594369789,238.057300000011,2207,1,1
0.610694119267319,0.95082164295523,238.156200000009,2208,1,1
0.612636000550888,0.950917809980956,238.256600000009,2209,1,1
0.606796584492494,0.951127064121159,238.355600000011,2210,1,1
0.589574438782537,0.95096671358312,238.454200000013,2211,1,1
0.590924115135656,0.951087065270479,238.573100000013,2212,1,1
0.614708717807465,0.951017609123876,238.673200000016,2213,1,1
0.60926180966809,0.951007673196985,238.798900000013,2214,1,1
0.603973281917091,0.951245410067146,238.910000000014,2215,1,1
0.621037047238672,0.95108315559761,239.010000000012,2216,1,1
0.600805674149566,0.951271389047221,239.120300000011,2217,1,1
0.608772896295276,0.951280243485524,239.231600000011,2218,1,1
0.608745351879906,0.951317853855442,239.352100000011,2219,1,1
0.588424459440848,0.95127633272251,239.463500000013,2220,1,1
0.602417022448699,0.951277503094927,239.562500000013,2221,1,1
0.607767525134279,0.951109971322132,239.661300000011,2222,1,1
0.609606114860212,0.951173143659246,239.759700000011,2223,1,1
0.608380388376257,0.951195185679992,239.87770000001,2224,1,1
0.597706927420465,0.951226052087847,239.976800000011,2225,1,1
0.626236055639719,0.951195994191419,240.077700000016,2226,1,1
0.622372951384107,0.951078720934636,240.203500000015,2227,1,1
0.612153973281917,0.950973897173145,240.303400000017,2228,1,1
0.618082908690263,0.950843216708483,240.447300000017,2229,1,1
0.607919019418813,0.95090689658475,240.558200000015,2230,1,1
0.613827296515632,0.950951032673208,240.667100000012,2231,1,1
0.611603084974522,0.950795796991415,240.765700000014,2232,1,1
0.607774411238121,0.951000687751357,240.865000000011,2233,1,1
0.613909929761741,0.951152836188032,240.965000000013,2234,1,1
0.607925905522655,0.951223484882079,241.063400000014,2235,1,1
0.59648120093651,0.951297488505053,241.162600000008,2236,1,1
0.605550199697012,0.951231645696974,241.262300000008,2237,1,1
0.60889684616444,0.951134204216855,241.379600000009,2238,1,1
0.602540972317863,0.951103883587117,241.479300000005,2239,1,1
0.600530229995868,0.951002488375681,241.579300000008,2240,1,1
0.612367442501033,0.951139701271356,241.726700000007,2241,1,1
0.618516733232337,0.951219409596742,241.836400000005,2242,1,1
0.601349676353119,0.951362284525129,241.935000000006,2243,1,1
0.608318413441675,0.951330585821459,242.034200000008,2244,1,1
0.608621402010742,0.951222392402473,242.156400000007,2245,1,1
0.602231097644953,0.95117203474209,242.268600000007,2246,1,1
0.615376669880182,0.950937057218179,242.366800000008,2247,1,1
0.618964329982096,0.95101600931689,242.485200000006,2248,1,1
0.615349125464812,0.950899864964293,242.583500000008,2249,1,1
0.617352981682964,0.95084946142156,242.682400000008,2250,1,1
0.616444015975761,0.950976736059373,242.781800000009,2251,1,1
0.612030023412753,0.95098259487399,242.882700000009,2252,1,1
0.593079465638342,0.951185963836444,242.983100000008,2253,1,1
0.60320892439058,0.951079604144399,243.107500000007,2254,1,1
0.594938713675802,0.951144499480162,243.216300000007,2255,1,1
0.588431345544691,0.951025385797544,243.328000000004,2256,1,1
0.598953312215948,0.951045339016826,243.439300000005,2257,1,1
0.594422255887619,0.951044770935229,243.574100000007,2258,1,1
0.602210439333425,0.951157884502023,243.672100000003,2259,1,1
0.60734747279989,0.951124338179208,243.789200000001,2260,1,1
0.612828811458477,0.951299600173901,243.888500000001,2261,1,1
0.616017077537529,0.951255393280611,243.987400000001,2262,1,1
0.619301749070376,0.951232771838398,244.086599999999,2263,1,1
0.614254234953863,0.951357982565193,244.185499999998,2264,1,1
0.618668227516871,0.951367907419932,244.286199999999,2265,1,1
0.608201349676353,0.951649951386026,244.394799999999,2266,1,1
0.606920534361658,0.951601982271111,244.495199999999,2267,1,1
0.606039113069825,0.951491862623925,244.6072,2268,1,1
0.608380388376257,0.951551895646121,244.7185,2269,1,1
0.60923426525272,0.951531845939108,244.853999999999,2270,1,1
0.61151356562457,0.95150337108537,244.951499999998,2271,1,1
0.60855942707616,0.95162937911609,245.049799999998,2272,1,1
0.613951246384796,0.951767858585068,245.1489,2273,1,1
0.613978790800165,0.951745040207753,245.278799999999,2274,1,1
0.600234127530643,0.951823315508836,245.3882,2275,1,1
0.603697837763393,0.951961017620432,245.486600000002,2276,1,1
0.609378873433411,0.952010323464054,245.587200000003,2277,1,1
0.607739980718909,0.951881086029945,245.696100000001,2278,1,1
0.610391130698251,0.951944146556094,245.7963,2279,1,1
0.607616030849745,0.952066298012603,245.8954,2280,1,1
0.598615893127668,0.952083660919861,245.996000000001,2281,1,1
0.57863241977689,0.952002678107977,246.095100000003,2282,1,1
0.609082770968186,0.951927937102365,246.194300000003,2283,1,1
0.606948078777028,0.951816491121434,246.318100000003,2284,1,1
0.604365789836111,0.951760281695607,246.447400000002,2285,1,1
0.612973419639168,0.951745072988076,246.546200000003,2286,1,1
0.620307120231373,0.951801130131234,246.671400000005,2287,1,1
0.596543175871092,0.951963274685795,246.770600000005,2288,1,1
0.604999311389616,0.951993867347679,246.868800000005,2289,1,1
0.597768902355048,0.952094573884814,246.980400000005,2290,1,1
0.612973419639168,0.952070282490522,247.091900000007,2291,1,1
0.598622779231511,0.951972842984116,247.199900000004,2292,1,1
0.613069825092962,0.952019893412627,247.299700000003,2293,1,1
0.594449800302989,0.952109184557665,247.409700000004,2294,1,1
0.603119405040628,0.95225738893984,247.509500000003,2295,1,1
0.607953449938025,0.95222602830345,247.620600000003,2296,1,1
0.620458614515907,0.952210800302927,247.7507,2297,1,1
0.618179314144057,0.9523087789859,247.849900000001,2298,1,1
0.609172290318138,0.952491766367626,247.949500000001,2299,1,1
0.591688472662168,0.952520348392394,248.0495,2300,1,1
0.601046687784052,0.952539930135713,248.1489,2301,1,1
0.61151356562457,0.952230875204453,248.282700000002,2302,1,1
0.613365927558188,0.952263198144813,248.3834,2303,1,1
0.589794794105495,0.952268481527939,248.494300000004,2304,1,1
0.612580911720149,0.952279444777648,248.592600000002,2305,1,1
0.592514805123261,0.952187110430555,248.703099999999,2306,1,1
0.609785153560116,0.952307761903237,248.8038,2307,1,1
0.60698250929624,0.952279236561757,248.9035,2308,1,1
0.602210439333425,0.952156870314982,249.0031,2309,1,1
0.609482164991048,0.952288100728111,249.1141,2310,1,1
0.599139237019694,0.952328943647872,249.231799999998,2311,1,1
0.608077399807189,0.952370038035716,249.343599999999,2312,1,1
0.600502685580499,0.952284108541747,249.456099999994,2313,1,1
0.616898498829362,0.952256567644945,249.564499999996,2314,1,1
0.599834733507781,0.952421102330508,249.662699999996,2315,1,1
0.597066519763118,0.952500821083795,249.799299999997,2316,1,1
0.612002478997383,0.952570821522041,249.897999999997,2317,1,1
0.58817655970252,0.952695174368901,249.995799999996,2318,1,1
0.609502823302575,0.952470817930746,250.097199999994,2319,1,1
0.594663269522104,0.952451253570229,250.207899999997,2320,1,1
0.607168434099986,0.95238030392819,250.326099999996,2321,1,1
0.60512326125878,0.952153543931432,250.448599999995,2322,1,1
0.611059082770968,0.952276263425327,250.559599999995,2323,1,1
0.601749070375981,0.952333394901187,250.658399999994,2324,1,1
0.598829362346784,0.952412302759799,250.759399999994,2325,1,1
0.606824128907864,0.952373025566186,250.859799999995,2326,1,1
0.587605013083597,0.952389420959502,250.960399999995,2327,1,1
0.60250654179865,0.95235558281734,251.093799999998,2328,1,1
0.608139374741771,0.952467431303049,251.205699999997,2329,1,1
0.604978653078089,0.952406010764597,251.303399999999,2330,1,1
0.629190194188128,0.952487363876811,251.403699999998,2331,1,1
0.610301611348299,0.952518479332722,251.514499999997,2332,1,1
0.626690538493321,0.952583420443774,251.633099999996,2333,1,1
0.608903732268283,0.952740768413067,251.743399999998,2334,1,1
0.605550199697012,0.952656519834252,251.842199999999,2335,1,1
0.610873157967222,0.952661233914196,251.943099999997,2336,1,1
0.603091860625258,0.95254981576039,252.042799999997,2337,1,1
0.60061974934582,0.9526750293586,252.153499999999,2338,1,1
0.604000826332461,0.952738008448959,252.275699999995,2339,1,1
0.600743699214984,0.952671639880736,252.375399999997,2340,1,1
0.599772758573199,0.952748592077465,252.500699999995,2341,1,1
0.595909654317587,0.952923795492556,252.610799999996,2342,1,1
0.596302162236607,0.95278568634328,252.710199999997,2343,1,1
0.622772345406969,0.952714425462895,252.808999999997,2344,1,1
0.606410962677317,0.952849322077091,252.919599999995,2345,1,1
0.619301749070376,0.952868807257806,253.018299999999,2346,1,1
0.612484506266355,0.95283474857386,253.136199999995,2347,1,1
0.595021346921911,0.952828404951894,253.234699999995,2348,1,1
0.599683239223247,0.952969339893311,253.345599999995,2349,1,1
0.620052334389203,0.952877157977983,253.457899999994,2350,1,1
0.601046687784052,0.952805583241575,253.579199999996,2351,1,1
0.602444566864068,0.952787126519756,253.677799999993,2352,1,1
0.59940779506955,0.952709746547361,253.777899999992,2353,1,1
0.60695496488087,0.952902806067556,253.903099999994,2354,1,1
0.611362071340036,0.95302774210803,254.002599999994,2355,1,1
0.609688748106321,0.953105620322983,254.112799999994,2356,1,1
0.604579259055226,0.953107797003346,254.211999999992,2357,1,1
0.594270761603085,0.953113827777113,254.341799999996,2358,1,1
0.612215948216499,0.952928816103977,254.440699999996,2359,1,1
0.612973419639168,0.953041956163286,254.540599999996,2360,1,1
0.604152320616995,0.953057266912106,254.653299999998,2361,1,1
0.618110453105633,0.952920126884324,254.764899999996,2362,1,1
0.592253133177248,0.952889867565609,254.876499999996,2363,1,1
0.603697837763393,0.952891621110739,254.975199999998,2364,1,1
0.626421980443465,0.953020252272308,255.083599999995,2365,1,1
0.623502272414268,0.953083112903939,255.182999999997,2366,1,1
0.610935132901804,0.953026889446537,255.285399999998,2367,1,1
0.617690400771244,0.952901752448449,255.409399999995,2368,1,1
0.594780333287426,0.952931565357465,255.520599999998,2369,1,1
0.599345820134968,0.953024601312929,255.637899999997,2370,1,1
0.599345820134968,0.952858385631078,255.737299999996,2371,1,1
0.613944360280953,0.952773760954946,255.848499999994,2372,1,1
0.593533948491943,0.952923186035109,255.948299999996,2373,1,1
0.600227241426801,0.952902728514144,256.046199999999,2374,1,1
0.604035256851673,0.952848442806845,256.154399999997,2375,1,1
0.617683514667401,0.952948772780969,256.253600000001,2376,1,1
0.615500619749346,0.952847586549054,256.377399999998,2377,1,1
0.608504338245421,0.952885667386593,256.488200000001,2378,1,1
0.622193912684203,0.95295354210436,256.588199999998,2379,1,1
0.603814901528715,0.953009626273459,256.6883,2380,1,1
0.597307533397604,0.952978062674695,256.813099999999,2381,1,1
0.617449387136758,0.952912440748878,256.911799999999,2382,1,1
0.59301749070376,0.952981358840787,257.010999999999,2383,1,1
0.603270899325162,0.953007934029081,257.1291,2384,1,1
0.609991736675389,0.952915595214974,257.251699999998,2385,1,1
0.597431483266768,0.953139697104223,257.349899999998,2386,1,1
0.611479135105357,0.953002822423353,257.469799999999,2387,1,1
0.598306018454758,0.953116111378237,257.569099999999,2388,1,1
0.597094064178488,0.952954483662612,257.679699999998,2389,1,1
0.603787357113345,0.952867771159536,257.790999999997,2390,1,1
0.596515631455722,0.952772235543856,257.890499999998,2391,1,1
0.599524858834871,0.952854451663934,257.9908,2392,1,1
0.593685442776477,0.952975178959621,258.089499999997,2393,1,1
0.615307808841757,0.952966812710777,258.206999999996,2394,1,1
0.601873020245145,0.952862691337774,258.306799999998,2395,1,1
0.602203553229583,0.952863852734343,258.405599999998,2396,1,1
0.600013772207685,0.953034318526215,258.5285,2397,1,1
0.606493595923427,0.952944384343689,258.628099999999,2398,1,1
0.605061286324198,0.95303278550157,258.7276,2399,1,1
0.610756094201901,0.953013527568573,258.8265,2400,1,1
0.618296377909379,0.952909044560191,258.946600000003,2401,1,1
0.61112105770555,0.952932875859072,259.058199999998,2402,1,1
0.599772758573199,0.952951386820539,259.169400000002,2403,1,1
0.605577744112381,0.952903350665149,259.27,2404,1,1
0.618599366478447,0.952799101326524,259.380900000001,2405,1,1
0.61911582426663,0.952780828864818,259.509700000001,2406,1,1
0.599373364550337,0.952932854569221,259.608200000001,2407,1,1
0.609716292521691,0.952874388114292,259.707399999999,2408,1,1
0.612367442501033,0.95284069010354,259.806600000001,2409,1,1
0.604000826332461,0.952987455499264,259.907299999999,2410,1,1
0.609110315383556,0.952889771931474,260.006499999999,2411,1,1
0.613276408208236,0.952980629178318,260.115599999997,2412,1,1
0.610721663682688,0.953139495156387,260.214900000001,2413,1,1
0.612215948216499,0.95300210336105,260.3402,2414,1,1
0.606252582288941,0.952942473805098,260.462200000002,2415,1,1
0.601535601156865,0.952947426030256,260.572399999999,2416,1,1
0.610845613551853,0.952946756275622,260.683999999998,2417,1,1
0.604792728274342,0.952872395478399,260.795199999999,2418,1,1
0.600681724280402,0.952905001454641,260.894499999998,2419,1,1
0.595572235229307,0.952897871587493,261.0125,2420,1,1
0.590462746178212,0.953047549345169,261.110699999996,2421,1,1
0.605371160997108,0.953053080764562,261.210199999998,2422,1,1
0.58916127255199,0.953261479521311,261.3105,2423,1,1
0.603270899325162,0.95302904555286,261.419200000001,2424,1,1
0.609048340448974,0.952957437119166,261.5182,2425,1,1
0.605949593719873,0.952968877372557,261.618399999996,2426,1,1
0.617504475967498,0.952955468737036,261.7303,2427,1,1
0.620486158931277,0.952993836695244,261.830700000002,2428,1,1
0.608717807464537,0.953129521680455,261.955300000001,2429,1,1
0.608504338245421,0.953237426845166,262.0558,2430,1,1
0.606280126704311,0.953028044961636,262.1999,2431,1,1
0.595785704448423,0.953018539003431,262.310200000003,2432,1,1
0.603697837763393,0.953123302435345,262.419900000004,2433,1,1
0.607774411238121,0.953083065364004,262.520100000006,2434,1,1
0.615720975072304,0.953157398290313,262.619700000004,2435,1,1
0.618447872193913,0.953214184377118,262.719100000001,2436,1,1
0.599559289354083,0.953259958736536,262.817700000003,2437,1,1
0.601900564660515,0.953425927744866,262.926200000002,2438,1,1
0.589849882936235,0.953418007147689,263.0258,2439,1,1
0.593533948491943,0.953384408428757,263.125800000002,2440,1,1
0.604062801267043,0.953377189999668,263.225400000002,2441,1,1
0.604489739705275,0.953630979947636,263.337100000003,2442,1,1
0.618303264013221,0.953636933143405,263.5049,2443,1,1
0.615376669880182,0.953486254757369,263.615600000002,2444,1,1
0.609020796033604,0.953509773089961,263.713800000004,2445,1,1
0.601687095441399,0.953519356779676,263.814600000005,2446,1,1
0.606121746315935,0.953545645585576,263.925500000006,2447,1,1
0.618509847128495,0.953631482879716,264.033500000004,2448,1,1
0.590800165266492,0.953884113798536,264.131300000005,2449,1,1
0.601928109075885,0.953883880597122,264.230900000005,2450,1,1
0.600626635449663,0.953641743466224,264.330400000005,2451,1,1
0.617049993113896,0.953800388636049,264.431300000004,2452,1,1
0.597066519763118,0.953583763450957,264.531200000002,2453,1,1
0.614130285084699,0.95360034403625,264.644200000005,2454,1,1
0.598278474039388,0.953588615827137,264.779800000005,2455,1,1
0.594504889133728,0.953609238304867,264.903700000003,2456,1,1
0.59420190056466,0.953648565583698,265.019900000007,2457,1,1
0.618020933755681,0.953704317185135,265.118400000005,2458,1,1
0.599132350915852,0.953611132359483,265.22900000001,2459,1,1
0.60163200661066,0.953526723980971,265.337700000005,2460,1,1
0.614557223522931,0.953367452963095,265.436200000008,2461,1,1
0.611671946012946,0.953484311698141,265.535500000007,2462,1,1
0.607622916953588,0.95358308335842,265.636300000007,2463,1,1
0.592108524996557,0.953697163406335,265.736600000007,2464,1,1
0.605157691777992,0.953703130935848,265.835800000007,2465,1,1
0.604214295551577,0.953623505088128,265.935700000006,2466,1,1
0.606314557223523,0.953658618131348,266.054600000005,2467,1,1
0.624473213056053,0.953528951936467,266.179300000006,2468,1,1
0.607808841757334,0.953590040502061,266.290100000006,2469,1,1
0.614805123261259,0.953622891139464,266.414200000007,2470,1,1
0.611396501859248,0.953710173029157,266.524500000005,2471,1,1
0.604462195289905,0.953827988561499,266.635400000005,2472,1,1
0.603821787632558,0.953807501356149,266.734300000005,2473,1,1
0.613586282881146,0.953590589222329,266.842100000006,2474,1,1
0.599442225588762,0.953681180569959,266.941000000005,2475,1,1
0.618509847128495,0.953700683249988,267.040500000007,2476,1,1
0.60546068034706,0.953874746803383,267.140200000006,2477,1,1
0.596398567690401,0.953812043270921,267.240200000006,2478,1,1
0.580223109764495,0.953834593784499,267.358700000007,2479,1,1
0.61114860212092,0.953948654172882,267.469800000005,2480,1,1
0.601542487260708,0.953959601454424,267.594400000005,2481,1,1
0.603091860625258,0.95409059070116,267.706000000008,2482,1,1
0.602878391406142,0.954084330056812,267.829300000008,2483,1,1
0.603422393609696,0.95413620614804,267.929500000011,2484,1,1
0.599290731304228,0.954145799119867,268.048800000011,2485,1,1
0.604303814901529,0.954259752968792,268.147100000012,2486,1,1
0.604303814901529,0.954295655564228,268.246000000012,2487,1,1
0.6114860212092,0.954359914956566,268.346000000009,2488,1,1
0.61680897947941,0.954439804154429,268.445200000009,2489,1,1
0.599745214157829,0.954349724830947,268.544800000009,2490,1,1
0.604338245420741,0.954507217925762,268.644200000011,2491,1,1
0.623137308910618,0.954605848194888,268.74420000001,2492,1,1
0.617111968048478,0.954478500621158,268.862800000011,2493,1,1
0.606886103842446,0.954581909510126,268.96320000001,2494,1,1
0.61145847679383,0.954594388305382,269.088300000012,2495,1,1
0.595365652114034,0.954530659354871,269.212200000013,2496,1,1
0.606555570858009,0.95451424760671,269.320100000013,2497,1,1
0.606521140338796,0.954668496778842,269.430700000012,2498,1,1
0.60092962401873,0.954674183271097,269.553500000011,2499,1,1
0.60165955102603,0.954609354201761,269.65220000001,2500,1,1
0.618172428040215,0.954704550164946,269.751600000011,2501,1,1
0.618358352843961,0.954596434803504,269.851000000011,2502,1,1
0.621553505026856,0.95479198931309,269.95080000001,2503,1,1
0.616478446494973,0.954747822096366,270.06850000001,2504,1,1
0.620610108800441,0.954809538640155,270.16840000001,2505,1,1
0.593141440572924,0.954985330093652,270.268900000009,2506,1,1
0.609110315383556,0.954952849379565,270.369000000009,2507,1,1
0.599497314419501,0.955043105138624,270.518400000007,2508,1,1
0.605426249827847,0.955093326689791,270.628400000012,2509,1,1
0.591888169673599,0.955174316001434,270.726900000009,2510,1,1
0.601776614791351,0.955128758240919,270.836200000008,2511,1,1
0.611630629389891,0.954990683153819,270.959100000009,2512,1,1
0.602837074783088,0.954811522445601,271.056800000007,2513,1,1
0.601749070375981,0.954760759586538,271.156000000007,2514,1,1
0.61373777716568,0.954734663958557,271.255400000008,2515,1,1
0.614309323784603,0.95478522248022,271.372000000007,2516,1,1
0.600709268695772,0.954767312111216,271.469900000008,2517,1,1
0.586930174907038,0.954645757373206,271.56890000001,2518,1,1
0.58921636138273,0.954762647838689,271.66990000001,2519,1,1
0.606280126704311,0.954802558475852,271.781100000012,2520,1,1
0.61562456961851,0.954861484506594,271.888800000009,2521,1,1
0.595358766010191,0.954729529404647,271.98790000001,2522,1,1
0.581758710921361,0.954677466928489,272.087000000007,2523,1,1
0.611995592893541,0.954651761453916,272.223200000008,2524,1,1
0.604944222558876,0.954751743084379,272.333500000009,2525,1,1
0.602692466602396,0.954748294016997,272.432900000009,2526,1,1
0.604365789836111,0.954715713926278,272.532400000011,2527,1,1
0.602327503098747,0.954603994758819,272.643400000008,2528,1,1
0.619336179589588,0.954665732953199,272.754300000008,2529,1,1
0.619177799201212,0.954717631843797,272.871100000008,2530,1,1
0.600013772207685,0.954893500657532,272.97080000001,2531,1,1
0.596522517559565,0.954921109153204,273.069900000008,2532,1,1
0.603876876463297,0.955021032710122,273.178200000009,2533,1,1
0.61342790249277,0.955183013358943,273.277700000007,2534,1,1
0.611727034843686,0.954975514758836,273.389300000008,2535,1,1
0.605453794243217,0.955062682217424,273.498800000007,2536,1,1
0.605336730477896,0.954907061837649,273.609000000008,2537,1,1
0.602747555433136,0.954951781733139,273.708100000008,2538,1,1
0.598099435339485,0.955002804345871,273.806900000011,2539,1,1
0.596309048340449,0.955145353606668,273.924800000011,2540,1,1
0.590338796309048,0.955108911362766,274.047900000011,2541,1,1
0.590462746178212,0.954973529988405,274.14650000001,2542,1,1
0.599428453381077,0.954986853058636,274.245400000009,2543,1,1
0.599979341688473,0.954849021529882,274.357300000009,2544,1,1
0.60672772345407,0.9548958155224,274.468700000008,2545,1,1
0.611451590689988,0.954781432655859,274.567600000008,2546,1,1
0.590490290593582,0.954647166670748,274.688000000006,2547,1,1
0.605398705412478,0.954549490771542,274.798500000009,2548,1,1
0.605860074369922,0.954581621977349,274.910300000013,2549,1,1
0.611024652251756,0.954579539269994,275.009900000009,2550,1,1
0.619845751273929,0.954412358559529,275.10940000001,2551,1,1
0.617628425836662,0.954477849637044,275.226800000008,2552,1,1
0.599738328053987,0.954449630104181,275.326900000007,2553,1,1
0.612333011981821,0.954544027377959,275.426300000009,2554,1,1
0.600440710645917,0.954524727147885,275.525400000007,2555,1,1
0.599008401046688,0.954414021410284,275.649600000009,2556,1,1
0.584953863104256,0.954542816787658,275.74920000001,2557,1,1
0.609778267456273,0.95437501969882,275.870600000011,2558,1,1
0.608380388376257,0.954437485505549,275.968900000004,2559,1,1
0.594966258091172,0.954687212469775,276.079100000007,2560,1,1
0.614199146123124,0.954476883926393,276.180900000008,2561,1,1
0.615562594683928,0.954511937695596,276.280400000008,2562,1,1
0.599462883900289,0.954553606298753,276.403800000007,2563,1,1
0.60354634347886,0.954464000757028,276.513800000008,2564,1,1
0.604792728274342,0.954291580413213,276.613700000007,2565,1,1
0.595696185098471,0.954430760710386,276.733100000008,2566,1,1
0.603091860625258,0.95448544307498,276.832200000006,2567,1,1
0.612002478997383,0.954347819654627,276.930800000008,2568,1,1
0.619542762704862,0.954482452703714,277.031700000008,2569,1,1
0.603270899325162,0.954494809924374,277.178300000008,2570,1,1
0.600165266492219,0.954499925380628,277.277200000007,2571,1,1
0.611003993940229,0.954610469612999,277.376500000007,2572,1,1
0.62170499931139,0.954717255122001,277.488600000006,2573,1,1
0.590035807739981,0.954958018121231,277.600100000006,2574,1,1
0.607471422669054,0.955134376144269,277.710800000007,2575,1,1
0.6134003580774,0.954913434942868,277.821100000005,2576,1,1
0.606989395400083,0.955005275206868,277.941000000006,2577,1,1
0.60698250929624,0.95519266787245,278.039400000006,2578,1,1
0.611940504062801,0.955063714787045,278.139700000008,2579,1,1
0.609199834733508,0.954912688402494,278.238900000007,2580,1,1
0.611940504062801,0.954870388670672,278.340100000009,2581,1,1
0.600654179865032,0.95491956629933,278.464300000008,2582,1,1
0.607409447734472,0.954875654695959,278.576500000006,2583,1,1
0.613496763531194,0.954975559975516,278.684900000006,2584,1,1
0.612821925354634,0.955090641889053,278.784800000006,2585,1,1
0.62359179176422,0.955196893311491,278.896000000006,2586,1,1
0.612002478997383,0.955369209221167,278.995300000005,2587,1,1
0.604641233989809,0.955491037382656,279.094200000007,2588,1,1
0.594835422118166,0.955619083608609,279.223700000007,2589,1,1
0.60061974934582,0.955493627498322,279.323700000005,2590,1,1
0.609654317587109,0.955504262433007,279.436200000008,2591,1,1
0.579637790937887,0.955705196281553,279.548200000008,2592,1,1
0.604978653078088,0.95559216513667,279.647100000009,2593,1,1
0.592927971353808,0.955574593837901,279.756000000008,2594,1,1
0.614805123261259,0.955349184666808,279.881000000008,2595,1,1
0.610577055501997,0.955436858703272,279.991800000006,2596,1,1
0.597279988982234,0.955578296357052,280.09090000001,2597,1,1
0.610480650048203,0.955713001012644,280.19090000001,2598,1,1
0.609592342652527,0.95574276372969,280.30210000001,2599,1,1
0.615831152733783,0.955617131484341,280.402400000009,2600,1,1
0.607739980718909,0.955505391167431,280.525200000011,2601,1,1
0.591068723316348,0.955495831736421,280.635800000012,2602,1,1
0.60444842308222,0.955621235641322,280.752600000011,2603,1,1
0.616747004544829,0.955580108940841,280.851500000012,2604,1,1
0.618874810632144,0.955390146779434,280.952000000012,2605,1,1
0.606039113069825,0.955480791394505,281.060800000014,2606,1,1
0.584533810769866,0.955715717093441,281.160200000012,2607,1,1
0.591681586558325,0.955627697627377,281.284700000011,2608,1,1
0.606225037873571,0.955772397567006,281.383800000012,2609,1,1
0.614316209888445,0.955632769592046,281.493100000011,2610,1,1
0.610666574851949,0.955698909048197,281.593500000008,2611,1,1
0.595751273929211,0.955590168427677,281.704700000011,2612,1,1
0.595599779644677,0.955648854272696,281.834500000009,2613,1,1
0.608531882660791,0.955719225908782,281.93260000001,2614,1,1
0.609227379148878,0.955645230694939,282.031800000009,2615,1,1
0.604358903732268,0.955520762081096,282.131300000011,2616,1,1
0.591192673185512,0.955366696749861,282.242900000011,2617,1,1
0.59940779506955,0.955474161564436,282.354100000011,2618,1,1
0.615197631180278,0.955539369334935,282.453200000009,2619,1,1
0.60351879906349,0.95561852356015,282.56210000001,2620,1,1
0.605247211127944,0.95566517388456,282.662100000012,2621,1,1
0.606369646054262,0.95560995435293,282.78670000001,2622,1,1
0.587460404902906,0.955754010447707,282.897800000006,2623,1,1
0.622586420603223,0.955523885451951,282.996900000011,2624,1,1
0.613338383142818,0.955620236244156,283.113900000011,2625,1,1
0.590731304228068,0.955676408520996,283.225100000008,2626,1,1
0.59907037598127,0.9556549600426,283.324800000009,2627,1,1
0.595937198732957,0.955994658147292,283.436300000008,2628,1,1
0.613241977689024,0.955791065492464,283.547600000008,2629,1,1
0.608683376945324,0.955772259119563,283.659000000011,2630,1,1
0.596123123536703,0.955927750776334,283.766800000009,2631,1,1
0.587026580360832,0.956264028883521,283.866500000008,2632,1,1
0.589154386448148,0.956046550139782,283.967600000011,2633,1,1
0.601934995179727,0.956058088726455,284.06710000001,2634,1,1
0.613558738465776,0.955839379607271,284.191600000013,2635,1,1
0.615858697149153,0.955749801387547,284.290900000012,2636,1,1
0.593809392645641,0.955719088922284,284.390800000008,2637,1,1
0.609110315383556,0.955679348793463,284.491300000012,2638,1,1
0.615769177799201,0.955754248941785,284.632800000011,2639,1,1
0.60768489188817,0.955980589109623,284.742600000012,2640,1,1
0.608042969287977,0.955975988788336,284.853500000012,2641,1,1
0.607195978515356,0.955793266935268,284.966200000014,2642,1,1
0.598133865858697,0.955953888610654,285.073400000013,2643,1,1
0.611609971078364,0.956015104594879,285.171100000016,2644,1,1
0.591351053573888,0.955994139205152,285.270200000012,2645,1,1
0.611334526924666,0.956073856521801,285.371200000016,2646,1,1
0.605736124500757,0.956247051646359,285.470200000014,2647,1,1
0.606438507092687,0.955987034727099,285.568700000014,2648,1,1
0.601356562456962,0.9559960145559,285.669000000013,2649,1,1
0.600351191295965,0.956046269633589,285.787800000013,2650,1,1
0.607072028646192,0.95613898870509,285.911300000016,2651,1,1
0.609564798237157,0.956113375311069,286.010000000015,2652,1,1
0.619391268420328,0.956127089194534,286.109200000014,2653,1,1
0.617807464536565,0.956174683224385,286.209600000015,2654,1,1
0.610418675113621,0.955940322169684,286.321800000014,2655,1,1
0.615438644814764,0.955927945001869,286.458000000018,2656,1,1
0.616320066106597,0.955909232031956,286.578400000013,2657,1,1
0.602575402837075,0.956051387793402,286.677500000015,2658,1,1
0.603849332047927,0.956006186106671,286.776500000014,2659,1,1
0.614894642611211,0.9559912232294,286.875100000015,2660,1,1
0.611692604324473,0.95596686799322,286.973900000016,2661,1,1
0.592927971353808,0.955948582741447,287.092700000014,2662,1,1
0.59715603911307,0.956015447551866,287.191100000012,2663,1,1
0.588610384244594,0.956047522355832,287.290100000014,2664,1,1
0.596949455997797,0.956025740113195,287.390800000016,2665,1,1
0.616079052472111,0.95596684931764,287.501200000016,2666,1,1
0.609110315383556,0.955907469808028,287.609500000013,2667,1,1
0.619329293485746,0.955927465321887,287.746700000012,2668,1,1
0.613310838727448,0.956131014311638,287.857200000015,2669,1,1
0.617931414405729,0.956069968202989,287.956100000016,2670,1,1
0.615411100399394,0.956145743762345,288.067300000017,2671,1,1
0.618358352843961,0.956197427235902,288.178300000014,2672,1,1
0.606741495661755,0.956369612631677,288.277500000013,2673,1,1
0.600599091034293,0.956480404666375,288.377700000015,2674,1,1
0.612821925354634,0.956442678378387,288.477600000014,2675,1,1
0.614247348850021,0.956275624969116,288.595000000017,2676,1,1
0.604124776201625,0.956373028117411,288.694200000013,2677,1,1
0.612422531331772,0.956425830095389,288.794000000012,2678,1,1
0.603911306982509,0.956420824620553,288.902800000015,2679,1,1
0.606280126704311,0.956426178760174,289.002400000015,2680,1,1
0.60546068034706,0.956475837712678,289.102000000018,2681,1,1
0.606762153973282,0.956277421559245,289.213200000017,2682,1,1
0.581001239498692,0.956450674751518,289.337600000015,2683,1,1
0.593444429141991,0.956462592268171,289.449400000014,2684,1,1
0.61371023275031,0.956433051115201,289.573000000014,2685,1,1
0.60439333425148,0.956619742412283,289.689600000015,2686,1,1
0.594236331083873,0.956703385990134,289.798800000016,2687,1,1
0.596522517559565,0.956504520103949,289.898100000012,2688,1,1
0.602692466602396,0.956609441046376,289.998100000012,2689,1,1
0.589574438782537,0.956732331068714,290.097200000015,2690,1,1
0.606886103842446,0.956576587053723,290.198800000016,2691,1,1
0.59493182757196,0.956482337967596,290.299000000012,2692,1,1
0.620396639581325,0.956298658976601,290.407900000014,2693,1,1
0.596667125740256,0.956480114569235,290.532700000012,2694,1,1
0.601749070375981,0.956395466756106,290.643100000013,2695,1,1
0.595634210163889,0.956432112226219,290.742900000015,2696,1,1
0.601446081806914,0.956422731555131,290.880600000014,2697,1,1
0.60315383555984,0.956533956537996,290.998600000012,2698,1,1
0.614192260019281,0.956674513804362,291.097400000013,2699,1,1
0.61906073543589,0.956475423227995,291.197900000014,2700,1,1
0.612945875223798,0.95663107297288,291.309100000013,2701,1,1
0.618812835697562,0.956842413315605,291.408800000012,2702,1,1
0.593933342514805,0.956923270107007,291.50680000001,2703,1,1
0.596068034705963,0.956749585919315,291.616400000012,2704,1,1
0.60703759812698,0.95670701064642,291.71540000001,2705,1,1
0.606493595923427,0.956854049371268,291.827200000013,2706,1,1
0.597245558463022,0.956915093017568,291.925900000012,2707,1,1
0.606404076573475,0.956804165378763,292.026900000013,2708,1,1
0.612271037047239,0.956847946879935,292.15100000001,2709,1,1
0.601473626222283,0.956737820895382,292.27570000001,2710,1,1
0.600447596749759,0.95700044272168,292.386200000012,2711,1,1
0.62553367304779,0.957174209902092,292.503900000012,2712,1,1
0.595964743148327,0.957106662739274,292.614100000011,2713,1,1
0.596419226001928,0.956956619376782,292.713000000012,2714,1,1
0.590524721112794,0.956961516817923,292.813000000014,2715,1,1
0.599621264288666,0.957179574055909,292.921200000009,2716,1,1
0.589305880732681,0.957118783520525,293.021300000011,2717,1,1
0.606886103842446,0.956963958914571,293.120300000011,2718,1,1
0.611479135105357,0.956814288822209,293.219700000012,2719,1,1
0.600564660515081,0.956977549219822,293.32090000001,2720,1,1
0.595971629252169,0.956906937097475,293.433700000007,2721,1,1
0.602575402837075,0.956820525711768,293.570100000009,2722,1,1
0.619177799201212,0.956801119847704,293.71180000001,2723,1,1
0.628122848092549,0.956808311235285,293.810000000012,2724,1,1
0.61083872744801,0.956713982732873,293.909200000009,2725,1,1
0.59870541247762,0.956813186041588,294.021500000008,2726,1,1
0.615831152733783,0.956886136656159,294.120600000009,2727,1,1
0.615555708580085,0.956749339699501,294.21860000001,2728,1,1
0.607257953449938,0.956675703058381,294.318300000008,2729,1,1
0.613675802231098,0.956672970271835,294.427300000007,2730,1,1
0.585174218427214,0.956848912160286,294.526600000009,2731,1,1
0.613799752100262,0.956884619143326,294.62600000001,2732,1,1
0.609991736675389,0.956980018818004,294.737300000009,2733,1,1
0.605674149566175,0.95685623333028,294.849400000008,2734,1,1
0.605130147362622,0.956917825961648,295.005100000008,2735,1,1
0.59484919432585,0.957015747860728,295.103400000009,2736,1,1
0.615225175595648,0.957214741550141,295.213200000011,2737,1,1
0.613730891061837,0.957155371756463,295.313800000008,2738,1,1
0.60320892439058,0.957194117282628,295.424600000006,2739,1,1
0.614378184823027,0.957340403971903,295.532400000008,2740,1,1
0.610845613551852,0.957138758434023,295.631100000006,2741,1,1
0.625292659413304,0.957166561114277,295.731200000009,2742,1,1
0.598340448973971,0.957305728801431,295.829700000006,2743,1,1
0.596178212367443,0.957300698934194,295.929500000006,2744,1,1
0.591950144608181,0.957343577359299,296.029000000007,2745,1,1
0.598891337281366,0.957188371184999,296.129200000005,2746,1,1
0.605584630216224,0.957123204581786,296.229200000004,2747,1,1
0.601411651287701,0.957197940627487,296.329300000005,2748,1,1
0.610143230959923,0.957199747097812,296.496000000008,2749,1,1
0.61720148739843,0.956989872765208,296.618800000007,2750,1,1
0.610205205894505,0.957078136815495,296.717700000007,2751,1,1
0.614068310150117,0.957009500397135,296.826500000006,2752,1,1
0.598767387412202,0.957067229026797,296.937500000004,2753,1,1
0.603725382178763,0.957025060911504,297.036200000007,2754,1,1
0.612587797823991,0.957130295698095,297.135800000007,2755,1,1
0.619976587246936,0.957287169892949,297.235300000005,2756,1,1
0.612305467566451,0.957358234630349,297.335600000004,2757,1,1
0.608139374741771,0.957347048778755,297.434900000005,2758,1,1
0.597947941054951,0.957407217925129,297.563700000002,2759,1,1
0.598257815727861,0.95730647716548,297.6632,2760,1,1
0.614467704172979,0.957142954956717,297.774600000001,2761,1,1
0.606163062938989,0.957231576909364,297.911900000001,2762,1,1
0.604882247624294,0.957263562459923,298.011600000002,2763,1,1
0.613186888858284,0.957183808267823,298.111200000002,2764,1,1
0.607436992149841,0.957187960900044,298.210599999999,2765,1,1
0.595882109902217,0.957272748383571,298.342799999999,2766,1,1
0.60889684616444,0.957116206540194,298.4417,2767,1,1
0.612126428866547,0.957470216326526,298.540500000003,2768,1,1
0.60059220493045,0.957379298547596,298.639700000001,2769,1,1
0.620093651012257,0.957378238017018,298.739299999998,2770,1,1
0.597858421704999,0.95734995678592,298.856899999999,2771,1,1
0.59940779506955,0.957280583803538,298.955999999998,2772,1,1
0.605130147362622,0.957314105113735,299.055699999997,2773,1,1
0.618599366478447,0.957450492202669,299.1556,2774,1,1
0.625719597851536,0.957507546857333,299.266600000001,2775,1,1
0.612098884451177,0.957627165501159,299.366899999998,2776,1,1
0.600261671946013,0.957570281014674,299.488600000003,2777,1,1
0.610088142129183,0.957569334139281,299.623800000001,2778,1,1
0.629121333149704,0.957539098596447,299.722300000001,2779,1,1
0.609351329018042,0.957528670525514,299.821200000001,2780,1,1
0.607471422669054,0.957618737488551,299.921100000002,2781,1,1
0.612030023412753,0.957698562021438,300.032600000003,2782,1,1
0.603642748932654,0.95769967667319,300.143100000003,2783,1,1
0.607987880457237,0.957840161954943,300.2429,2784,1,1
0.631620988844512,0.957937581806768,300.361699999998,2785,1,1
0.600681724280402,0.957983853688755,300.460400000001,2786,1,1
0.614343754303815,0.957947160061749,300.582499999998,2787,1,1
0.594449800302989,0.957965610535372,300.693399999998,2788,1,1
0.597610521966671,0.957953572794872,300.801800000001,2789,1,1
0.605674149566175,0.957963531294004,300.9,2790,1,1
0.607127117476932,0.958063239786584,300.9992,2791,1,1
0.606858559427076,0.957994474050934,301.098799999998,2792,1,1
0.612856355873847,0.958184268813633,301.197699999996,2793,1,1
0.595296791075609,0.958123421928752,301.296699999996,2794,1,1
0.602052058945049,0.958043035236882,301.421399999998,2795,1,1
0.596825506128632,0.957928332002942,301.539099999997,2796,1,1
0.60320892439058,0.957926778307603,301.637299999999,2797,1,1
0.608690263049167,0.958045048524164,301.749399999999,2798,1,1
0.604882247624294,0.958234395770039,301.873399999997,2799,1,1
0.611782123674425,0.958022667029434,301.971999999997,2800,1,1
0.606610659688748,0.95784871822394,302.070499999999,2801,1,1
0.601411651287701,0.957975728978026,302.170499999997,2802,1,1
0.604613689574439,0.957915931100471,302.293799999995,2803,1,1
0.607443878253684,0.95794980236538,302.404299999996,2804,1,1
0.62134003580774,0.957949425798106,302.502699999996,2805,1,1
0.620968186200248,0.957892207459947,302.601399999998,2806,1,1
0.611844098609007,0.957782429018894,302.701299999993,2807,1,1
0.602630491667814,0.957752335953376,302.819699999994,2808,1,1
0.609144745902768,0.958031700854597,302.919099999993,2809,1,1
0.59907037598127,0.958066191233911,303.043699999996,2810,1,1
0.609633659275582,0.958357506596991,303.143699999995,2811,1,1
0.61945324335491,0.958360714020298,303.255799999996,2812,1,1
0.609626773171739,0.958342434568311,303.363799999995,2813,1,1
0.601473626222284,0.958331326533394,303.487099999997,2814,1,1
0.59487673874122,0.958321250265467,303.598399999994,2815,1,1
0.611451590689988,0.958306636618025,303.709699999995,2816,1,1
0.5971284946977,0.958383280046388,303.808599999997,2817,1,1
0.611699490428316,0.958550366433129,303.907299999997,2818,1,1
0.611024652251756,0.958461488533602,304.007899999994,2819,1,1
0.609778267456273,0.958507014452251,304.106899999996,2820,1,1
0.599765872469357,0.958387539167552,304.208599999995,2821,1,1
0.613758435477207,0.95846762151852,304.326299999995,2822,1,1
0.611183032640132,0.958447218929699,304.426299999993,2823,1,1
0.604159206720837,0.958549603921646,304.564499999993,2824,1,1
0.603814901528715,0.958419783453096,304.672399999996,2825,1,1
0.613489877427352,0.958497122509553,304.783699999993,2826,1,1
0.614040765734747,0.958436147040572,304.895599999992,2827,1,1
0.593719873295689,0.958591622335909,305.018999999991,2828,1,1
0.598615893127668,0.958611920800708,305.116699999991,2829,1,1
0.606528026442639,0.958694474660928,305.215299999992,2830,1,1
0.600716154799614,0.958659090503156,305.315199999991,2831,1,1
0.605639719046963,0.958784396440807,305.432599999991,2832,1,1
0.595331221594822,0.958783672645373,305.532299999989,2833,1,1
0.597672496901253,0.95859745283378,305.630899999988,2834,1,1
0.606404076573475,0.958756465603209,305.73289999999,2835,1,1
0.602389478033329,0.958882167351982,305.85829999999,2836,1,1
0.622524445668641,0.958680917906418,305.970799999991,2837,1,1
0.612085112243493,0.95871817218365,306.06929999999,2838,1,1
0.607099573061562,0.958485393608852,306.177799999992,2839,1,1
0.606190607354359,0.958473509212855,306.288499999991,2840,1,1
0.61342790249277,0.95849149787611,306.387899999993,2841,1,1
0.614013221319378,0.958294508923236,306.512099999991,2842,1,1
0.584595785704448,0.958582403972936,306.62239999999,2843,1,1
0.622193912684203,0.958667141182582,306.73979999999,2844,1,1
0.595875223798375,0.95870401411603,306.838599999991,2845,1,1
0.605033741908828,0.958714267040609,306.937399999991,2846,1,1
0.618234402974797,0.958550021146209,307.03749999999,2847,1,1
0.605033741908828,0.958506500126605,307.138399999987,2848,1,1
0.618688885828398,0.95825890301295,307.263999999988,2849,1,1
0.607801955653491,0.958274961486031,307.384999999985,2850,1,1
0.599807189092411,0.958462337813258,307.485099999985,2851,1,1
0.598918881696736,0.958490302846196,307.595999999988,2852,1,1
0.613889271450214,0.958398200232412,307.707199999987,2853,1,1
0.599132350915852,0.958439595400523,307.818799999985,2854,1,1
0.610480650048203,0.958503898116857,307.932299999986,2855,1,1
0.609323784602672,0.958763494259424,308.031499999986,2856,1,1
0.612787494835422,0.95849883477509,308.130699999984,2857,1,1
0.595420740944773,0.958452625816036,308.247199999988,2858,1,1
0.605853188266079,0.95842233895617,308.346099999986,2859,1,1
0.583404489739705,0.958367368294362,308.445599999987,2860,1,1
0.595820134967635,0.958425351485229,308.545699999985,2861,1,1
0.597335077812973,0.958492075837708,308.679199999983,2862,1,1
0.601749070375981,0.958282392423731,308.778899999984,2863,1,1
0.623984299683239,0.958443508409962,308.890199999986,2864,1,1
0.610356700179039,0.958427563274,308.989999999986,2865,1,1
0.596949455997797,0.958514651917729,309.101699999988,2866,1,1
0.605832529954552,0.958531356356738,309.201499999987,2867,1,1
0.605825643850709,0.958347112943758,309.31279999999,2868,1,1
0.606796584492494,0.958362805987593,309.43189999999,2869,1,1
0.604544828536014,0.958327794911591,309.542799999985,2870,1,1
0.616533535325713,0.958455904973139,309.654599999989,2871,1,1
0.605274755543314,0.958437834005037,309.754099999987,2872,1,1
0.618020933755681,0.958342866992036,309.853699999989,2873,1,1
0.6164991048065,0.958283908915329,309.952999999993,2874,1,1
0.587997521002617,0.958205690131601,310.053399999991,2875,1,1
0.587756507368131,0.958155725969296,310.187099999988,2876,1,1
0.622799889822338,0.957997336785019,310.298399999991,2877,1,1
0.599779644677042,0.958118305791367,310.39709999999,2878,1,1
0.613131800027544,0.958199900511102,310.49659999999,2879,1,1
0.584953863104255,0.95823674832508,310.631499999987,2880,1,1
0.615466189230134,0.958414770277832,310.760299999987,2881,1,1
0.592535463434789,0.958370278891066,310.858899999988,2882,1,1
0.597892852224212,0.95831556791573,310.95879999999,2883,1,1
0.601570031676078,0.958307599228252,311.059399999987,2884,1,1
0.595358766010191,0.958253875957307,311.158599999988,2885,1,1
0.60768489188817,0.958182383548644,311.266099999988,2886,1,1
0.595661754579259,0.958224486432539,311.366399999987,2887,1,1
0.600137722076849,0.958243235072526,311.465699999989,2888,1,1
0.616478446494973,0.958316033147673,311.590499999988,2889,1,1
0.618206858559427,0.958312874701955,311.689399999988,2890,1,1
0.603091860625258,0.958388638902821,311.789299999988,2891,1,1
0.598498829362347,0.958377214815452,311.901399999991,2892,1,1
0.601356562456962,0.958371411246714,312.023999999992,2893,1,1
0.603704723867236,0.958521876644618,312.12249999999,2894,1,1
0.609812697975485,0.958396569835819,312.239899999993,2895,1,1
0.616292521691227,0.958485283117852,312.351599999993,2896,1,1
0.596371023275031,0.958710014904768,312.462799999991,2897,1,1
0.593575265114998,0.958853010189746,312.570399999988,2898,1,1
0.609420190056466,0.958928794043774,312.66979999999,2899,1,1
0.608297755130147,0.959042377056054,312.769799999992,2900,1,1
0.601053573887894,0.95933650103599,312.869299999996,2901,1,1
0.599710783638617,0.959383774552192,312.967799999993,2902,1,1
0.609082770968186,0.959346243049002,313.067199999995,2903,1,1
0.602327503098747,0.959252355935445,313.166899999995,2904,1,1
0.623777716567966,0.959298936681365,313.308699999994,2905,1,1
0.604124776201625,0.959311993333631,313.407399999998,2906,1,1
0.60698250929624,0.959407133224752,313.519399999995,2907,1,1
0.588734334113758,0.959565808719577,313.632299999996,2908,1,1
0.593478859661204,0.959592125079863,313.755199999997,2909,1,1
0.615776063903044,0.95974559412496,313.865699999998,2910,1,1
0.600013772207685,0.959560327694135,313.965099999995,2911,1,1
0.601349676353119,0.959712343685453,314.075099999997,2912,1,1
0.611086627186338,0.959520743141082,314.173499999996,2913,1,1
0.602272414268007,0.959572714700921,314.271699999996,2914,1,1
0.606707065142542,0.959642909820613,314.372199999996,2915,1,1
0.60481338658587,0.959434332456512,314.472699999997,2916,1,1
0.593533948491943,0.959607319116273,314.590099999994,2917,1,1
0.609537253821788,0.959589141850137,314.689299999995,2918,1,1
0.601170637653216,0.959555294296426,314.800899999995,2919,1,1
0.597397052747556,0.95936892402408,314.913199999993,2920,1,1
0.61492218702658,0.959249523139134,315.024899999995,2921,1,1
0.617628425836662,0.95911375380119,315.149099999997,2922,1,1
0.604944222558876,0.959336036800675,315.256099999994,2923,1,1
0.605398705412478,0.959406305072382,315.354999999993,2924,1,1
0.590283707478309,0.959502803746785,315.466699999993,2925,1,1
0.61236055639719,0.959514431841451,315.576899999994,2926,1,1
0.616285635587385,0.95936704199415,315.675099999996,2927,1,1
0.604765183858972,0.959404727038209,315.775299999995,2928,1,1
0.600564660515081,0.95936066055362,315.873999999993,2929,1,1
0.616347610521967,0.959330283753873,315.973599999995,2930,1,1
0.612918330808429,0.959571257196921,316.091399999995,2931,1,1
0.596398567690401,0.959786470329154,316.191099999998,2932,1,1
0.597094064178488,0.95984073429503,316.289599999998,2933,1,1
0.605887618785291,0.959867912925248,316.390499999996,2934,1,1
0.612215948216499,0.960003189635905,316.524699999996,2935,1,1
0.59484919432585,0.959856593082799,316.635399999996,2936,1,1
0.595544690813938,0.959931345270175,316.758899999995,2937,1,1
0.587150530229996,0.959992379535678,316.858399999996,2938,1,1
0.59332736537667,0.959916795708857,316.971399999995,2939,1,1
0.602602947252445,0.960003928896759,317.069599999994,2940,1,1
0.608469907726209,0.959943498141726,317.179699999995,2941,1,1
0.607223522930726,0.960131830213409,317.299199999995,2942,1,1
0.603697837763393,0.95999284856274,317.397699999997,2943,1,1
0.631435064040766,0.9601716414226,317.497899999998,2944,1,1
0.615769177799201,0.960081198990913,317.608199999999,2945,1,1
0.607925905522655,0.95992776447493,317.707799999998,2946,1,1
0.604124776201625,0.959907184390685,317.819199999997,2947,1,1
0.617958958821099,0.959784015248043,317.930799999998,2948,1,1
0.604606803470596,0.960004072942892,318.0402,2949,1,1
0.595971629252169,0.959954962934741,318.139199999999,2950,1,1
0.613310838727448,0.96004284834416,318.278099999997,2951,1,1
0.60543313593169,0.960172964309121,318.376199999996,2952,1,1
0.62322682826057,0.960126756356038,318.475599999998,2953,1,1
0.613434788596612,0.959985486642799,318.5946,2954,1,1
0.607746866822752,0.960009759786679,318.7048,2955,1,1
0.621160997107836,0.959906040395189,318.804099999997,2956,1,1
0.600743699214984,0.960057321328727,318.902999999998,2957,1,1
0.600192810907588,0.960077560990807,319.003099999997,2958,1,1
0.609323784602672,0.959963133944336,319.111599999995,2959,1,1
0.628549786530781,0.959894665467949,319.213499999997,2960,1,1
0.613462333011982,0.960082935066831,319.323899999996,2961,1,1
0.615170086764908,0.960133750249092,319.424899999998,2962,1,1
0.596667125740256,0.960117123654149,319.561199999995,2963,1,1
0.601934995179727,0.959999707872696,319.685099999995,2964,1,1
0.595090207960336,0.960238775779678,319.783499999993,2965,1,1
0.61303539457375,0.960127826626551,319.881999999995,2966,1,1
0.610239636413717,0.960229931514464,319.993099999998,2967,1,1
0.601845475829776,0.960203068253738,320.110599999998,2968,1,1
0.600812560253409,0.96014849527024,320.208399999997,2969,1,1
0.596185098471285,0.960235000924318,320.308999999994,2970,1,1
0.604062801267043,0.959928523535428,320.418199999997,2971,1,1
0.622400495799477,0.959956883998694,320.517699999997,2972,1,1
0.598429968323922,0.960043134026462,320.639699999997,2973,1,1
0.589884313455447,0.959900601036909,320.750799999996,2974,1,1
0.602265528164165,0.959975027916071,320.850799999994,2975,1,1
0.598278474039388,0.959856717978827,320.976999999997,2976,1,1
0.597431483266768,0.959972389459088,321.088899999995,2977,1,1
0.605674149566175,0.959935566773333,321.206499999994,2978,1,1
0.577172565762292,0.96017229936511,321.304199999994,2979,1,1
0.616533535325713,0.960065747567633,321.415199999994,2980,1,1
0.615679658449249,0.960132624744166,321.514799999993,2981,1,1
0.594084836799339,0.959982749162162,321.613399999995,2982,1,1
0.609778267456273,0.9599200775303,321.713399999995,2983,1,1
0.60923426525272,0.959853210099218,321.812899999996,2984,1,1
0.601838589725933,0.959911172905908,321.933099999996,2985,1,1
0.584774824404352,0.959797701379296,322.032599999994,2986,1,1
0.598106321443327,0.960053493230981,322.131599999996,2987,1,1
0.601053573887894,0.959929130887806,322.235399999996,2988,1,1
0.609048340448974,0.959891261598499,322.372999999994,2989,1,1
0.591130698250929,0.959947228696787,322.502399999996,2990,1,1
0.618261947390167,0.959833913446537,322.612399999997,2991,1,1
0.607863930588073,0.959953637236935,322.712099999996,2992,1,1
0.61683652389478,0.960026478972286,322.823799999997,2993,1,1
0.604000826332461,0.959921155595435,322.922799999996,2994,1,1
0.598188954689437,0.959888138586698,323.020799999998,2995,1,1
0.598306018454758,0.959860060791706,323.130799999998,2996,1,1
0.616320066106597,0.959851188368817,323.2295,2997,1,1
0.611547996143782,0.960013210094405,323.329299999999,2998,1,1
0.598340448973971,0.959968901637961,323.428700000001,2999,1,1
0.59453931965294,0.960008782721094,323.540000000001,3000,1,1
0.622799889822338,0.95997248039348,323.651000000002,3001,1,1
0.608772896295276,0.959997761263761,323.762600000002,3002,1,1
0.612704861589313,0.959988831751939,323.887100000001,3003,1,1
0.607987880457237,0.960134577103141,324.016100000001,3004,1,1
0.595331221594822,0.959971112777099,324.115199999997,3005,1,1
0.600468255061286,0.960208586683672,324.213799999999,3006,1,1
0.614763806638204,0.960079839019819,324.3246,3007,1,1
0.611300096405454,0.959868460952709,324.432199999997,3008,1,1
0.605309186062526,0.959763583561263,324.531399999998,3009,1,1
0.59676353119405,0.959994985843082,324.631199999999,3010,1,1
0.598615893127668,0.959989462688325,324.730899999998,3011,1,1
0.599077262085112,0.960087750983097,324.8424,3012,1,1
0.594635725106735,0.960196884321986,324.954099999997,3013,1,1
0.605557085800854,0.960031971845851,325.066299999997,3014,1,1
0.617662856355874,0.960028764749547,325.183699999997,3015,1,1
0.615046136895744,0.959964486771966,325.305499999996,3016,1,1
0.599683239223248,0.960043782382468,325.404399999999,3017,1,1
0.59366478446495,0.960261028559602,325.503999999999,3018,1,1
0.607533397603636,0.960492098429465,325.603999999999,3019,1,1
0.606493595923427,0.960329296848335,325.725999999998,3020,1,1
0.615011706376532,0.960174323632551,325.825199999999,3021,1,1
0.605550199697011,0.96031909459649,325.934299999996,3022,1,1
0.616926043244732,0.9603736824518,326.034199999999,3023,1,1
0.60473075333976,0.960496651818074,326.132899999998,3024,1,1
0.608070513703347,0.960467468421662,326.231299999999,3025,1,1
0.598374879493183,0.960359489134162,326.330500000001,3026,1,1
0.616471560391131,0.960394121865483,326.449400000001,3027,1,1
0.619818206858559,0.960226919996684,326.571600000004,3028,1,1
0.598794931827572,0.960371125804629,326.681600000001,3029,1,1
0.619053849332048,0.96035183190165,326.7815,3030,1,1
0.600964054537942,0.960117221976218,326.880900000001,3031,1,1
0.604455309186063,0.960187147951167,327.013399999999,3032,1,1
0.600502685580498,0.960414850087197,327.112,3033,1,1
0.591192673185511,0.960386487425275,327.2114,3034,1,1
0.609020796033604,0.960286742902196,327.311199999999,3035,1,1
0.587666988018179,0.960349298491244,327.422899999998,3036,1,1
0.600048202726897,0.960416119520571,327.533799999997,3037,1,1
0.606466051508057,0.960643701100508,327.645099999999,3038,1,1
0.584568241289079,0.960619380587331,327.744300000001,3039,1,1
0.617111968048478,0.960472247733201,327.854999999997,3040,1,1
0.60354634347886,0.960427186007994,327.9838,3041,1,1
0.596068034705963,0.960379109913419,328.082399999999,3042,1,1
0.6009571684341,0.960438260736215,328.181899999997,3043,1,1
0.587666988018179,0.960276908580335,328.288,3044,1,1
0.611362071340036,0.960417239082179,328.3863,3045,1,1
0.610294725244457,0.960264018814668,328.486399999999,3046,1,1
0.600020658311527,0.960233685921684,328.585799999998,3047,1,1
0.612608456135519,0.960112196141701,328.684099999997,3048,1,1
0.60439333425148,0.960047866091241,328.810199999998,3049,1,1
0.595090207960336,0.959863730381252,328.909499999997,3050,1,1
0.609020796033604,0.95984437363062,329.026899999999,3051,1,1
0.601473626222284,0.959901143850364,329.137300000001,3052,1,1
0.612580911720149,0.95998107335014,329.249100000001,3053,1,1
0.601749070375981,0.960053171966438,329.3614,3054,1,1
0.604792728274342,0.960064647793096,329.460799999998,3055,1,1
0.594690813937474,0.960125546887803,329.5719,3056,1,1
0.600778129734197,0.960091373180752,329.683499999998,3057,1,1
0.597094064178488,0.960002219036955,329.7916,3058,1,1
0.592019005646605,0.960129645897756,329.890499999998,3059,1,1
0.599586833769453,0.959971720797046,329.989899999999,3060,1,1
0.604971766974246,0.960061610517189,330.091599999997,3061,1,1
0.596701556259468,0.960071744277148,330.192799999997,3062,1,1
0.601687095441399,0.960021440970176,330.311999999997,3063,1,1
0.605887618785291,0.959923902058379,330.436099999999,3064,1,1
0.602933480236882,0.959998164478932,330.535400000001,3065,1,1
0.615955102602947,0.960080058272452,330.6723,3066,1,1
0.608228894091723,0.960127915630067,330.781299999999,3067,1,1
0.608194463572511,0.960227841750067,330.890999999999,3068,1,1
0.591743561492907,0.960158375968347,331.000899999996,3069,1,1
0.601570031676078,0.960235013715487,331.099999999996,3070,1,1
0.618695771932241,0.960185803398779,331.198499999996,3071,1,1
0.588025065417986,0.960186696046366,331.297099999993,3072,1,1
0.585690676215397,0.960169870214196,331.396999999993,3073,1,1
0.596639581324886,0.960150928498534,331.497299999993,3074,1,1
0.591929486296653,0.960270512230566,331.596999999993,3075,1,1
0.605701693981545,0.960032261398457,331.69599999999,3076,1,1
0.605247211127944,0.960242261450908,331.814899999992,3077,1,1
0.600013772207685,0.960402188840571,331.96409999999,3078,1,1
0.592039663958132,0.96031600564429,332.062299999991,3079,1,1
0.616602396364137,0.960320978612747,332.162499999991,3080,1,1
0.605798099435339,0.960342280541405,332.271099999991,3081,1,1
0.624473213056053,0.960378830348031,332.394099999992,3082,1,1
0.607863930588073,0.960401640080408,332.504899999993,3083,1,1
0.601287701418537,0.960393317972901,332.602499999994,3084,1,1
0.608449249414681,0.96059182685503,332.702599999994,3085,1,1
0.597734471835835,0.960793813562743,332.801099999994,3086,1,1
0.590676215397328,0.96098855895801,332.901199999991,3087,1,1
0.615920672083735,0.960875248783407,333.018399999995,3088,1,1
0.610508194463572,0.96104949994056,333.118799999995,3089,1,1
0.598402423908553,0.960929111518291,333.243799999997,3090,1,1
0.608628288114585,0.960947543502202,333.355599999995,3091,1,1
0.590187302024515,0.960814773306623,333.455199999994,3092,1,1
0.615955102602947,0.960839102185629,333.566899999995,3093,1,1
0.600805674149566,0.961034251785727,333.689399999994,3094,1,1
0.596212642886655,0.961152236312024,333.809499999993,3095,1,1
0.591557636689161,0.961022093428861,333.907299999996,3096,1,1
0.61497727585732,0.96109369013233,334.006499999996,3097,1,1
0.599187439746591,0.961270329182194,334.107199999993,3098,1,1
0.596329706651976,0.961184487549884,334.206299999995,3099,1,1
0.606590001377221,0.961025427453484,334.323199999992,3100,1,1
0.619604737639444,0.961110756214277,334.422099999995,3101,1,1
0.589794794105495,0.961207378973107,334.522899999996,3102,1,1
0.596398567690401,0.961170081182364,334.650199999998,3103,1,1
0.61562456961851,0.961217047650873,334.760799999998,3104,1,1
0.600475141165129,0.961295574403543,334.881599999996,3105,1,1
0.606769040077124,0.961370185868476,334.992499999996,3106,1,1
0.613551852361934,0.961264190864578,335.115299999999,3107,1,1
0.593898911995593,0.961361298035298,335.212799999997,3108,1,1
0.60509571684341,0.96137110526808,335.310699999997,3109,1,1
0.613978790800165,0.961435018386396,335.409699999997,3110,1,1
0.600199697011431,0.961519907876284,335.510299999997,3111,1,1
0.602148464398843,0.961535107806062,335.608699999999,3112,1,1
0.602148464398843,0.961512071527957,335.708699999997,3113,1,1
0.597617408070514,0.961600770251378,335.8265,3114,1,1
0.586172703484369,0.961706547283423,335.926599999999,3115,1,1
0.600688610384245,0.961823141717407,336.0518,3116,1,1
0.617841895055777,0.961634232258965,336.159599999998,3117,1,1
0.596729100674838,0.961747807823134,336.270000000001,3118,1,1
0.598953312215948,0.961684900049218,336.370000000001,3119,1,1
0.593382454207409,0.96179561035425,336.480899999998,3120,1,1
0.616106596887481,0.961742754831522,336.603999999998,3121,1,1
0.605033741908828,0.961632100925989,336.714899999998,3122,1,1
0.591709130973695,0.961714540454444,336.814599999998,3123,1,1
0.61371023275031,0.961773763458644,336.931999999998,3124,1,1
0.619756231923977,0.961569876963211,337.030499999998,3125,1,1
0.595971629252169,0.961695035488896,337.1288,3126,1,1
0.609867786806225,0.961616780923943,337.2292,3127,1,1
0.597851535601157,0.961588127065224,337.328899999999,3128,1,1
0.604937336455034,0.961582615002874,337.429699999999,3129,1,1
0.609048340448974,0.96156140965581,337.554699999999,3130,1,1
0.603849332047927,0.961691112681372,337.686300000001,3131,1,1
0.612181517697287,0.961889315278888,337.785300000002,3132,1,1
0.601501170637653,0.961860784366016,337.897499999999,3133,1,1
0.602967910756094,0.961856047014375,338.0215,3134,1,1
0.603449938025065,0.961774469283156,338.121100000001,3135,1,1
0.597700041316623,0.961561101728507,338.2379,3136,1,1
0.610294725244457,0.961576964885297,338.3359,3137,1,1
0.610900702382592,0.961862090438573,338.434899999999,3138,1,1
0.605391819308635,0.961657996416051,338.535700000002,3139,1,1
0.609592342652527,0.961528275974578,338.6351,3140,1,1
0.622372951384107,0.961467706838249,338.734299999999,3141,1,1
0.595303677179452,0.961378831085171,338.843399999998,3142,1,1
0.586902630491668,0.961261775159988,338.967499999997,3143,1,1
0.600716154799614,0.961184381452476,339.0667,3144,1,1
0.634389202589175,0.961168044084295,339.165200000002,3145,1,1
0.616230546756645,0.961127762952986,339.265299999999,3146,1,1
0.604159206720837,0.961227551466859,339.401399999997,3147,1,1
0.609020796033604,0.96136454023603,339.5003,3148,1,1
0.601873020245145,0.961396457948015,339.612299999996,3149,1,1
0.616285635587385,0.961376494500837,339.742199999999,3150,1,1
0.603332874259744,0.961467010080268,339.840399999998,3151,1,1
0.60442087866685,0.96148843241902,339.937699999998,3152,1,1
0.587143644126153,0.961514491880657,340.0367,3153,1,1
0.60926180966809,0.961474630427636,340.1462,3154,1,1
0.604007712436304,0.961467425623818,340.244900000004,3155,1,1
0.600110177661479,0.961662910387343,340.344500000002,3156,1,1
0.590345682412891,0.961704297371739,340.444100000004,3157,1,1
0.589154386448148,0.961881549640441,340.545300000004,3158,1,1
0.595661754579259,0.961730721865442,340.691500000002,3159,1,1
0.610907588486434,0.96162043906768,340.801500000003,3160,1,1
0.609330670706514,0.96160795168185,340.918700000002,3161,1,1
0.606769040077124,0.961471844008015,341.017000000003,3162,1,1
0.614040765734747,0.961416445548428,341.128500000002,3163,1,1
0.61151356562457,0.961525295656711,341.238900000002,3164,1,1
0.615803608318413,0.961518013029353,341.337900000003,3165,1,1
0.611327640820823,0.961540552395868,341.437100000004,3166,1,1
0.590807051370335,0.961492139632131,341.535900000004,3167,1,1
0.604000826332461,0.961528765726949,341.644000000003,3168,1,1
0.601508056741496,0.961417651088273,341.743200000004,3169,1,1
0.615858697149153,0.961418857513107,341.844400000003,3170,1,1
0.631772483129046,0.961471347102544,341.955300000003,3171,1,1
0.595393196529404,0.961543014035473,342.053600000002,3172,1,1
0.612670431070101,0.961634404912101,342.171400000001,3173,1,1
0.614281779369233,0.961894451588481,342.270800000004,3174,1,1
0.603876876463297,0.961878805960642,342.382800000004,3175,1,1
0.597335077812973,0.96215768083641,342.520000000008,3176,1,1
0.597672496901253,0.962107592527997,342.618700000006,3177,1,1
0.617449387136758,0.962059789912628,342.726100000009,3178,1,1
0.611968048478171,0.962073965303948,342.836800000006,3179,1,1
0.619122710370472,0.962182253240927,342.947400000007,3180,1,1
0.612828811458477,0.962303692823841,343.045500000007,3181,1,1
0.605033741908828,0.962262162804699,343.145500000006,3182,1,1
0.597796446770417,0.962268182058102,343.245100000007,3183,1,1
0.592686957719322,0.962231668095638,343.346300000009,3184,1,1
0.603539457375017,0.961990375934841,343.445000000008,3185,1,1
0.590311251893679,0.961886613037875,343.556900000006,3186,1,1
0.598065004820273,0.961913813294587,343.686100000006,3187,1,1
0.607099573061562,0.961782823647311,343.796800000008,3188,1,1
0.607925905522655,0.96165661438907,343.895800000007,3189,1,1
0.600716154799614,0.961708689738583,344.004200000006,3190,1,1
0.612766836523895,0.961679185623424,344.128600000009,3191,1,1
0.610632144332736,0.961612144272696,344.227300000009,3192,1,1
0.605922049304503,0.961547000779143,344.339100000006,3193,1,1
0.595000688610384,0.961680583801835,344.437100000004,3194,1,1
0.598188954689437,0.961760731911181,344.549400000005,3195,1,1
0.607044484230822,0.961782881600217,344.650200000005,3196,1,1
0.596061148602121,0.961986806145763,344.768000000004,3197,1,1
0.611183032640132,0.961936405117552,344.879600000003,3198,1,1
0.609840242390855,0.961837746952537,344.990500000006,3199,1,1
0.614832667676629,0.961882838619412,345.103300000004,3200,1,1
0.608745351879906,0.96200927308246,345.202200000004,3201,1,1
0.604544828536014,0.962043706478475,345.302200000003,3202,1,1
0.601866134141303,0.962174642612406,345.401400000004,3203,1,1
0.597638066382041,0.962393490217102,345.510600000004,3204,1,1
0.603580773998072,0.962057881956356,345.646500000005,3205,1,1
0.604152320616995,0.962123498937337,345.745500000003,3206,1,1
0.609137859798926,0.962028115373438,345.844600000004,3207,1,1
0.594993802506542,0.961755891677104,345.944600000005,3208,1,1
0.603119405040628,0.961985118295367,346.074300000006,3209,1,1
0.603456824128908,0.961837380444429,346.174800000005,3210,1,1
0.600564660515081,0.961979035185899,346.273400000007,3211,1,1
0.607471422669054,0.962023107588273,346.374200000004,3212,1,1
0.61979066244319,0.962006293435883,346.473100000003,3213,1,1
0.611947390166644,0.962249862183547,346.597500000002,3214,1,1
0.606404076573475,0.962341106851917,346.717500000003,3215,1,1
0.598829362346784,0.962188771940687,346.816800000003,3216,1,1
0.606342101638893,0.962147940636354,346.940300000005,3217,1,1
0.618661341413029,0.962131761204858,347.051300000004,3218,1,1
0.606218151769729,0.962341012286234,347.150200000002,3219,1,1
0.607230409034568,0.962496410672941,347.250700000003,3220,1,1
0.616960473763944,0.962404059220635,347.362100000001,3221,1,1
0.609971078363862,0.96228699596104,347.461700000003,3222,1,1
0.611603084974521,0.96230222203172,347.578900000002,3223,1,1
0.596543175871092,0.962356035562263,347.690300000001,3224,1,1
0.595758160033053,0.962463101726182,347.7898,3225,1,1
0.580849745214158,0.962555256669151,347.902500000002,3226,1,1
0.604482853601432,0.962190277642106,348.022800000005,3227,1,1
0.594752788872056,0.962223291055612,348.122600000004,3228,1,1
0.606769040077124,0.962292166631711,348.221600000004,3229,1,1
0.611575540559152,0.962420956075877,348.346500000003,3230,1,1
0.600654179865032,0.962390144821934,348.457000000004,3231,1,1
0.589801680209338,0.962250064329076,348.555900000002,3232,1,1
0.618296377909379,0.962135438581218,348.654599999999,3233,1,1
0.614102740669329,0.962242555967829,348.784900000002,3234,1,1
0.603663407244181,0.962281595434855,348.8841,3235,1,1
0.618261947390167,0.962298390093833,348.9829,3236,1,1
0.601508056741496,0.962440444311134,349.081599999999,3237,1,1
0.599318275719598,0.962389600024113,349.1815,3238,1,1
0.593451315245834,0.962517747509418,349.2798,3239,1,1
0.613648257815728,0.962475061736386,349.3917,3240,1,1
0.611733920947528,0.962497315474366,349.500599999999,3241,1,1
0.59935270623881,0.962491468734178,349.612699999999,3242,1,1
0.596274617821237,0.962418097066642,349.748399999997,3243,1,1
0.615920672083735,0.962388370905058,349.847299999998,3244,1,1
0.595902768213745,0.962441038253423,349.958199999998,3245,1,1
0.592445944084837,0.962372010384448,350.076999999995,3246,1,1
0.611451590689988,0.962485808909947,350.187999999993,3247,1,1
0.612821925354634,0.962521053270243,350.287299999995,3248,1,1
0.605639719046963,0.962668225536487,350.386799999994,3249,1,1
0.595992287563696,0.962688493253683,350.486599999997,3250,1,1
0.608531882660791,0.962773070431998,350.595099999994,3251,1,1
0.606004682550613,0.96276741667228,350.719099999993,3252,1,1
0.606156176835147,0.962565805281961,350.829899999996,3253,1,1
0.604152320616995,0.962458667746947,350.929099999994,3254,1,1
0.596274617821237,0.96258377569527,351.029399999997,3255,1,1
0.593933342514805,0.962556578076336,351.130499999995,3256,1,1
0.595875223798375,0.962555413732213,351.255299999996,3257,1,1
0.619515218289492,0.962526746367362,351.365799999994,3258,1,1
0.594842308222008,0.962606302929855,351.466199999994,3259,1,1
0.602933480236882,0.962394714199017,351.585299999996,3260,1,1
0.600681724280402,0.962355596092499,351.697499999996,3261,1,1
0.622214570995731,0.962292538625897,351.797099999995,3262,1,1
0.604820272689712,0.962401463466062,351.906099999993,3263,1,1
0.601163751549373,0.962298080284726,352.018999999994,3264,1,1
0.607436992149842,0.962371634807534,352.119099999996,3265,1,1
0.615982647018317,0.962322298118546,352.218499999995,3266,1,1
0.610329155763669,0.96245336721826,352.318199999996,3267,1,1
0.612243492631869,0.962430179187538,352.431199999993,3268,1,1
0.610990221732544,0.962434082369468,352.542299999991,3269,1,1
0.601046687784052,0.962303086624954,352.685099999994,3270,1,1
0.612064453931965,0.962353151761378,352.783999999994,3271,1,1
0.610873157967222,0.962204896827888,352.884099999996,3272,1,1
0.617655970252031,0.962389880103524,352.984999999993,3273,1,1
0.598099435339485,0.962592137768415,353.108499999993,3274,1,1
0.593113896157554,0.96264616798446,353.208099999992,3275,1,1
0.611568654455309,0.962583757230575,353.308499999993,3276,1,1
0.590318137997521,0.962425554494646,353.418599999993,3277,1,1
0.596667125740256,0.962567779419518,353.518399999992,3278,1,1
0.626559702520314,0.96229922667018,353.629499999993,3279,1,1
0.611334526924666,0.962315933945956,353.741599999994,3280,1,1
0.596026718082909,0.962404062281024,353.853599999992,3281,1,1
0.598553918193086,0.962513644055025,353.970199999993,3282,1,1
0.597982371574163,0.962557231876229,354.069299999993,3283,1,1
0.610597713813524,0.962577065126728,354.169799999992,3284,1,1
0.611940504062801,0.962691027197236,354.269399999993,3285,1,1
0.590283707478309,0.962610774992841,354.391699999991,3286,1,1
0.602995455171464,0.962578768586589,354.490599999994,3287,1,1
0.60281641647156,0.962424620506186,354.600199999991,3288,1,1
0.604854703208924,0.962363183832109,354.699499999989,3289,1,1
0.595303677179452,0.962343171247431,354.81039999999,3290,1,1
0.606954964880871,0.962417843000971,354.933399999992,3291,1,1
0.59557912133315,0.962650785529381,355.045599999993,3292,1,1
0.607498967084424,0.962570597810734,355.157799999994,3293,1,1
0.588761878529128,0.962805320300006,355.255099999995,3294,1,1
0.60920672083735,0.962791064805436,355.352599999993,3295,1,1
0.601019143368682,0.962832759103238,355.469899999992,3296,1,1
0.611906073543589,0.962823174899989,355.570099999988,3297,1,1
0.617690400771244,0.96262637254496,355.667799999991,3298,1,1
0.617593995317449,0.962626829508065,355.76669999999,3299,1,1
0.600867649084148,0.962730741318594,355.87609999999,3300,1,1
0.605791213331497,0.962785561393448,355.975599999994,3301,1,1
0.592377083046412,0.962798509438828,356.075199999991,3302,1,1
0.589705274755543,0.963062898634655,356.200599999991,3303,1,1
0.606314557223523,0.962956503937938,356.299899999992,3304,1,1
0.600165266492219,0.963063464639248,356.398399999994,3305,1,1
0.608139374741771,0.963009743126047,356.509799999991,3306,1,1
0.597610521966671,0.963075095098299,356.664599999994,3307,1,1
0.603911306982509,0.962770487796506,356.773599999993,3308,1,1
0.601046687784052,0.962926573062864,356.872799999993,3309,1,1
0.592501032915576,0.962923103024502,356.971199999993,3310,1,1
0.609385759537254,0.962874126695666,357.071399999993,3311,1,1
0.611637515493734,0.962863677460894,357.169699999991,3312,1,1
0.604062801267043,0.962701506282331,357.26979999999,3313,1,1
0.599986227792315,0.962691970112295,357.37879999999,3314,1,1
0.612277923151081,0.962785361310688,357.478799999991,3315,1,1
0.601136207134004,0.962774552025831,357.579099999992,3316,1,1
0.619659826470183,0.962751613509316,357.689399999994,3317,1,1
0.613310838727448,0.9628604596041,357.814199999992,3318,1,1
0.601873020245145,0.962644691952936,357.943399999995,3319,1,1
0.612153973281917,0.962601750337092,358.066699999993,3320,1,1
0.593444429141991,0.962676519086154,358.164799999991,3321,1,1
0.607801955653491,0.96271028839115,358.274399999992,3322,1,1
0.600743699214984,0.962635093705518,358.373399999994,3323,1,1
0.601873020245145,0.962777254596541,358.480799999995,3324,1,1
0.618785291282193,0.962917375876498,358.580199999994,3325,1,1
0.599772758573199,0.962939111783448,358.678699999994,3326,1,1
0.589064867098196,0.962886830837428,358.777599999995,3327,1,1
0.593389340311252,0.96299044977306,358.877199999995,3328,1,1
0.593568379011155,0.963070691942405,358.977499999995,3329,1,1
0.590187302024514,0.962969042859639,359.077099999998,3330,1,1
0.604241839966947,0.962931650395779,359.176299999996,3331,1,1
0.603814901528715,0.963012628452847,359.313599999998,3332,1,1
0.618392783363173,0.963149893925351,359.442199999998,3333,1,1
0.584623330119818,0.963375839409834,359.540099999995,3334,1,1
0.594449800302989,0.963364774179778,359.652099999995,3335,1,1
0.613916815865583,0.963420215587568,359.784699999995,3336,1,1
0.604820272689712,0.963408641717666,359.883599999995,3337,1,1
0.608166919157141,0.963327485675743,359.980799999995,3338,1,1
0.605157691777992,0.963377610068067,360.080899999995,3339,1,1
0.622524445668641,0.963230534112024,360.181299999994,3340,1,1
0.622524445668641,0.963228041067001,360.282099999995,3341,1,1
0.60734747279989,0.963322095549707,360.382499999994,3342,1,1
0.611183032640132,0.96342793829041,360.501299999992,3343,1,1
0.609323784602672,0.963544412692816,360.626199999996,3344,1,1
0.586847541660928,0.963637710943944,360.764799999994,3345,1,1
0.617449387136758,0.963715179201282,360.874899999994,3346,1,1
0.606920534361658,0.963670250990227,360.973899999996,3347,1,1
0.61751136207134,0.963532697449274,361.085499999998,3348,1,1
0.611306982509296,0.963414597545395,361.1856,3349,1,1
0.606314557223523,0.963407298687968,361.293599999996,3350,1,1
0.615252720011018,0.963308745953935,361.391599999995,3351,1,1
0.601205068172428,0.963516880642801,361.491599999995,3352,1,1
0.620004131662306,0.963357069694908,361.592099999994,3353,1,1
0.605006197493458,0.963421332842779,361.691299999993,3354,1,1
0.589402286186476,0.963588060297788,361.809299999995,3355,1,1
0.602417022448699,0.963446187660143,361.909799999994,3356,1,1
0.584292797135381,0.963467886262138,362.047399999996,3357,1,1
0.615803608318413,0.963281121166267,362.158599999997,3358,1,1
0.600172152596061,0.963440834023743,362.258199999997,3359,1,1
0.601535601156866,0.96316632889017,362.357299999995,3360,1,1
0.610873157967222,0.962982667288479,362.490299999993,3361,1,1
0.594477344718358,0.962951531547008,362.599499999994,3362,1,1
0.607016939815452,0.962945531945013,362.697299999994,3363,1,1
0.611665059909103,0.963023749359258,362.795699999994,3364,1,1
0.604489739705275,0.963105336695606,362.89559999999,3365,1,1
0.608469907726209,0.963191476112347,362.994299999993,3366,1,1
0.607313042280678,0.963145918893105,363.093599999993,3367,1,1
0.616471560391131,0.963163097070564,363.192499999994,3368,1,1
0.606156176835147,0.963168253089199,363.310999999994,3369,1,1
0.603360418675114,0.963116100313233,363.436099999992,3370,1,1
0.597245558463022,0.963199147637661,363.535099999992,3371,1,1
0.60132213193775,0.963150178318365,363.658899999996,3372,1,1
0.602231097644953,0.963287471043863,363.779299999995,3373,1,1
0.597066519763118,0.963148147300315,363.902099999995,3374,1,1
0.59079327916265,0.963294088044681,364.000299999995,3375,1,1
0.613097369508332,0.963261229250384,364.099099999997,3376,1,1
0.601019143368682,0.963304645282555,364.199599999994,3377,1,1
0.602265528164165,0.963325618521438,364.298099999993,3378,1,1
0.612525822889409,0.963423062381145,364.397299999995,3379,1,1
0.590008263324611,0.96350970179124,364.515199999994,3380,1,1
0.603938851397879,0.963510901850362,364.615199999994,3381,1,1
0.605033741908828,0.963519090648738,364.715699999993,3382,1,1
0.600413166230547,0.963631855889059,364.815299999995,3383,1,1
0.603325988155901,0.963543830474962,364.952599999993,3384,1,1
0.610515080567415,0.96363856063082,365.075499999993,3385,1,1
0.606493595923426,0.963656844977587,365.187599999995,3386,1,1
0.608648946426112,0.963774181629282,365.295299999994,3387,1,1
0.610205205894505,0.963654331468648,365.406099999993,3388,1,1
0.611665059909103,0.963569134751185,365.505199999995,3389,1,1
0.614584767938301,0.96360307770691,365.604299999995,3390,1,1
0.606101088004407,0.963480810631852,365.702999999996,3391,1,1
0.602237983748795,0.963588031733021,365.819799999999,3392,1,1
0.601811045310563,0.963631484904327,365.918799999999,3393,1,1
0.597032089243906,0.96351942342952,366.018399999998,3394,1,1
0.591041178900978,0.963495088566848,366.120299999998,3395,1,1
0.608531882660791,0.963565252292251,366.220199999998,3396,1,1
0.606493595923426,0.963451670692276,366.353899999996,3397,1,1
0.61373777716568,0.963496447840461,366.453599999996,3398,1,1
0.592865996419226,0.963655024882169,366.552399999995,3399,1,1
0.607072028646192,0.96370279400653,366.676999999996,3400,1,1
0.61720148739843,0.963640755469514,366.813499999992,3401,1,1
0.621794518661341,0.963656547785874,366.912399999994,3402,1,1
0.609385759537254,0.963536777853852,367.011899999996,3403,1,1
0.603119405040628,0.963702209293131,367.111799999999,3404,1,1
0.602086489464261,0.963854121436325,367.210999999994,3405,1,1
0.621801404765184,0.963673906653368,367.329099999994,3406,1,1
0.608752237983749,0.963685073446562,367.429299999999,3407,1,1
0.609840242390855,0.963883753136783,367.529199999997,3408,1,1
0.606892989946288,0.963854983231365,367.638299999996,3409,1,1
0.622985814626084,0.963842041935059,367.750399999999,3410,1,1
0.600902079603361,0.963940220235267,367.849999999997,3411,1,1
0.609358215121884,0.96405252041451,367.962899999997,3412,1,1
0.60923426525272,0.964189920537348,368.099399999996,3413,1,1
0.598526373777717,0.964257509160009,368.199399999995,3414,1,1
0.594201900564661,0.964139301984249,368.298499999996,3415,1,1
0.607257953449938,0.964154787524599,368.416399999998,3416,1,1
0.597397052747556,0.96418056290743,368.526199999994,3417,1,1
0.617841895055777,0.964274183320235,368.637399999994,3418,1,1
0.60695496488087,0.964192391947585,368.737099999994,3419,1,1
0.600778129734196,0.964360600541691,368.836299999994,3420,1,1
0.602692466602396,0.964254100803488,368.935899999992,3421,1,1
0.591984575127393,0.964123740728977,369.034999999993,3422,1,1
0.601390992976174,0.964124084846821,369.14409999999,3423,1,1
0.595668640683101,0.964223402573808,369.244199999992,3424,1,1
0.596061148602121,0.964232126567856,369.34289999999,3425,1,1
0.599800302988569,0.964293288760504,369.454199999991,3426,1,1
0.603298443740532,0.964321541742973,369.553699999992,3427,1,1
0.590979203966396,0.964365637558185,369.682799999991,3428,1,1
0.601019143368682,0.964132581330585,369.793999999994,3429,1,1
0.595599779644677,0.964008732294932,369.91829999999,3430,1,1
0.592019005646605,0.964066046958812,370.016999999993,3431,1,1
0.60090207960336,0.964085301454224,370.116099999991,3432,1,1
0.614371298719185,0.96422211930767,370.228399999991,3433,1,1
0.609172290318138,0.964249663026768,370.34969999999,3434,1,1
0.601411651287701,0.964283708234785,370.451099999991,3435,1,1
0.599862277923151,0.964273922523988,370.551099999991,3436,1,1
0.603635862828811,0.964158580809239,370.649899999987,3437,1,1
0.598925767800578,0.964292978669489,370.774899999989,3438,1,1
0.594911169260433,0.964472413824392,370.885399999992,3439,1,1
0.598312904558601,0.964402654458455,370.984299999991,3440,1,1
0.594236331083873,0.96441335535327,371.083999999991,3441,1,1
0.593416884726622,0.964528756283847,371.203299999991,3442,1,1
0.596756645090208,0.964466968448425,371.30299999999,3443,1,1
0.604606803470596,0.964407309351513,371.403199999988,3444,1,1
0.599435339484919,0.964325384413213,371.527599999988,3445,1,1
0.618447872193913,0.964233000031559,371.636299999985,3446,1,1
0.606831015011706,0.964222588097083,371.748899999987,3447,1,1
0.60701005371161,0.964416805028385,371.847999999984,3448,1,1
0.598402423908552,0.964602029509545,371.958799999986,3449,1,1
0.607402561630629,0.964364713758211,372.071699999986,3450,1,1
0.584292797135381,0.964367559169845,372.169799999986,3451,1,1
0.615865583252995,0.96440168255868,372.268699999986,3452,1,1
0.600323646880595,0.96452011936669,372.386199999983,3453,1,1
0.60734747279989,0.964456213910423,372.498399999985,3454,1,1
0.600530229995868,0.964385889036735,372.609899999986,3455,1,1
0.625416609282468,0.964421741744885,372.709299999985,3456,1,1
0.602141578295001,0.964434622942997,372.809799999984,3457,1,1
0.621491530092274,0.964490027289973,372.908799999983,3458,1,1
0.595358766010192,0.964465730089787,373.046899999982,3459,1,1
0.61753890648671,0.964585176402832,373.155299999983,3460,1,1
0.606287012808153,0.964530650611497,373.254399999983,3461,1,1
0.607891475003443,0.964479994868558,373.354699999983,3462,1,1
0.607891475003443,0.964550368684992,373.466399999983,3463,1,1
0.596336592755819,0.964499032112653,373.566499999983,3464,1,1
0.600991598953312,0.964449097436685,373.695199999984,3465,1,1
0.598918881696736,0.964347674346069,373.806699999985,3466,1,1
0.610108800440711,0.964395668860098,373.917599999985,3467,1,1
0.602299958683377,0.964377741257214,374.017799999985,3468,1,1
0.587150530229996,0.964299620716323,374.116599999984,3469,1,1
0.607560942019006,0.964324792304479,374.228499999984,3470,1,1
0.591433686819997,0.964169937564868,374.354899999984,3471,1,1
0.598037460404903,0.964313259349512,374.466599999982,3472,1,1
0.603973281917091,0.964381254758793,374.565399999982,3473,1,1
0.608683376945324,0.964388512287879,374.666399999983,3474,1,1
0.599917366753891,0.964375517470795,374.778799999981,3475,1,1
0.592445944084837,0.964375599959175,374.878299999985,3476,1,1
0.606707065142542,0.964552580989002,374.989699999984,3477,1,1
0.589601983197907,0.964520413937525,375.101099999981,3478,1,1
0.592838452003856,0.964274468255701,375.231899999983,3479,1,1
0.608469907726209,0.964120406983056,375.330499999979,3480,1,1
0.596577606390304,0.964145289047219,375.427799999982,3481,1,1
0.577806087315797,0.964294004690255,375.536399999981,3482,1,1
0.59870541247762,0.964214141237325,375.638399999982,3483,1,1
0.600406280126704,0.964120012972199,375.763499999981,3484,1,1
0.613310838727448,0.964068263888726,375.87369999998,3485,1,1
0.609716292521691,0.964257958753743,375.972499999982,3486,1,1
0.579658449249415,0.964186096138324,376.073099999981,3487,1,1
0.589608869301749,0.964081756600706,376.185099999981,3488,1,1
0.599593719873296,0.964131651104885,376.302699999981,3489,1,1
0.612429417435615,0.964297433417263,376.40129999998,3490,1,1
0.602265528164165,0.964355610606463,376.500499999982,3491,1,1
0.609964192260019,0.964247706340184,376.600399999981,3492,1,1
0.607739980718909,0.964226529577104,376.72289999998,3493,1,1
0.614860212091998,0.964107491687593,376.83489999998,3494,1,1
0.599345820134968,0.964093284268315,376.934099999978,3495,1,1
0.605667263462333,0.964129726406107,377.043899999984,3496,1,1
0.593237846026718,0.96414008555155,377.16899999998,3497,1,1
0.616079052472111,0.963928403067456,377.26799999998,3498,1,1
0.611789009778267,0.964055812457773,377.380599999982,3499,1,1
0.610659688748106,0.964013500935307,377.480399999984,3500,1,1
0.615562594683928,0.964009214570557,377.610199999984,3501,1,1
0.595172841206445,0.963901422898867,377.709399999981,3502,1,1
0.603690951659551,0.963968944855292,377.820099999983,3503,1,1
0.601260157003167,0.964096941587383,377.920799999981,3504,1,1
0.605364274893265,0.964128967642712,378.03159999998,3505,1,1
0.609688748106321,0.96406762664341,378.143499999985,3506,1,1
0.604544828536014,0.963951852361189,378.253399999982,3507,1,1
0.617628425836662,0.964000927202343,378.352199999982,3508,1,1
0.611389615755406,0.964116868832868,378.451599999984,3509,1,1
0.604393334251481,0.964084780366763,378.550899999983,3510,1,1
0.595145296791076,0.964084961326455,378.676299999985,3511,1,1
0.589312766836524,0.964154401404061,378.786799999986,3512,1,1
0.605984024239086,0.964097994369294,378.885399999985,3513,1,1
0.612036909516596,0.964002765681973,378.985399999986,3514,1,1
0.614860212091998,0.964082460311968,379.114899999983,3515,1,1
0.619997245558463,0.963875233210697,379.213599999987,3516,1,1
0.597066519763118,0.963967941655499,379.312999999986,3517,1,1
0.595365652114034,0.964104433483487,379.413299999983,3518,1,1
0.608235780195565,0.964144379087471,379.533699999984,3519,1,1
0.609964192260019,0.964303098606954,379.633999999984,3520,1,1
0.603759812697976,0.964228701723013,379.745699999982,3521,1,1
0.603911306982509,0.964474858946375,379.857599999984,3522,1,1
0.602327503098747,0.96437737739581,379.958399999983,3523,1,1
0.610880044071065,0.964380831448994,380.083599999984,3524,1,1
0.606528026442639,0.964357203636835,380.182799999982,3525,1,1
0.626208511224349,0.964424972534711,380.301299999985,3526,1,1
0.609351329018042,0.964256958539811,380.401699999982,3527,1,1
0.605550199697012,0.96433548372118,380.526799999982,3528,1,1
0.59487673874122,0.964341634245112,380.624899999984,3529,1,1
0.621278060873158,0.964354822027656,380.72539999998,3530,1,1
0.601232612587798,0.964640026342906,380.848799999982,3531,1,1
0.618475416609282,0.964592979750019,380.95849999998,3532,1,1
0.603732268282606,0.964541560524299,381.066399999982,3533,1,1
0.598891337281366,0.964587285009381,381.166699999981,3534,1,1
0.608745351879906,0.964547415997151,381.267299999982,3535,1,1
0.584926318688886,0.964664054112986,381.36639999998,3536,1,1
0.595510260294725,0.964589059336393,381.465399999984,3537,1,1
0.60509571684341,0.964549529798735,381.582399999982,3538,1,1
0.59495937198733,0.964544734981107,381.681899999983,3539,1,1
0.601900564660515,0.964615011384257,381.806099999983,3540,1,1
0.601845475829776,0.964564195691752,381.905899999983,3541,1,1
0.60092962401873,0.964483787493049,382.004899999981,3542,1,1
0.598133865858697,0.96431696328811,382.126899999983,3543,1,1
0.599469770004132,0.964498584382522,382.23759999998,3544,1,1
0.587419088279851,0.964440158207556,382.348099999983,3545,1,1
0.615555708580085,0.964248162696054,382.447299999981,3546,1,1
0.60318137997521,0.96422935831964,382.56069999998,3547,1,1
0.587818482302713,0.964221767597926,382.671199999978,3548,1,1
0.605915163200661,0.964078037649746,382.768899999981,3549,1,1
0.60920672083735,0.964124128760194,382.868499999981,3550,1,1
0.616505990910343,0.964150523395716,382.968999999984,3551,1,1
0.61598953312216,0.96425223387771,383.085799999982,3552,1,1
0.601232612587798,0.964095759903686,383.184999999982,3553,1,1
0.607925905522655,0.964323197053057,383.285399999982,3554,1,1
0.605887618785291,0.96429001392023,383.395099999983,3555,1,1
0.616926043244732,0.964177443260761,383.49529999998,3556,1,1
0.59684616444016,0.964176250884167,383.620899999984,3557,1,1
0.603938851397879,0.964213734583076,383.731499999983,3558,1,1
0.603264013221319,0.964193807788508,383.840899999984,3559,1,1
0.60855942707616,0.964196584568271,383.963699999981,3560,1,1
0.611362071340036,0.964216738960187,384.074199999981,3561,1,1
0.607436992149842,0.964211498909511,384.190299999982,3562,1,1
0.60160446219529,0.96429237153608,384.289799999981,3563,1,1
0.609172290318138,0.964221703791834,384.388299999981,3564,1,1
0.60734747279989,0.964201802260203,384.488199999981,3565,1,1
0.601136207134004,0.964267556139071,384.586999999981,3566,1,1
0.602513427902493,0.964533051282905,384.688099999982,3567,1,1
0.614164715603911,0.964377277936294,384.787899999984,3568,1,1
0.613820410411789,0.964382511647446,384.897199999982,3569,1,1
0.607492080980581,0.964420107637852,385.00929999998,3570,1,1
0.59197768902355,0.964330909755414,385.120499999984,3571,1,1
0.597397052747555,0.964371143170425,385.256999999983,3572,1,1
0.606280126704311,0.96434826875268,385.355599999981,3573,1,1
0.609750723040903,0.964440938939273,385.484399999981,3574,1,1
0.610294725244457,0.964533383172439,385.582799999982,3575,1,1
0.609564798237157,0.964636330493204,385.693699999982,3576,1,1
0.602327503098747,0.964588032262512,385.793799999981,3577,1,1
0.604331359316899,0.964603581632118,385.89289999998,3578,1,1
0.59870541247762,0.964746466863472,385.993199999981,3579,1,1
0.61117614653629,0.964620568989377,386.10189999998,3580,1,1
0.609626773171739,0.964726272306947,386.201599999976,3581,1,1
0.605309186062526,0.964762429844306,386.301199999978,3582,1,1
0.602596061148602,0.964810676004446,386.400999999979,3583,1,1
0.605336730477896,0.964520383692095,386.501399999979,3584,1,1
0.607733094615067,0.964676509060911,386.601399999976,3585,1,1
0.589822338520865,0.964472472901069,386.762599999976,3586,1,1
0.596088693017491,0.96466096541398,386.872999999976,3587,1,1
0.601535601156865,0.964497939162044,386.989499999976,3588,1,1
0.606101088004407,0.964520762889096,387.089099999977,3589,1,1
0.60320892439058,0.964500226486617,387.199799999976,3590,1,1
0.60320892439058,0.96442958956911,387.298799999978,3591,1,1
0.599586833769453,0.964537003937788,387.407099999978,3592,1,1
0.612422531331772,0.964735968407686,387.508099999977,3593,1,1
0.606975623192398,0.964616652861972,387.607399999976,3594,1,1
0.603787357113345,0.964426053353433,387.708499999976,3595,1,1
0.599986227792315,0.964504711665895,387.819199999975,3596,1,1
0.601783500895194,0.964375430026795,387.919199999975,3597,1,1
0.612856355873846,0.964308461790945,388.055399999974,3598,1,1
0.597527888720562,0.964343369225674,388.198199999976,3599,1,1
0.598863792865996,0.964474328875626,388.298499999974,3600,1,1
0.618785291282193,0.964349568689046,388.397499999976,3601,1,1
0.602417022448699,0.964470162626209,388.509399999975,3602,1,1
0.600867649084148,0.964318510735242,388.609299999973,3603,1,1
0.606734609557912,0.964327794033565,388.708399999976,3604,1,1
0.595882109902217,0.964368744041603,388.808499999973,3605,1,1
0.606039113069825,0.964337639283306,388.917899999973,3606,1,1
0.595000688610384,0.964582274153308,389.017699999975,3607,1,1
0.586813111141716,0.964561003251226,389.115899999974,3608,1,1
0.608717807464537,0.964450812187425,389.216299999972,3609,1,1
0.60737501721526,0.964286076888365,389.317199999973,3610,1,1
0.619880181793141,0.964215029593327,389.460699999971,3611,1,1
0.602967910756094,0.964036589625888,389.584299999972,3612,1,1
0.614102740669329,0.964109084550367,389.683099999973,3613,1,1
0.610329155763669,0.964195276250587,389.794299999969,3614,1,1
0.593630353945737,0.9641272755709,389.917199999972,3615,1,1
0.611906073543589,0.964115807898546,390.02539999997,3616,1,1
0.595055777441124,0.964216102800861,390.123399999968,3617,1,1
0.614522793003719,0.964305675966708,390.222099999968,3618,1,1
0.608807326814488,0.964245233038155,390.321799999966,3619,1,1
0.609812697975486,0.964334380447672,390.42059999997,3620,1,1
0.597252444566864,0.964504525879816,390.521599999968,3621,1,1
0.617352981682964,0.964561430630534,390.621499999968,3622,1,1
0.595971629252169,0.96474706688074,390.722399999967,3623,1,1
0.604544828536014,0.964800943318471,390.87089999997,3624,1,1
0.603270899325162,0.964928702623562,390.999499999969,3625,1,1
0.60889684616444,0.964720211655034,391.10849999997,3626,1,1
0.615803608318413,0.96490519853861,391.208499999969,3627,1,1
0.596825506128632,0.964877691810467,391.329499999968,3628,1,1
0.612277923151081,0.964811777659653,391.429299999966,3629,1,1
0.624073819033191,0.964672308555889,391.527799999966,3630,1,1
0.611362071340036,0.964810411928408,391.627499999964,3631,1,1
0.597459027682137,0.964686558214886,391.726099999966,3632,1,1
0.604062801267043,0.964878760195153,391.825599999967,3633,1,1
0.590221732543727,0.964734726667866,391.924899999965,3634,1,1
0.600468255061286,0.964649547054274,392.043099999965,3635,1,1
0.599497314419501,0.964622967098189,392.154399999965,3636,1,1
0.603780471009503,0.964674106962464,392.253699999963,3637,1,1
0.587116099710784,0.964569793617658,392.378199999964,3638,1,1
0.597066519763118,0.964555466723718,392.489099999962,3639,1,1
0.605212780608732,0.96456198090295,392.600799999961,3640,1,1
0.601934995179727,0.964656021859232,392.712299999961,3641,1,1
0.587660101914337,0.964446386754169,392.832699999963,3642,1,1
0.603573887894229,0.964608545992243,392.931299999963,3643,1,1
0.613792865996419,0.964665157965212,393.030599999965,3644,1,1
0.597644952485883,0.96473599772596,393.130699999965,3645,1,1
0.594814763806638,0.964764292179177,393.230299999967,3646,1,1
0.599951797273103,0.964756696987098,393.347799999968,3647,1,1
0.624073819033191,0.965031145631498,393.446999999964,3648,1,1
0.600378735711334,0.964946625293607,393.546499999963,3649,1,1
0.610115686544553,0.964811712199977,393.646299999967,3650,1,1
0.60320892439058,0.964858868636793,393.782599999967,3651,1,1
0.593623467841895,0.964773791737425,393.893599999968,3652,1,1
0.591006748381766,0.964719338485199,394.013499999969,3653,1,1
0.592714502134692,0.96473246371223,394.112099999968,3654,1,1
0.597858421704999,0.965054212250606,394.235299999971,3655,1,1
0.605371160997108,0.964772481970942,394.334099999972,3656,1,1
0.603573887894229,0.964739271931821,394.434299999972,3657,1,1
0.593747417711059,0.964589426717856,394.534099999972,3658,1,1
0.61790386999036,0.964418623140903,394.632099999971,3659,1,1
0.60923426525272,0.964485754857226,394.731799999971,3660,1,1
0.601356562456962,0.964641824872007,394.85049999997,3661,1,1
0.600654179865032,0.96467845918716,394.95059999997,3662,1,1
0.618847266216775,0.964597431405798,395.06079999997,3663,1,1
0.606583115273378,0.964585683996436,395.172099999973,3664,1,1
0.60101225726484,0.964586483756371,395.293099999972,3665,1,1
0.583741908827985,0.964761995325784,395.39179999997,3666,1,1
0.602720011017766,0.964742517505934,395.514699999971,3667,1,1
0.60701005371161,0.964637361982808,395.61369999997,3668,1,1
0.609778267456273,0.964678158870455,395.713699999968,3669,1,1
0.607616030849745,0.964678852505723,395.812099999966,3670,1,1
0.615404214295552,0.964698899065222,395.923199999964,3671,1,1
0.59079327916265,0.964843256898704,396.052799999966,3672,1,1
0.599807189092411,0.964766604964381,396.152799999966,3673,1,1
0.602272414268007,0.964910756116691,396.252799999964,3674,1,1
0.608380388376257,0.965115107867937,396.351299999966,3675,1,1
0.609964192260019,0.964973043631158,396.450099999965,3676,1,1
0.587818482302713,0.965070741776018,396.548799999963,3677,1,1
0.622558876187853,0.965165004785031,396.649799999966,3678,1,1
0.589946288390029,0.965025392410591,396.781699999965,3679,1,1
0.614825781572786,0.96503361156811,396.892499999964,3680,1,1
0.604331359316898,0.964947857528683,396.991099999967,3681,1,1
0.60475829775513,0.965175670065144,397.091099999967,3682,1,1
0.602568516733232,0.965115100239996,397.191599999968,3683,1,1
0.602210439333425,0.965198042097889,397.334299999964,3684,1,1
0.597796446770417,0.965121707250162,397.433099999966,3685,1,1
0.598526373777717,0.965134056225412,397.532399999964,3686,1,1
0.597823991185787,0.965360890815089,397.644299999966,3687,1,1
0.596391681586558,0.965269494687981,397.755299999966,3688,1,1
0.612574025616306,0.965189327405288,397.875999999966,3689,1,1
0.588114584767938,0.965188826872382,397.975099999965,3690,1,1
0.60284396088693,0.965221867700269,398.085399999964,3691,1,1
0.603057430106046,0.965321690744441,398.197499999966,3692,1,1
0.593416884726622,0.965401194803302,398.297699999968,3693,1,1
0.599311389615755,0.965498820095194,398.397699999965,3694,1,1
0.60165955102603,0.96555430115709,398.496899999966,3695,1,1
0.591433686819997,0.965375348005335,398.596999999967,3696,1,1
0.615982647018317,0.965289220040267,398.697099999967,3697,1,1
0.612243492631869,0.965300317205348,398.814699999963,3698,1,1
0.604971766974246,0.965208034428486,398.938399999966,3699,1,1
0.603119405040628,0.965310185499952,399.037999999963,3700,1,1
0.616354496625809,0.965400199301843,399.158299999962,3701,1,1
0.607560942019006,0.965642518948218,399.257899999965,3702,1,1
0.582681448836248,0.965502537897119,399.368499999963,3703,1,1
0.593478859661204,0.965393266963931,399.468799999962,3704,1,1
0.614495248588349,0.965376866527119,399.578999999959,3705,1,1
0.618661341413029,0.965533815189008,399.678799999958,3706,1,1
0.612518936785567,0.965512575445884,399.79029999996,3707,1,1
0.599497314419501,0.965556412731431,399.921199999959,3708,1,1
0.603814901528715,0.965678183727848,400.019899999961,3709,1,1
0.606101088004407,0.965504598839527,400.118799999959,3710,1,1
0.602809530367718,0.965531443557108,400.21879999996,3711,1,1
0.615252720011018,0.965433496494851,400.319399999961,3712,1,1
0.603057430106046,0.965349848275765,400.456999999964,3713,1,1
0.600406280126704,0.965337594465473,400.557399999963,3714,1,1
0.613517421842721,0.965293537103587,400.66529999996,3715,1,1
0.608655832529955,0.965414658816185,400.766399999961,3716,1,1
0.607498967084424,0.965457653944753,400.901399999962,3717,1,1
0.587178074645366,0.965548131939889,401.013099999962,3718,1,1
0.573639994491117,0.965486571353618,401.110799999961,3719,1,1
0.617628425836662,0.965482115759363,401.229999999961,3720,1,1
0.612339898085663,0.965500854268046,401.32899999996,3721,1,1
0.594601294587522,0.965579797603664,401.429299999961,3722,1,1
0.592590552265528,0.965654453694222,401.527799999964,3723,1,1
0.595696185098471,0.965688244514445,401.628399999962,3724,1,1
0.600254785842171,0.965725767803534,401.753899999963,3725,1,1
0.597245558463022,0.965576095495856,401.875699999963,3726,1,1
0.601838589725933,0.965736880493163,401.973999999967,3727,1,1
0.604551714639857,0.965706795293243,402.074399999967,3728,1,1
0.610205205894505,0.966040243293121,402.198499999965,3729,1,1
0.596185098471285,0.965823935197497,402.299799999966,3730,1,1
0.592831565900014,0.96570612705078,402.398299999966,3731,1,1
0.58848643437543,0.965490972336279,402.496899999968,3732,1,1
0.58885139787908,0.965545071801445,402.609599999967,3733,1,1
0.574913923701969,0.965528684641152,402.740399999966,3734,1,1
0.588754992425286,0.965502600271313,402.840399999963,3735,1,1
0.600351191295965,0.96516876857081,402.939899999967,3736,1,1
0.598615893127668,0.965073172361285,403.041399999968,3737,1,1
0.617235917917642,0.964994126008265,403.175499999968,3738,1,1
0.614013221319377,0.965139492907956,403.285099999969,3739,1,1
0.616320066106597,0.9650922852492,403.384299999969,3740,1,1
0.608228894091723,0.965038430644275,403.483699999969,3741,1,1
0.613131800027544,0.965160803007035,403.595299999969,3742,1,1
0.601446081806914,0.965142953596178,403.69479999997,3743,1,1
0.606948078777028,0.965015102922388,403.80579999997,3744,1,1
0.5942569893954,0.965030070306029,403.935599999971,3745,1,1
0.589973832805399,0.96497050718713,404.045799999974,3746,1,1
0.595565349125465,0.965041009503166,404.143899999974,3747,1,1
0.584774824404352,0.964797180433796,404.243599999974,3748,1,1
0.603305329844374,0.964567995862341,404.344999999974,3749,1,1
0.591619611623743,0.964898019728414,404.445099999974,3750,1,1
0.597789560666575,0.964839900507709,404.569199999973,3751,1,1
0.599951797273103,0.964629011622278,404.678599999975,3752,1,1
0.619666712574026,0.964514526325483,404.789699999975,3753,1,1
0.596364137171189,0.964518416266541,404.889299999976,3754,1,1
0.60320892439058,0.964362009669371,405.000899999974,3755,1,1
0.588328053987054,0.964402298390895,405.112199999974,3756,1,1
0.610170775375293,0.964189598159925,405.240599999976,3757,1,1
0.587997521002617,0.964435520044089,405.352699999975,3758,1,1
0.614102740669329,0.964397444722009,405.450599999978,3759,1,1
0.602933480236882,0.964475281334034,405.549699999974,3760,1,1
0.592260019281091,0.964336862847675,405.649699999976,3761,1,1
0.601990084010467,0.964250899473288,405.759199999974,3762,1,1
0.61078363861727,0.964236885363305,405.858299999975,3763,1,1
0.609957306156177,0.964324364326628,405.957099999975,3764,1,1
0.604820272689712,0.964470963940617,406.081999999976,3765,1,1
0.592563007850158,0.964608979125743,406.193499999974,3766,1,1
0.604338245420741,0.964454829853788,406.293199999975,3767,1,1
0.601384106872332,0.964567923837443,406.392999999973,3768,1,1
0.599256300785016,0.964588939056359,406.503499999976,3769,1,1
0.594601294587522,0.964642671170952,406.602999999975,3770,1,1
0.593809392645641,0.964562031855555,406.720599999974,3771,1,1
0.593203415507506,0.964527365249723,406.843099999972,3772,1,1
0.600681724280402,0.964474005229945,406.954199999971,3773,1,1
0.60546068034706,0.964614432915296,407.062799999973,3774,1,1
0.597307533397604,0.964738232078719,407.162799999969,3775,1,1
0.600289216361383,0.964555943919287,407.263099999969,3776,1,1
0.625444153697838,0.964554994786483,407.362999999971,3777,1,1
0.613551852361934,0.964591181089911,407.487899999967,3778,1,1
0.590648670981958,0.964667817045352,407.587699999967,3779,1,1
0.603270899325162,0.964872736262514,407.688199999972,3780,1,1
0.602203553229583,0.964891659481059,407.80669999997,3781,1,1
0.609564798237157,0.964698940075215,407.940099999968,3782,1,1
0.614591654042143,0.964607134266871,408.037399999968,3783,1,1
0.604613689574439,0.964681643142885,408.148399999969,3784,1,1
0.596942569893954,0.964493051024429,408.259399999968,3785,1,1
0.609385759537254,0.964500185772464,408.358499999967,3786,1,1
0.614013221319378,0.96463864357162,408.456599999967,3787,1,1
0.620424183996695,0.964690449248672,408.56459999997,3788,1,1
0.597762016251205,0.964858416360585,408.66369999997,3789,1,1
0.604331359316899,0.964705756001538,408.76289999997,3790,1,1
0.598099435339485,0.964649803677152,408.862899999969,3791,1,1
0.60318137997521,0.964715026953531,408.962699999967,3792,1,1
0.608504338245421,0.964612820534167,409.080399999968,3793,1,1
0.609013909929762,0.964674818962785,409.203199999969,3794,1,1
0.619329293485746,0.964705601045834,409.302599999968,3795,1,1
0.615225175595648,0.964670510806648,409.403099999968,3796,1,1
0.611417160170775,0.964584204165397,409.502599999966,3797,1,1
0.605219666712574,0.964642880969415,409.62669999997,3798,1,1
0.607313042280678,0.964716160590002,409.74679999997,3799,1,1
0.598794931827572,0.964867885469937,409.858899999966,3800,1,1
0.61151356562457,0.964857016350868,409.971399999967,3801,1,1
0.620761603084975,0.964780158422811,410.070499999965,3802,1,1
0.615562594683928,0.96476032577232,410.169999999968,3803,1,1
0.6028715053023,0.964855446651509,410.270299999969,3804,1,1
0.581634761052197,0.964657380360676,410.370999999966,3805,1,1
0.605453794243217,0.96457233635042,410.469799999967,3806,1,1
0.60098471284947,0.964559559802528,410.590199999968,3807,1,1
0.60185924803746,0.96462242578237,410.690599999965,3808,1,1
0.61086627186338,0.964425999594554,410.790099999969,3809,1,1
0.594842308222008,0.964449077016284,410.914899999964,3810,1,1
0.602389478033329,0.964471278965892,411.059799999966,3811,1,1
0.598126979754855,0.964630291266723,411.158499999966,3812,1,1
0.599194325850434,0.96457846817928,411.258099999967,3813,1,1
0.600289216361383,0.96446610161279,411.370899999964,3814,1,1
0.605798099435339,0.964582407250452,411.482299999968,3815,1,1
0.608683376945324,0.96471576965627,411.580899999969,3816,1,1
0.587666988018179,0.964653213637643,411.680699999968,3817,1,1
0.59524170224487,0.964799715216826,411.798299999969,3818,1,1
0.603642748932654,0.964756208569404,411.898399999969,3819,1,1
0.596336592755819,0.964684769526982,411.997999999969,3820,1,1
0.596612036909517,0.964984698266164,412.099299999971,3821,1,1
0.60661754579259,0.965127199242883,412.212199999968,3822,1,1
0.612794380939265,0.965043977378464,412.312799999966,3823,1,1
0.612064453931965,0.96507788304598,412.412499999968,3824,1,1
0.603353532571271,0.964974372682914,412.522699999965,3825,1,1
0.597397052747555,0.965015937855275,412.658599999966,3826,1,1
0.61269797548547,0.964981065466091,412.770499999971,3827,1,1
0.618482302713125,0.96483560731619,412.882599999971,3828,1,1
0.618640683101501,0.96482645926781,412.982199999972,3829,1,1
0.606218151769729,0.965158201837122,413.111699999974,3830,1,1
0.600502685580498,0.964922127528949,413.212599999973,3831,1,1
0.586751136207134,0.964809450226028,413.311299999975,3832,1,1
0.609048340448974,0.964714555698482,413.411699999975,3833,1,1
0.626360005508883,0.964820128735923,413.510999999974,3834,1,1
0.612305467566451,0.964870320882139,413.620299999976,3835,1,1
0.599469770004132,0.964809625609476,413.720699999976,3836,1,1
0.615376669880182,0.964858490306182,413.832999999978,3837,1,1
0.603360418675114,0.964832037914059,413.944199999978,3838,1,1
0.604241839966947,0.964840159471078,414.056399999978,3839,1,1
0.600323646880595,0.96490326347927,414.192599999977,3840,1,1
0.612119542762705,0.96475558621501,414.292199999976,3841,1,1
0.607195978515356,0.964655436466096,414.39209999998,3842,1,1
0.615831152733783,0.96462750095549,414.493199999978,3843,1,1
0.617352981682964,0.964565751908274,414.623399999979,3844,1,1
0.617297892852224,0.964584314733963,414.723599999976,3845,1,1
0.624473213056053,0.964699609392001,414.822999999975,3846,1,1
0.597741357939678,0.964945840949605,414.934199999976,3847,1,1
0.607560942019006,0.964697843677854,415.033799999974,3848,1,1
0.603305329844374,0.964758057630185,415.146399999973,3849,1,1
0.600082633246109,0.964876837845407,415.257799999973,3850,1,1
0.600626635449663,0.964977762398249,415.370799999974,3851,1,1
0.599648808704035,0.964988899166467,415.495499999974,3852,1,1
0.591192673185512,0.964982777830165,415.606899999974,3853,1,1
0.608318413441675,0.96502605958444,415.724599999974,3854,1,1
0.596061148602121,0.964810614345521,415.824499999975,3855,1,1
0.590159757609145,0.964877573930197,415.935899999975,3856,1,1
0.591826194739017,0.964793856197202,416.036199999975,3857,1,1
0.597885966120369,0.964668478550476,416.135199999977,3858,1,1
0.605006197493458,0.96476804010299,416.236299999976,3859,1,1
0.587150530229996,0.964792531910965,416.337699999977,3860,1,1
0.598319790662443,0.96485364822382,416.447599999978,3861,1,1
0.61492218702658,0.96491908467417,416.546899999978,3862,1,1
0.605309186062526,0.964872094494137,416.64809999998,3863,1,1
0.614557223522931,0.964799362774017,416.750399999977,3864,1,1
0.604847817105082,0.965036051200453,416.898599999977,3865,1,1
0.604634347885966,0.965037688060841,417.03979999998,3866,1,1
0.608318413441675,0.965010167974291,417.139299999981,3867,1,1
0.583645503374191,0.965180910355736,417.238599999979,3868,1,1
0.593719873295689,0.965292506250544,417.35089999998,3869,1,1
0.605729238396915,0.965229299533155,417.449599999982,3870,1,1
0.606555570858008,0.965149296906136,417.549799999982,3871,1,1
0.595358766010191,0.965164783549321,417.658599999978,3872,1,1
0.605915163200661,0.965096497901844,417.758299999979,3873,1,1
0.611169260432447,0.965046549961806,417.857599999978,3874,1,1
0.6009571684341,0.964964253247122,417.969599999978,3875,1,1
0.60698250929624,0.964997208273856,418.07029999998,3876,1,1
0.595386310425561,0.964739318926426,418.18299999998,3877,1,1
0.59262498278474,0.964833965201075,418.319399999978,3878,1,1
0.590586696047376,0.964973507169937,418.42249999998,3879,1,1
0.604854703208924,0.964912696366348,418.551599999977,3880,1,1
0.594993802506542,0.96496843305455,418.651099999978,3881,1,1
0.587295138410687,0.964947362123343,418.762599999977,3882,1,1
0.591771105908277,0.964884512912025,418.863199999978,3883,1,1
0.600523343892026,0.96471963036503,418.971299999983,3884,1,1
0.59420190056466,0.96468593452394,419.071699999981,3885,1,1
0.601129321030161,0.964436761286623,419.17099999998,3886,1,1
0.601563145572235,0.964655186537249,419.272199999982,3887,1,1
0.60289904971767,0.964612258708762,419.372699999981,3888,1,1
0.607739980718909,0.964591611024072,419.473399999981,3889,1,1
0.60802231097645,0.964703614785568,419.57459999998,3890,1,1
0.598829362346784,0.964649167766012,419.70579999998,3891,1,1
0.600103291557637,0.964741579382444,419.829499999981,3892,1,1
0.621636138272965,0.964714298993328,419.952399999982,3893,1,1
0.600110177661479,0.964851357767396,420.06399999998,3894,1,1
0.619570307120231,0.964773879857186,420.164499999982,3895,1,1
0.609475278887206,0.964807279503972,420.276299999979,3896,1,1
0.603725382178763,0.964993785294957,420.375799999978,3897,1,1
0.605529541385484,0.964961583552112,420.485699999979,3898,1,1
0.608717807464537,0.964950372600574,420.58619999998,3899,1,1
0.595847679383005,0.964773103138309,420.686699999979,3900,1,1
0.614770692742047,0.964864166285226,420.786899999977,3901,1,1
0.615039250791902,0.964810612332946,420.887999999977,3902,1,1
0.594628839002892,0.964695484843035,421.031499999975,3903,1,1
0.603911306982509,0.96460581113089,421.142299999979,3904,1,1
0.620148739842997,0.964587174356651,421.264299999975,3905,1,1
0.595090207960336,0.964577619948878,421.364099999976,3906,1,1
0.611086627186338,0.964762102280425,421.464499999974,3907,1,1
0.61790386999036,0.964849115924584,421.573199999976,3908,1,1
0.603298443740532,0.964790470855928,421.695799999974,3909,1,1
0.593079465638342,0.964648121063619,421.794399999976,3910,1,1
0.604551714639857,0.964680693735857,421.894499999975,3911,1,1
0.587054124776202,0.96481424163799,421.994699999972,3912,1,1
0.597218014047652,0.964614289581823,422.09479999997,3913,1,1
0.600502685580498,0.964606057694083,422.194899999972,3914,1,1
0.585842170499931,0.964750510633859,422.307399999973,3915,1,1
0.592927971353808,0.964834297521631,422.407999999974,3916,1,1
0.594298306018455,0.964770954560896,422.524599999969,3917,1,1
0.590772620851122,0.964997984268204,422.624599999971,3918,1,1
0.609509709406418,0.9648849309936,422.73769999997,3919,1,1
0.612119542762705,0.96495845941113,422.858299999972,3920,1,1
0.597638066382041,0.964825423662151,422.980799999973,3921,1,1
0.586083184134417,0.964998118109313,423.079899999972,3922,1,1
0.605915163200661,0.96485116391936,423.18039999997,3923,1,1
0.601749070375981,0.964629422312209,423.280999999969,3924,1,1
0.588155901390993,0.964923272668599,423.392799999972,3925,1,1
0.602210439333425,0.964927947249554,423.505299999971,3926,1,1
0.599283845200386,0.964774878009825,423.62479999997,3927,1,1
0.623832805398705,0.964732443646449,423.727499999967,3928,1,1
0.61117614653629,0.964677354693692,423.827099999969,3929,1,1
0.584836799338934,0.964839443017775,423.938699999967,3930,1,1
0.594573750172153,0.964874758994053,424.049199999968,3931,1,1
0.594511775237571,0.964926262697328,424.161999999966,3932,1,1
0.601446081806914,0.964830478699887,424.260699999965,3933,1,1
0.589278336317312,0.965000057621654,424.369799999965,3934,1,1
0.601900564660515,0.965001485729654,424.470399999966,3935,1,1
0.593809392645641,0.965227496858125,424.569599999965,3936,1,1
0.596123123536703,0.965168477654281,424.670299999967,3937,1,1
0.607285497865308,0.965203952271762,424.794699999967,3938,1,1
0.601749070375981,0.965071259184284,424.913699999967,3939,1,1
0.623405866960474,0.965020608231914,425.012999999966,3940,1,1
0.605674149566175,0.965152143633479,425.125199999964,3941,1,1
0.597403938851398,0.965277242597946,425.249099999967,3942,1,1
0.608111830326401,0.965278049522999,425.360799999967,3943,1,1
0.619818206858559,0.965310325625592,425.473599999966,3944,1,1
0.607251067346096,0.965327002070704,425.581299999966,3945,1,1
0.607230409034568,0.965459238287385,425.680299999967,3946,1,1
0.603697837763393,0.965245085341983,425.779399999966,3947,1,1
0.604517284120645,0.965128193051392,425.880299999962,3948,1,1
0.622834320341551,0.965078861610435,425.979599999968,3949,1,1
0.616781435064041,0.965142928048197,426.079999999967,3950,1,1
0.602176008814213,0.96528721113496,426.180599999966,3951,1,1
0.599710783638617,0.965148923504447,426.281299999966,3952,1,1
0.612938989119956,0.964962699942948,426.425199999966,3953,1,1
0.590035807739981,0.965031180502195,426.524299999968,3954,1,1
0.602995455171464,0.965166208494054,426.636199999964,3955,1,1
0.588603498140752,0.965215626405282,426.736599999967,3956,1,1
0.605550199697011,0.965224281854598,426.857199999968,3957,1,1
0.584072441812423,0.965205662334536,426.982899999965,3958,1,1
0.60165955102603,0.965258900546454,427.093599999965,3959,1,1
0.599256300785016,0.965495168929914,427.193499999963,3960,1,1
0.584168847266217,0.965648059307059,427.293699999963,3961,1,1
0.593258504338245,0.965480576472626,427.393199999964,3962,1,1
0.611844098609007,0.965295333014726,427.492799999964,3963,1,1
0.606831015011706,0.965362981421962,427.613299999967,3964,1,1
0.601749070375981,0.965306433027308,427.713399999964,3965,1,1
0.601873020245145,0.965561706533547,427.814099999964,3966,1,1
0.600254785842171,0.96558370979071,427.950499999964,3967,1,1
0.60247899738328,0.965666388130389,428.063099999963,3968,1,1
0.62066519763118,0.965566762081249,428.162199999964,3969,1,1
0.596701556259468,0.965698117358075,428.276099999961,3970,1,1
0.610294725244457,0.965580616642639,428.409399999962,3971,1,1
0.617958958821099,0.965487939753128,428.509899999964,3972,1,1
0.590366340724418,0.96550016027843,428.608099999961,3973,1,1
0.596970114309324,0.965490704359877,428.709299999964,3974,1,1
0.59146811733921,0.965576060555188,428.808699999964,3975,1,1
0.596543175871092,0.96549338608618,428.927099999962,3976,1,1
0.584953863104256,0.965351990179232,429.025599999962,3977,1,1
0.614040765734747,0.965064199914446,429.125699999963,3978,1,1
0.60509571684341,0.965109279202307,429.250399999962,3979,1,1
0.595365652114034,0.965407867537751,429.362599999964,3980,1,1
0.596646467428729,0.965359352421506,429.471899999963,3981,1,1
0.613152458339072,0.965350028205009,429.572899999963,3982,1,1
0.605674149566175,0.965436793350907,429.684899999965,3983,1,1
0.607526511499793,0.965395803759873,429.797799999964,3984,1,1
0.595303677179452,0.965765757146428,429.897499999963,3985,1,1
0.59974521415783,0.965803401552426,430.009899999962,3986,1,1
0.609874672910067,0.965817166811524,430.122099999963,3987,1,1
0.603635862828811,0.965869634725277,430.221999999961,3988,1,1
0.611733920947528,0.966006020427888,430.321599999959,3989,1,1
0.608683376945324,0.966067063651489,430.440299999961,3990,1,1
0.592714502134692,0.966028753574293,430.541999999962,3991,1,1
0.601962539595097,0.965730557315766,430.666999999963,3992,1,1
0.588734334113759,0.965479984839317,430.787899999967,3993,1,1
0.593478859661204,0.965357431314869,430.887499999965,3994,1,1
0.595083321856494,0.965365531024461,430.987299999964,3995,1,1
0.605157691777992,0.965416137587607,431.124599999965,3996,1,1
0.601439195703071,0.965478660236324,431.234899999965,3997,1,1
0.601136207134004,0.965502604131806,431.334099999962,3998,1,1
0.606803470596337,0.965648860958023,431.433899999963,3999,1,1
0.613097369508332,0.965724291603872,431.553299999963,4000,1,1
0.593774962126429,0.965840594264014,431.652599999965,4001,1,1
0.592074094477345,0.965760394884055,431.75219999996,4002,1,1
0.612518936785567,0.966015309435192,431.852799999961,4003,1,1
0.593747417711059,0.965812961558419,431.953099999964,4004,1,1
0.606886103842446,0.96569923923739,432.077699999961,4005,1,1
0.607616030849745,0.965758992966664,432.177299999964,4006,1,1
0.598347335077813,0.965675218946702,432.298099999965,4007,1,1
0.6315865583253,0.965696880216409,432.411199999963,4008,1,1
0.608958821099022,0.965837879058766,432.521799999964,4009,1,1
0.612546481200936,0.965780247863741,432.621599999964,4010,1,1
0.614736262222834,0.965792759593412,432.721799999967,4011,1,1
0.604489739705275,0.96590334414382,432.853399999966,4012,1,1
0.604455309186063,0.965890456581421,432.964699999963,4013,1,1
0.588210990221733,0.966094118434037,433.065499999962,4014,1,1
0.606493595923426,0.965928294245808,433.166999999962,4015,1,1
0.603849332047927,0.965892521228634,433.267799999965,4016,1,1
0.615376669880182,0.966095169968138,433.369299999965,4017,1,1
0.601928109075885,0.966085986219386,433.479899999965,4018,1,1
0.590827709681862,0.965808620837957,433.605299999968,4019,1,1
0.59076573474728,0.965789500561471,433.717699999968,4020,1,1
0.592411513565625,0.965749075057209,433.81879999997,4021,1,1
0.614460818069136,0.96576959421627,433.919999999966,4022,1,1
0.606039113069825,0.965619911352113,434.04479999997,4023,1,1
0.613186888858284,0.965628834819268,434.15739999997,4024,1,1
0.598891337281366,0.965745553427293,434.269599999968,4025,1,1
0.616230546756645,0.965573103616331,434.388999999969,4026,1,1
0.601198182068586,0.965370497767103,434.488199999972,4027,1,1
0.603270899325162,0.965459814650701,434.588399999973,4028,1,1
0.614584767938301,0.96544475897368,434.689099999971,4029,1,1
0.584623330119818,0.965520679037723,434.79979999997,4030,1,1
0.601108662718634,0.965472117437425,434.900399999972,4031,1,1
0.597555433135932,0.965345171140641,435.025099999971,4032,1,1
0.59177799201212,0.965522155910158,435.12579999997,4033,1,1
0.591895055777441,0.96559069389717,435.227599999972,4034,1,1
0.608318413441675,0.965542821559098,435.341599999972,4035,1,1
0.598829362346784,0.965622053595689,435.477399999971,4036,1,1
0.591468117339209,0.965614498570631,435.609499999971,4037,1,1
0.607588486434375,0.965666249495323,435.70989999997,4038,1,1
0.596460542624983,0.965552266349429,435.80929999997,4039,1,1
0.623378322545104,0.965475767400794,435.908299999972,4040,1,1
0.605006197493458,0.965429193825043,436.00919999997,4041,1,1
0.618633796997659,0.965320767029899,436.10989999997,4042,1,1
0.612580911720149,0.965251403195036,436.21109999997,4043,1,1
0.614343754303815,0.965265925183287,436.32099999997,4044,1,1
0.616988018179314,0.965493981725674,436.42209999997,4045,1,1
0.593292934857458,0.965587585557122,436.524399999969,4046,1,1
0.600502685580498,0.965442475271129,436.624399999972,4047,1,1
0.586999035945462,0.965431912505728,436.748099999972,4048,1,1
0.607836386172704,0.96549793732368,436.866799999971,4049,1,1
0.608104944222559,0.965555082744521,436.96689999997,4050,1,1
0.58887894229445,0.965653294179364,437.09019999997,4051,1,1
0.59009089657072,0.965686592782706,437.213299999971,4052,1,1
0.598065004820273,0.965493453836024,437.323699999972,4053,1,1
0.60101225726484,0.965354367030161,437.432699999973,4054,1,1
0.596543175871092,0.96532041848676,437.532999999971,4055,1,1
0.601377220768489,0.965390034683284,437.632099999972,4056,1,1
0.591867511362071,0.965362650559266,437.731599999974,4057,1,1
0.601205068172428,0.965457960876815,437.831999999972,4058,1,1
0.602575402837075,0.965643942243074,437.934399999972,4059,1,1
0.609358215121884,0.965743620304589,438.034399999972,4060,1,1
0.605942707616031,0.965740017010842,438.14599999997,4061,1,1
0.619267318551164,0.965641834181822,438.247099999971,4062,1,1
0.60320892439058,0.965725559859097,438.377299999972,4063,1,1
0.595758160033053,0.965800400881903,438.489999999973,4064,1,1
0.598071890924115,0.96581997279371,438.615299999974,4065,1,1
0.613613827296516,0.965892134148358,438.723699999972,4066,1,1
0.605371160997108,0.965900254048568,438.822699999975,4067,1,1
0.600048202726897,0.965935040192658,438.934199999974,4068,1,1
0.609716292521691,0.966048544959456,439.045899999973,4069,1,1
0.586351742184272,0.966035022640453,439.144099999973,4070,1,1
0.58817655970252,0.966024473567242,439.244399999974,4071,1,1
0.59493182757196,0.96617110445395,439.343499999976,4072,1,1
0.595937198732957,0.966138692251014,439.461999999979,4073,1,1
0.598946426112106,0.965943896806509,439.561499999979,4074,1,1
0.613944360280953,0.966049123897569,439.662599999977,4075,1,1
0.596088693017491,0.965888152475218,439.763699999976,4076,1,1
0.601205068172428,0.965867181991171,439.875499999979,4077,1,1
0.586324197768902,0.966054669223701,439.976299999977,4078,1,1
0.607588486434375,0.965937559388006,440.089699999975,4079,1,1
0.616471560391131,0.965954784216553,440.233899999976,4080,1,1
0.59681862002479,0.966117778622343,440.332699999977,4081,1,1
0.609537253821787,0.965972162286352,440.444999999976,4082,1,1
0.605736124500758,0.966048773026166,440.544599999976,4083,1,1
0.59803057430106,0.966011550053925,440.657399999975,4084,1,1
0.602258642060322,0.966114461851774,440.776299999977,4085,1,1
0.596391681586558,0.96587438022893,440.877899999978,4086,1,1
0.604882247624294,0.965800681095698,440.977599999977,4087,1,1
0.605157691777992,0.965889983432471,441.078299999975,4088,1,1
0.610907588486434,0.965958682198609,441.201599999974,4089,1,1
0.61872331634761,0.965856771941865,441.312399999978,4090,1,1
0.622462470734059,0.965868700475612,441.422599999979,4091,1,1
0.616347610521967,0.965865362726672,441.522799999977,4092,1,1
0.612091998347335,0.966020290564081,441.626899999978,4093,1,1
0.596522517559565,0.966200534718631,441.763599999979,4094,1,1
0.597245558463022,0.966153706802396,441.863099999979,4095,1,1
0.603849332047927,0.966096639091592,441.96289999998,4096,1,1
0.613792865996419,0.965858275743882,442.06409999998,4097,1,1
0.610301611348299,0.965826457538712,442.177399999979,4098,1,1
0.605791213331497,0.965938824651931,442.296599999978,4099,1,1
0.61565211403388,0.966095079141971,442.396699999977,4100,1,1
0.613882385346371,0.965996565556471,442.510599999978,4101,1,1
0.604117890097783,0.965841440351147,442.611099999977,4102,1,1
0.605853188266079,0.965919788869903,442.720799999977,4103,1,1
0.615920672083735,0.966028490844021,442.820899999975,4104,1,1
0.600227241426801,0.966112221622476,442.934799999975,4105,1,1
0.60354634347886,0.966204164350298,443.069399999974,4106,1,1
0.615011706376532,0.966213835839454,443.182099999975,4107,1,1
0.596605150805674,0.96614479233618,443.282699999973,4108,1,1
0.614219804434651,0.965949970436893,443.384899999973,4109,1,1
0.593141440572924,0.965916007658291,443.517299999972,4110,1,1
0.59490428315659,0.966034231279315,443.616799999971,4111,1,1
0.622558876187853,0.96588289365351,443.716899999975,4112,1,1
0.614068310150117,0.965911202921337,443.817099999974,4113,1,1
0.597582977551302,0.965981947020516,443.919699999974,4114,1,1
0.595358766010191,0.965942031412591,444.021699999974,4115,1,1
0.616712574025616,0.96576828316572,444.133499999974,4116,1,1
0.607285497865308,0.965920268269042,444.255799999973,4117,1,1
0.599958683376945,0.966080490898498,444.368999999973,4118,1,1
0.602940366340724,0.966318719785699,444.493099999975,4119,1,1
0.600192810907589,0.966348878611342,444.60359999997,4120,1,1
0.604214295551577,0.9660164585733,444.703699999969,4121,1,1
0.609172290318138,0.966013545185585,444.82219999997,4122,1,1
0.617325437267594,0.96595368708073,444.933599999968,4123,1,1
0.600681724280402,0.965931209879115,445.032999999968,4124,1,1
0.598498829362347,0.966136603053637,445.134399999969,4125,1,1
0.600743699214984,0.966065940663122,445.233999999968,4126,1,1
0.611355185236193,0.966079334469278,445.342499999967,4127,1,1
0.61497727585732,0.96608906033493,445.453599999967,4128,1,1
0.601845475829776,0.965936333064817,445.566399999967,4129,1,1
0.6134003580774,0.965933211080779,445.679199999965,4130,1,1
0.610053711609971,0.966018673504768,445.779399999967,4131,1,1
0.592776477069274,0.965997078162759,445.903299999966,4132,1,1
0.609475278887206,0.965991152199255,446.003099999967,4133,1,1
0.605550199697011,0.965883009728268,446.114699999965,4134,1,1
0.617442501032916,0.965740270261269,446.215999999968,4135,1,1
0.605033741908828,0.965905327175272,446.345999999967,4136,1,1
0.595234816141027,0.965913724647976,446.446799999967,4137,1,1
0.605853188266079,0.965763600342805,446.546199999968,4138,1,1
0.597369508332185,0.965756216615742,446.657299999968,4139,1,1
0.595544690813938,0.965835489042983,446.757299999964,4140,1,1
0.623288803195152,0.965744850080858,446.857199999967,4141,1,1
0.602176008814213,0.965806106946013,446.957699999966,4142,1,1
0.613916815865583,0.966009976875702,447.057699999964,4143,1,1
0.594959371987329,0.96616635718663,447.182899999965,4144,1,1
0.608621402010742,0.9660992819055,447.295399999965,4145,1,1
0.589092411513566,0.965882212695307,447.437699999964,4146,1,1
0.609716292521691,0.965840182639239,447.548299999966,4147,1,1
0.608621402010742,0.965875432470927,447.647999999965,4148,1,1
0.599256300785016,0.965706735217526,447.748999999967,4149,1,1
0.584864343754304,0.965612494506662,447.861299999966,4150,1,1
0.607285497865308,0.965589298925929,447.962899999967,4151,1,1
0.599917366753891,0.965671403524595,448.063199999966,4152,1,1
0.594449800302989,0.966041002471059,448.174799999967,4153,1,1
0.601811045310563,0.965987810292086,448.287799999965,4154,1,1
0.624080705137034,0.965831164328802,448.388499999967,4155,1,1
0.616017077537529,0.96574946408324,448.501899999965,4156,1,1
0.621546618923013,0.965816859799882,448.615199999967,4157,1,1
0.613000964054538,0.965675531695965,448.734499999967,4158,1,1
0.600468255061286,0.965666576389658,448.857499999966,4159,1,1
0.600433824542074,0.965570525082137,448.957899999966,4160,1,1
0.583039526236056,0.965701697672523,449.057999999967,4161,1,1
0.581731166505991,0.965633937612271,449.159799999966,4162,1,1
0.597796446770417,0.965414329942925,449.283699999965,4163,1,1
0.59526924666024,0.965276906235001,449.392099999967,4164,1,1
0.610384244594408,0.965200974925928,449.492899999964,4165,1,1
0.593107010053712,0.965243899111988,449.593599999965,4166,1,1
0.590800165266492,0.965354200485159,449.694699999965,4167,1,1
0.605612174631593,0.965415393697725,449.794399999967,4168,1,1
0.610115686544553,0.965539661738344,449.896099999968,4169,1,1
0.609075884864344,0.965441673921712,450.009199999967,4170,1,1
0.610267180829087,0.965395623299479,450.108599999968,4171,1,1
0.593960886930175,0.965473687099636,450.239699999965,4172,1,1
0.604345131524583,0.965524650962942,450.352399999964,4173,1,1
0.625051645778818,0.965682470602496,450.451599999967,4174,1,1
0.60546068034706,0.965795968412017,450.574099999966,4175,1,1
0.602995455171464,0.96587261860171,450.682399999963,4176,1,1
0.596061148602121,0.965835593117641,450.782699999966,4177,1,1
0.613124913923702,0.96575171294432,450.882499999968,4178,1,1
0.621092136069412,0.965630679456872,450.996099999968,4179,1,1
0.600351191295965,0.965545426458131,451.107199999968,4180,1,1
0.611086627186338,0.965455328502544,451.207399999966,4181,1,1
0.596398567690401,0.965417828231909,451.331899999968,4182,1,1
0.58572510673461,0.965620860598926,451.461799999967,4183,1,1
0.589071753202038,0.965769922395419,451.560299999971,4184,1,1
0.586999035945462,0.965762560643027,451.659799999969,4185,1,1
0.604062801267043,0.965800425202354,451.759699999973,4186,1,1
0.606218151769729,0.965875353672474,451.859499999974,4187,1,1
0.603787357113345,0.965825306488857,451.958399999973,4188,1,1
0.583893403112519,0.965604326501741,452.057299999973,4189,1,1
0.601384106872332,0.965765470811682,452.16569999997,4190,1,1
0.592163613827297,0.965899120241668,452.264599999973,4191,1,1
0.601928109075885,0.965992997445576,452.388999999971,4192,1,1
0.582736537666988,0.965916432786342,452.488899999972,4193,1,1
0.612883900289216,0.965664679734232,452.600499999973,4194,1,1
0.602389478033329,0.965901541333814,452.730599999968,4195,1,1
0.60579809943534,0.965939685541566,452.842199999973,4196,1,1
0.610907588486434,0.966140162230064,452.94019999997,4197,1,1
0.602568516733232,0.966004700722235,453.052299999972,4198,1,1
0.607774411238121,0.9658503413266,453.162099999972,4199,1,1
0.607285497865308,0.965859149113598,453.272399999971,4200,1,1
0.601081118303264,0.965949855142605,453.37389999997,4201,1,1
0.609440848367994,0.966087333474116,453.473299999969,4202,1,1
0.590008263324611,0.965816177449001,453.573399999969,4203,1,1
0.610962677317174,0.965817089531305,453.673499999971,4204,1,1
0.609048340448974,0.965781067174629,453.773799999971,4205,1,1
0.603849332047927,0.965741161293007,453.874499999969,4206,1,1
0.611424046274618,0.965877035064523,453.999599999969,4207,1,1
0.626263600055089,0.965753591861272,454.099499999968,4208,1,1
0.614495248588349,0.96571614263588,454.240799999969,4209,1,1
0.605701693981545,0.965614078765804,454.353299999966,4210,1,1
0.596061148602121,0.96563318507371,454.478099999968,4211,1,1
0.594511775237571,0.965671049196579,454.586899999969,4212,1,1
0.601597576091447,0.965720840887894,454.684799999968,4213,1,1
0.601535601156865,0.965882527704214,454.78359999997,4214,1,1
0.606555570858009,0.965900937747182,454.882199999967,4215,1,1
0.596605150805674,0.965749284257098,454.980599999969,4216,1,1
0.584926318688886,0.965637856553654,455.080199999969,4217,1,1
0.59493182757196,0.965702575717025,455.181399999971,4218,1,1
0.595276132764082,0.965686556144494,455.300099999968,4219,1,1
0.607072028646192,0.9656978808508,455.401099999968,4220,1,1
0.608772896295276,0.96577452295364,455.550599999967,4221,1,1
0.579383005095717,0.965723785608619,455.662599999967,4222,1,1
0.577806087315797,0.965646074309805,455.774099999967,4223,1,1
0.59909792039664,0.965708170502852,455.873699999967,4224,1,1
0.592563007850158,0.965906619122104,455.98529999997,4225,1,1
0.60546068034706,0.965974587813172,456.09419999997,4226,1,1
0.59231510811183,0.965939345078466,456.192699999971,4227,1,1
0.606218151769729,0.965807634277253,456.292499999968,4228,1,1
0.586021209199835,0.965799640483962,456.391799999971,4229,1,1
0.586386172703484,0.965727740757336,456.49189999997,4230,1,1
0.592074094477345,0.965814810078297,456.609399999968,4231,1,1
0.614495248588349,0.965770150370309,456.710999999971,4232,1,1
0.602602947252445,0.96567992272347,456.835399999967,4233,1,1
0.604296928797686,0.965632440346509,456.947299999966,4234,1,1
0.593589037322683,0.965728648278769,457.044699999968,4235,1,1
0.587329568929899,0.965715045123142,457.143899999968,4236,1,1
0.596859936647845,0.965905875750853,457.289399999965,4237,1,1
0.597521002616719,0.965769004475451,457.399799999967,4238,1,1
0.607919019418813,0.965685887899788,457.497299999966,4239,1,1
0.605832529954552,0.96553072651796,457.596699999967,4240,1,1
0.614736262222834,0.965425343142247,457.697199999969,4241,1,1
0.604152320616995,0.965325185017394,457.795599999966,4242,1,1
0.59642611210577,0.965235322481932,457.893499999966,4243,1,1
0.605364274893265,0.965200827840597,457.993099999968,4244,1,1
0.601446081806914,0.965324738042788,458.111899999967,4245,1,1
0.61044621952899,0.965250281588388,458.237999999968,4246,1,1
0.597424597162925,0.965221166456432,458.36079999997,4247,1,1
0.614033879630905,0.965395436282369,458.459499999971,4248,1,1
0.596026718082909,0.965235438907752,458.57899999997,4249,1,1
0.61078363861727,0.965226081638247,458.703699999968,4250,1,1
0.60509571684341,0.965348653177399,458.801899999971,4251,1,1
0.619150254785842,0.96538854408182,458.899899999969,4252,1,1
0.593657898361107,0.965349213842182,458.99799999997,4253,1,1
0.594869852637378,0.965260360626601,459.095899999971,4254,1,1
0.58696460542625,0.965372508703074,459.195199999968,4255,1,1
0.593444429141991,0.965339718839453,459.313599999969,4256,1,1
0.597762016251205,0.96547615757625,459.411699999972,4257,1,1
0.597252444566864,0.965433286443853,459.510899999972,4258,1,1
0.603002341275306,0.965413227252651,459.633399999971,4259,1,1
0.598891337281366,0.965355472067574,459.731799999971,4260,1,1
0.604792728274342,0.96540596795357,459.841999999972,4261,1,1
0.616595510260295,0.965461908123157,459.941699999974,4262,1,1
0.599139237019694,0.965641158143834,460.075099999971,4263,1,1
0.598553918193086,0.965678994153613,460.173399999973,4264,1,1
0.603814901528715,0.965816888890707,460.284199999973,4265,1,1
0.618936785566726,0.965884117550281,460.395899999974,4266,1,1
0.585015838038838,0.965743222889178,460.494799999973,4267,1,1
0.600895193499518,0.965681226768348,460.613799999974,4268,1,1
0.594752788872056,0.965826002622034,460.711499999973,4269,1,1
0.592535463434789,0.965767609893501,460.814499999971,4270,1,1
0.621794518661341,0.965583330153806,460.917199999974,4271,1,1
0.609661203690952,0.965757249398089,461.020399999972,4272,1,1
0.60698250929624,0.965768224659372,461.158399999977,4273,1,1
0.597734471835835,0.96575588441023,461.269899999975,4274,1,1
0.612636000550888,0.965531791366812,461.393199999974,4275,1,1
0.606528026442639,0.965520798258049,461.504399999975,4276,1,1
0.610081256025341,0.965666536259277,461.617799999975,4277,1,1
0.602575402837075,0.965675331746444,461.719099999971,4278,1,1
0.604400220355323,0.965576914703082,461.820899999973,4279,1,1
0.603849332047927,0.965614282408614,461.921599999977,4280,1,1
0.613916815865583,0.965690570028031,462.021399999977,4281,1,1
0.602176008814213,0.96575429540216,462.138599999975,4282,1,1
0.610818069136483,0.96580654392675,462.238899999978,4283,1,1
0.605763668916127,0.965945179619832,462.338899999978,4284,1,1
0.60543313593169,0.965840166859694,462.448499999978,4285,1,1
0.604634347885966,0.965832883106643,462.573799999978,4286,1,1
0.596033604186751,0.966078373304803,462.686099999976,4287,1,1
0.594263875499242,0.965911856619637,462.78489999998,4288,1,1
0.580271312491392,0.965660323417055,462.88409999998,4289,1,1
0.584196391681587,0.965844963548406,463.011199999979,4290,1,1
0.599924252857733,0.965961294275476,463.12199999998,4291,1,1
0.597424597162925,0.965868162044356,463.252099999979,4292,1,1
0.591619611623743,0.965736393789176,463.35169999998,4293,1,1
0.59420190056466,0.965801216664994,463.450899999982,4294,1,1
0.60546068034706,0.965767904788948,463.551599999983,4295,1,1
0.604723867235918,0.965621372869638,463.649899999979,4296,1,1
0.591041178900978,0.965511236270862,463.748999999982,4297,1,1
0.606920534361658,0.965584669279454,463.84939999998,4298,1,1
0.59104806500482,0.965887054972671,463.958399999981,4299,1,1
0.614798237157416,0.965894967127826,464.058599999984,4300,1,1
0.611692604324473,0.965895159038381,464.157099999981,4301,1,1
0.613765321581049,0.965761122946493,464.293299999984,4302,1,1
0.61714639856769,0.965869568164444,464.403699999982,4303,1,1
0.604462195289905,0.965883678531472,464.533099999985,4304,1,1
0.606163062938989,0.965890793372913,464.630699999984,4305,1,1
0.587908001652665,0.966005371257257,464.743699999986,4306,1,1
0.603794243217188,0.965976547672766,464.855599999984,4307,1,1
0.621828949180554,0.965917164481552,464.953999999986,4308,1,1
0.617593995317449,0.965765145308071,465.053999999985,4309,1,1
0.608834871229858,0.966006305416329,465.161899999985,4310,1,1
0.601590689987605,0.96585539687921,465.259899999983,4311,1,1
0.614371298719185,0.965748851637864,465.357999999981,4312,1,1
0.605185236193362,0.965755538728874,465.458199999983,4313,1,1
0.594993802506542,0.965667821155868,465.568599999983,4314,1,1
0.609564798237157,0.965565608858552,465.680999999984,4315,1,1
0.612126428866547,0.965579276918445,465.793599999984,4316,1,1
0.613097369508332,0.965730718476157,465.892999999985,4317,1,1
0.602726897121609,0.965700463230225,466.011399999983,4318,1,1
0.603422393609696,0.965816705610372,466.136299999984,4319,1,1
0.606858559427076,0.965715995891786,466.235399999985,4320,1,1
0.606245696185098,0.965657976784996,466.334699999983,4321,1,1
0.614164715603911,0.96568139910679,466.457399999983,4322,1,1
0.628239911857871,0.965689009330385,466.569599999982,4323,1,1
0.60165955102603,0.965720286797492,466.669299999981,4324,1,1
0.594146811733921,0.965793821659686,466.770699999982,4325,1,1
0.605247211127944,0.96562044903675,466.869799999981,4326,1,1
0.609661203690952,0.965733466590758,466.969199999981,4327,1,1
0.601693981545242,0.96593915496286,467.068499999982,4328,1,1
0.594635725106735,0.966132223215841,467.18869999998,4329,1,1
0.61303539457375,0.96595241712168,467.31029999998,4330,1,1
0.597032089243906,0.965943259777299,467.421299999981,4331,1,1
0.620031676077675,0.965907249973077,467.51939999998,4332,1,1
0.580181793141441,0.966024115811188,467.618299999979,4333,1,1
0.59073819033191,0.966074778108839,467.74559999998,4334,1,1
0.605522655281642,0.966079395796969,467.844699999981,4335,1,1
0.621766974245972,0.96609607547809,467.96709999998,4336,1,1
0.605033741908828,0.9661557960758,468.06519999998,4337,1,1
0.605336730477896,0.96606166642941,468.176799999981,4338,1,1
0.603601432309599,0.965736017722693,468.277799999982,4339,1,1
0.612394986916403,0.965753048607914,468.388999999983,4340,1,1
0.607251067346096,0.965701205928228,468.506599999982,4341,1,1
0.606679520727172,0.96551595039441,468.61589999998,4342,1,1
0.597314419501446,0.965585160506498,468.726399999981,4343,1,1
0.604820272689712,0.965751668328677,468.826399999984,4344,1,1
0.61461231235367,0.965567931631854,468.924399999982,4345,1,1
0.601108662718634,0.965687741411442,469.034599999982,4346,1,1
0.604737639443603,0.96559368277323,469.132099999979,4347,1,1
0.607925905522655,0.965636949564839,469.269699999978,4348,1,1
0.599263186888858,0.965859289641962,469.367499999978,4349,1,1
0.606796584492494,0.965714758369001,469.465399999979,4350,1,1
0.597486572097507,0.965818549424574,469.56479999998,4351,1,1
0.607650461368958,0.965817096510824,469.676199999981,4352,1,1
0.60512326125878,0.965983266784753,469.774499999984,4353,1,1
0.598953312215948,0.966005521513832,469.872899999983,4354,1,1
0.593630353945737,0.965964393729,469.990399999979,4355,1,1
0.610088142129183,0.965914757482881,470.099799999979,4356,1,1
0.612732406004683,0.965970885644385,470.199199999978,4357,1,1
0.598491943258504,0.966084553796513,470.318099999976,4358,1,1
0.612821925354634,0.965969606848636,470.429699999979,4359,1,1
0.588279851260157,0.966072392734292,470.552599999979,4360,1,1
0.591530092273791,0.965993639286712,470.663899999979,4361,1,1
0.606466051508057,0.966145445799699,470.76229999998,4362,1,1
0.596543175871092,0.966048969332647,470.86149999998,4363,1,1
0.606886103842446,0.966010873731118,470.975699999981,4364,1,1
0.603849332047927,0.966007177750635,471.097599999981,4365,1,1
0.615190745076436,0.965946440849292,471.197899999983,4366,1,1
0.601996970114309,0.965986286951581,471.298299999982,4367,1,1
0.622985814626085,0.965936334149019,471.424499999982,4368,1,1
0.606128632419777,0.966079211382846,471.535599999981,4369,1,1
0.611665059909103,0.966124286107642,471.633899999983,4370,1,1
0.60129458752238,0.966339183565257,471.734399999984,4371,1,1
0.603449938025065,0.966201850083922,471.845499999983,4372,1,1
0.605336730477896,0.966153696472079,471.971799999985,4373,1,1
0.584320341550751,0.966356884002508,472.084599999985,4374,1,1
0.603704723867236,0.96646228340308,472.186699999982,4375,1,1
0.599111692604325,0.966616054631465,472.287399999984,4376,1,1
0.606280126704311,0.96655681767016,472.418499999981,4377,1,1
0.603938851397879,0.966554267782819,472.51799999998,4378,1,1
0.597885966120369,0.966620998811917,472.617699999982,4379,1,1
0.599373364550337,0.966605998092335,472.728499999983,4380,1,1
0.596150667952073,0.966473891406843,472.826299999982,4381,1,1
0.605219666712574,0.966518545466186,472.924599999981,4382,1,1
0.617683514667401,0.966317296564173,473.03499999998,4383,1,1
0.609564798237157,0.966388184890217,473.147599999981,4384,1,1
0.609020796033604,0.966230534569852,473.261399999983,4385,1,1
0.599373364550337,0.9662567339202,473.386799999983,4386,1,1
0.589491805536427,0.966473645928618,473.487099999982,4387,1,1
0.602602947252445,0.966228192943384,473.600399999981,4388,1,1
0.590070238259193,0.966294611946179,473.70229999998,4389,1,1
0.594325850433824,0.966331831096988,473.81439999998,4390,1,1
0.598188954689437,0.966371610535161,473.935499999981,4391,1,1
0.58471284946977,0.966355594035413,474.039499999982,4392,1,1
0.594835422118165,0.966394781758982,474.141399999982,4393,1,1
0.597734471835835,0.966445261586568,474.242699999979,4394,1,1
0.608442363310839,0.96641215181337,474.365499999981,4395,1,1
0.598009915989533,0.966655015413617,474.478399999983,4396,1,1
0.595234816141027,0.966423336176696,474.589799999984,4397,1,1
0.597004544828536,0.966365443268756,474.688699999986,4398,1,1
0.594263875499243,0.966277477029473,474.787899999984,4399,1,1
0.600351191295965,0.966267813618938,474.911199999986,4400,1,1
0.610170775375293,0.96617058016886,475.022099999985,4401,1,1
0.609048340448974,0.96614584395514,475.139799999987,4402,1,1
0.607643575265115,0.966122257115059,475.238199999985,4403,1,1
0.599469770004132,0.966060924232285,475.351799999987,4404,1,1
0.606528026442639,0.965938119031227,475.451099999985,4405,1,1
0.605550199697011,0.965963849419887,475.549899999984,4406,1,1
0.59836799338934,0.965713262233303,475.663999999988,4407,1,1
0.580815314694946,0.965865645371886,475.778199999986,4408,1,1
0.600468255061286,0.965744979738441,475.904899999985,4409,1,1
0.611300096405454,0.96559152095124,476.008799999986,4410,1,1
0.58921636138273,0.965727303632336,476.112999999987,4411,1,1
0.594112381214709,0.965702412968373,476.211899999989,4412,1,1
0.5923426525272,0.965889889787656,476.334699999986,4413,1,1
0.599951797273103,0.966014606734731,476.451699999988,4414,1,1
0.591254648120094,0.965876544052775,476.550099999984,4415,1,1
0.597796446770417,0.966173977651926,476.649499999986,4416,1,1
0.591860625258229,0.96610720384106,476.774399999986,4417,1,1
0.607560942019006,0.966020728599618,476.872299999988,4418,1,1
0.59459440848368,0.966001518167102,476.979599999987,4419,1,1
0.593086351742184,0.965958539186144,477.079499999982,4420,1,1
0.614226690538493,0.965777144238161,477.181399999984,4421,1,1
0.606493595923426,0.965800969034624,477.282299999984,4422,1,1
0.592845338107699,0.966000591302542,477.406599999985,4423,1,1
0.579176421980444,0.96608142074362,477.519199999981,4424,1,1
0.602781985952348,0.966036761719338,477.616999999982,4425,1,1
0.608566313180003,0.965971775135843,477.71589999998,4426,1,1
0.600557774411238,0.965933847113632,477.81529999998,4427,1,1
0.612456961850985,0.965751144457067,477.932199999978,4428,1,1
0.623013359041454,0.965905738049301,478.054699999983,4429,1,1
0.607072028646192,0.965940523245981,478.15319999998,4430,1,1
0.6009571684341,0.96599228233466,478.261299999981,4431,1,1
0.603298443740532,0.966130303275849,478.360399999982,4432,1,1
0.604062801267043,0.966117768250228,478.483799999981,4433,1,1
0.593568379011155,0.966157774401449,478.595099999983,4434,1,1
0.597279988982234,0.966327198524454,478.705799999982,4435,1,1
0.598918881696736,0.966325244743205,478.817499999984,4436,1,1
0.602265528164165,0.966167400593375,478.915399999986,4437,1,1
0.609110315383556,0.966101712457584,479.031699999989,4438,1,1
0.592597438369371,0.96619738639657,479.13069999999,4439,1,1
0.604062801267043,0.966292717614962,479.229699999989,4440,1,1
0.613889271450213,0.966232452989458,479.327999999993,4441,1,1
0.597638066382041,0.965889598723775,479.425699999991,4442,1,1
0.605880732681449,0.965930582767353,479.525199999992,4443,1,1
0.580725795344994,0.965929005514683,479.624699999995,4444,1,1
0.592074094477345,0.965930953051262,479.735299999993,4445,1,1
0.614550337419088,0.965765481271785,479.861399999994,4446,1,1
0.607616030849745,0.965793658401084,479.961399999996,4447,1,1
0.593595923426525,0.965896893415203,480.062799999994,4448,1,1
0.599648808704035,0.96598275198716,480.186499999996,4449,1,1
0.599290731304228,0.965838631950374,480.316899999994,4450,1,1
0.613916815865583,0.96582942517762,480.427399999996,4451,1,1
0.604579259055227,0.965924883921884,480.538099999995,4452,1,1
0.597279988982234,0.965900748467824,480.640999999996,4453,1,1
0.604400220355323,0.965976544333029,480.742299999992,4454,1,1
0.597672496901253,0.96589869286105,480.844499999993,4455,1,1
0.605453794243217,0.965756281736313,480.955199999992,4456,1,1
0.601418537391544,0.965882306910936,481.053799999994,4457,1,1
0.6009571684341,0.965873443460542,481.153599999995,4458,1,1
0.603752926594133,0.965834620065653,481.252699999993,4459,1,1
0.609351329018042,0.965828206807481,481.352199999991,4460,1,1
0.60768489188817,0.965800625598755,481.498799999992,4461,1,1
0.587666988018179,0.966049361985988,481.613499999995,4462,1,1
0.598312904558601,0.966011349485644,481.725199999992,4463,1,1
0.613131800027544,0.966092689650908,481.842099999996,4464,1,1
0.599173667538907,0.966226149390418,481.952799999993,4465,1,1
0.623378322545104,0.9661986752146,482.050999999994,4466,1,1
0.624900151494285,0.966190202547747,482.148599999993,4467,1,1
0.598953312215948,0.966332180443635,482.255199999995,4468,1,1
0.600289216361383,0.96633345282628,482.355099999995,4469,1,1
0.605281641647156,0.966370044167495,482.455299999993,4470,1,1
0.60664509020796,0.966256348247063,482.556699999991,4471,1,1
0.601535601156865,0.966022412240021,482.65849999999,4472,1,1
0.599738328053987,0.966005569747866,482.771399999991,4473,1,1
0.603332874259744,0.965932802876298,482.87309999999,4474,1,1
0.611272551990084,0.965940740679485,483.028299999992,4475,1,1
0.595971629252169,0.966193096225862,483.129399999991,4476,1,1
0.582867373639995,0.966374653783673,483.24399999999,4477,1,1
0.592507919019419,0.966518543720838,483.355799999987,4478,1,1
0.615590139099298,0.966502974776383,483.468199999988,4479,1,1
0.603215810494422,0.966435471729318,483.569199999988,4480,1,1
0.614102740669329,0.966621769374255,483.667599999988,4481,1,1
0.606101088004407,0.966780934764486,483.77879999999,4482,1,1
0.600013772207685,0.966694910222422,483.879999999989,4483,1,1
0.608387274480099,0.966716747412687,483.97989999999,4484,1,1
0.603663407244181,0.966523105972746,484.081099999989,4485,1,1
0.593079465638342,0.966491564055164,484.181699999989,4486,1,1
0.611940504062801,0.966747071954764,484.32439999999,4487,1,1
0.610301611348299,0.966670429331435,484.447899999989,4488,1,1
0.620334664646743,0.966840355255525,484.557099999991,4489,1,1
0.588362484506266,0.966846565316687,484.667399999991,4490,1,1
0.597734471835835,0.96690899625731,484.777899999988,4491,1,1
0.593113896157554,0.966667226169927,484.88529999999,4492,1,1
0.605336730477896,0.966690198040923,484.985299999987,4493,1,1
0.592927971353808,0.966763109539514,485.086599999989,4494,1,1
0.605612174631593,0.966788039046448,485.189799999993,4495,1,1
0.589333425148051,0.966970427994939,485.29479999999,4496,1,1
0.591619611623743,0.966818311075585,485.397699999988,4497,1,1
0.601866134141303,0.966850603544182,485.499799999991,4498,1,1
0.604062801267043,0.966827014115766,485.601399999992,4499,1,1
0.618420327778543,0.966841834941113,485.741199999991,4500,1,1
0.605495110866272,0.96690388353337,485.883999999989,4501,1,1
0.598464398843135,0.966838586878033,485.995299999992,4502,1,1
0.602720011017766,0.967011314174911,486.09239999999,4503,1,1
0.615900013772208,0.967064007152061,486.212799999989,4504,1,1
0.590469632282055,0.96701168117667,486.313599999988,4505,1,1
0.623770830464123,0.966887197911613,486.414599999989,4506,1,1
0.602754441536978,0.967012830695538,486.514599999992,4507,1,1
0.597459027682137,0.967032693126728,486.615899999991,4508,1,1
0.609020796033604,0.967022938690051,486.719199999989,4509,1,1
0.609964192260019,0.967165976510752,486.821099999991,4510,1,1
0.598471284946977,0.966960003088552,486.940899999993,4511,1,1
0.596185098471285,0.967191461934572,487.044299999993,4512,1,1
0.596364137171189,0.967333884875374,487.173999999993,4513,1,1
0.603601432309599,0.967118085357042,487.274699999994,4514,1,1
0.620885552954139,0.967188125123085,487.391999999993,4515,1,1
0.61306293898912,0.967196256079866,487.520299999995,4516,1,1
0.604214295551577,0.967303604571656,487.642999999992,4517,1,1
0.605729238396915,0.967252868372607,487.749899999994,4518,1,1
0.596123123536703,0.967386720734723,487.849599999993,4519,1,1
0.607801955653491,0.967442765586057,487.948199999993,4520,1,1
0.598409310012395,0.96776782389171,488.046599999993,4521,1,1
0.608531882660791,0.967675243347731,488.146899999994,4522,1,1
0.592321994215673,0.967578294379658,488.263999999991,4523,1,1
0.591158242666299,0.967441032060417,488.362499999993,4524,1,1
0.600564660515081,0.967262535371657,488.461999999991,4525,1,1
0.603759812697976,0.967398971593123,488.57269999999,4526,1,1
0.612456961850985,0.967302432611676,488.69749999999,4527,1,1
0.613730891061837,0.967316946459357,488.823099999991,4528,1,1
0.600103291557637,0.967429534837312,488.944299999991,4529,1,1
0.575430381490153,0.967430903771136,489.04729999999,4530,1,1
0.611424046274618,0.96722662759848,489.160599999991,4531,1,1
0.603876876463297,0.967296783571185,489.260699999992,4532,1,1
0.612821925354634,0.967316104234011,489.362299999991,4533,1,1
0.592776477069274,0.967344816607104,489.464599999995,4534,1,1
0.59684616444016,0.967099056001453,489.565599999989,4535,1,1
0.597789560666575,0.967080269710906,489.66559999999,4536,1,1
0.600289216361383,0.966999784967943,489.785199999991,4537,1,1
0.591771105908277,0.967061688379587,489.886799999989,4538,1,1
0.6134003580774,0.967025305964299,489.988699999992,4539,1,1
0.606583115273378,0.966851510848488,490.118399999992,4540,1,1
0.597486572097507,0.966927927719537,490.227399999992,4541,1,1
0.598374879493183,0.967139345888158,490.338599999993,4542,1,1
0.598188954689437,0.967257845933293,490.44289999999,4543,1,1
0.603387963090483,0.967107534611923,490.580699999988,4544,1,1
0.614157829500069,0.96710106187035,490.696399999988,4545,1,1
0.617263462333012,0.967181154496834,490.801399999989,4546,1,1
0.61117614653629,0.967293205169287,490.899499999991,4547,1,1
0.598464398843135,0.967190872057073,491.018699999987,4548,1,1
0.60216912271037,0.967238214449127,491.118099999988,4549,1,1
0.60061974934582,0.966964367622352,491.219199999988,4550,1,1
0.594174356149291,0.967066891233992,491.324499999986,4551,1,1
0.59493182757196,0.967260701876601,491.428099999987,4552,1,1
0.599221870265804,0.967202532147124,491.529899999988,4553,1,1
0.598526373777717,0.96733586841212,491.65749999999,4554,1,1
0.592012119542763,0.967420318543383,491.782499999988,4555,1,1
0.587997521002617,0.967392353771469,491.906399999988,4556,1,1
0.587240049579948,0.967287916439006,492.00619999999,4557,1,1
0.60920672083735,0.966940451257666,492.107699999989,4558,1,1
0.61680897947941,0.967035131883972,492.207199999991,4559,1,1
0.589037322682826,0.967034540378571,492.336699999991,4560,1,1
0.616988018179314,0.967039609794409,492.446799999991,4561,1,1
0.607836386172704,0.967150452001176,492.546599999991,4562,1,1
0.601749070375981,0.967032757387516,492.645999999992,4563,1,1
0.612759950420052,0.966984767991442,492.745599999992,4564,1,1
0.610081256025341,0.966854703307372,492.85309999999,4565,1,1
0.607829500068861,0.966781352758801,492.964799999991,4566,1,1
0.608469907726208,0.966814715032627,493.065099999991,4567,1,1
0.602809530367718,0.966963984550971,493.16299999999,4568,1,1
0.606679520727173,0.967043271859492,493.262699999992,4569,1,1
0.609537253821788,0.967000887993675,493.374799999992,4570,1,1
0.596123123536703,0.967018530081805,493.486099999993,4571,1,1
0.598980856631318,0.966950086179141,493.583999999992,4572,1,1
0.608015424872607,0.966884622895153,493.707499999994,4573,1,1
0.621250516457788,0.966862198706559,493.823299999993,4574,1,1
0.604482853601432,0.966996872738825,493.92099999999,4575,1,1
0.616685029610247,0.966944334666347,494.031499999992,4576,1,1
0.611816554193637,0.966962636403194,494.152399999987,4577,1,1
0.610728549786531,0.966948557962389,494.250799999989,4578,1,1
0.612209062112657,0.96689374904022,494.353399999987,4579,1,1
0.60318137997521,0.967139068892912,494.455999999988,4580,1,1
0.59304503511913,0.966992134524561,494.572199999988,4581,1,1
0.604117890097783,0.967045533233702,494.685699999987,4582,1,1
0.609447734471836,0.967037084445089,494.798199999989,4583,1,1
0.618454758297755,0.966983714732424,494.915199999986,4584,1,1
0.6126704310701,0.967067502194907,495.015199999986,4585,1,1
0.607774411238121,0.966904930738077,495.115599999987,4586,1,1
0.5865996419226,0.967021665926583,495.215499999988,4587,1,1
0.587543038149015,0.966882551989908,495.338599999987,4588,1,1
0.599159895331222,0.967014710522531,495.437799999985,4589,1,1
0.592900426938438,0.966818251413036,495.551799999985,4590,1,1
0.604696322820548,0.966764721639323,495.660299999986,4591,1,1
0.589581324886379,0.96701458096382,495.772899999985,4592,1,1
0.604152320616995,0.96675467665736,495.886299999987,4593,1,1
0.593437543038149,0.966743556246005,496.000499999984,4594,1,1
0.581972180140476,0.966691956001397,496.114999999985,4595,1,1
0.593292934857458,0.966669949321618,496.234299999983,4596,1,1
0.575402837074783,0.966775675465801,496.335799999983,4597,1,1
0.601287701418537,0.966704047756166,496.435699999983,4598,1,1
0.59338245420741,0.966779131808498,496.539999999983,4599,1,1
0.615466189230134,0.96663188926055,496.641599999981,4600,1,1
0.601170637653216,0.966534411118783,496.744599999982,4601,1,1
0.587880457237295,0.966578766100941,496.891399999984,4602,1,1
0.596949455997796,0.966741931954649,496.989699999984,4603,1,1
0.605343616581738,0.966529564159093,497.089599999982,4604,1,1
0.59265252720011,0.966527276351021,497.189099999983,4605,1,1
0.605495110866272,0.96652531126594,497.305699999983,4606,1,1
0.61492218702658,0.966280006877232,497.406999999982,4607,1,1
0.601900564660515,0.966373858075299,497.507099999982,4608,1,1
0.606528026442639,0.966433774844734,497.631699999981,4609,1,1
0.588789422944498,0.966260859980857,497.762899999981,4610,1,1
0.589546894367167,0.966159407878195,497.867999999982,4611,1,1
0.602024514529679,0.966315298957008,497.971299999983,4612,1,1
0.620610108800441,0.966351527089374,498.074199999982,4613,1,1
0.582681448836249,0.966594601097245,498.205799999979,4614,1,1
0.626112105770555,0.966558766428372,498.318599999977,4615,1,1
0.599621264288665,0.966965220411764,498.41799999998,4616,1,1
0.59268007161548,0.966849590700099,498.519299999975,4617,1,1
0.62553367304779,0.96681339631333,498.636499999977,4618,1,1
0.601384106872332,0.967070467561518,498.751599999977,4619,1,1
0.613214433273654,0.967086346216369,498.853299999978,4620,1,1
0.608807326814488,0.966951960257243,498.987399999978,4621,1,1
0.603332874259744,0.966939822582781,499.103999999979,4622,1,1
0.614398843134555,0.966900308059711,499.207899999978,4623,1,1
0.6153146949456,0.966901717076475,499.309499999977,4624,1,1
0.597734471835835,0.966786699394325,499.413099999979,4625,1,1
0.603298443740532,0.967045526591474,499.514099999976,4626,1,1
0.605336730477896,0.967185310985828,499.63939999998,4627,1,1
0.615838038837626,0.967002502203708,499.759999999977,4628,1,1
0.603787357113345,0.966970174361267,499.858299999977,4629,1,1
0.611850984712849,0.967000075325763,499.956899999976,4630,1,1
0.604028370747831,0.967071134186632,500.070599999977,4631,1,1
0.604069687370886,0.967191075385242,500.169999999979,4632,1,1
0.61787632557499,0.967149058436676,500.286999999976,4633,1,1
0.610053711609971,0.96708856653182,500.386299999978,4634,1,1
0.605763668916127,0.967002064769579,500.497999999976,4635,1,1
0.592439057980994,0.966867150279677,500.596799999978,4636,1,1
0.57713813524308,0.966972510921832,500.707299999976,4637,1,1
0.582585043382454,0.967002467310349,500.82729999998,4638,1,1
0.591798650323647,0.967154943491016,500.926599999977,4639,1,1
0.59495937198733,0.967007918757469,501.052199999974,4640,1,1
0.598946426112106,0.966786433514466,501.151199999976,4641,1,1
0.606156176835147,0.966639915734913,501.263199999975,4642,1,1
0.619570307120231,0.966726383954147,501.364299999976,4643,1,1
0.610570169398154,0.966493595594815,501.477999999975,4644,1,1
0.60962677317174,0.966447997497987,501.577199999975,4645,1,1
0.601260157003168,0.966532038678655,501.676499999975,4646,1,1
0.597004544828536,0.966604897154123,501.818999999973,4647,1,1
0.607340586696047,0.966525653366358,501.928799999974,4648,1,1
0.596212642886655,0.966471087880895,502.027499999978,4649,1,1
0.607863930588073,0.966466178541399,502.135999999975,4650,1,1
0.594842308222008,0.966415535728046,502.235999999977,4651,1,1
0.606094201900565,0.966603148285256,502.336799999975,4652,1,1
0.591674700454483,0.966394371693679,502.439299999978,4653,1,1
0.605088830739568,0.966053337373907,502.565699999977,4654,1,1
0.606521140338796,0.966022557230595,502.678399999974,4655,1,1
0.597252444566864,0.966050867845796,502.776999999974,4656,1,1
0.593079465638342,0.966129891143002,502.897199999976,4657,1,1
0.610990221732544,0.966118463642453,503.008799999976,4658,1,1
0.60059220493045,0.966133580988867,503.122299999975,4659,1,1
0.599924252857733,0.966370848796751,503.220699999976,4660,1,1
0.608593857595372,0.966297231065021,503.321199999977,4661,1,1
0.581400633521554,0.966668873444149,503.421299999977,4662,1,1
0.614681173392095,0.966330090254632,503.534899999977,4663,1,1
0.595544690813937,0.966349872653857,503.655199999976,4664,1,1
0.601570031676078,0.966367912259355,503.756499999977,4665,1,1
0.598739842996832,0.966313108572591,503.856699999978,4666,1,1
0.607195978515356,0.966216118557279,503.984599999976,4667,1,1
0.591433686819997,0.966294591796324,504.083799999977,4668,1,1
0.598003029885691,0.966234481033814,504.20039999998,4669,1,1
0.618206858559427,0.966236156245044,504.299399999974,4670,1,1
0.609502823302575,0.9661254854692,504.424799999973,4671,1,1
0.591895055777441,0.96619593657973,504.523099999974,4672,1,1
0.59456686406831,0.966365635645606,504.623799999975,4673,1,1
0.596605150805674,0.966278879160933,504.736599999976,4674,1,1
0.593657898361107,0.96622911480989,504.85759999998,4675,1,1
0.61371023275031,0.966260447365805,504.968099999975,4676,1,1
0.605343616581738,0.966173864684316,505.066499999978,4677,1,1
0.604214295551577,0.966332250818778,505.165699999979,4678,1,1
0.596391681586558,0.96630712944226,505.26589999998,4679,1,1
0.617931414405729,0.966364472657645,505.36629999998,4680,1,1
0.606555570858009,0.966378037217473,505.465299999977,4681,1,1
0.61081118303264,0.966432526853385,505.565399999981,4682,1,1
0.600964054537943,0.966562631122557,505.711899999982,4683,1,1
0.596522517559565,0.966569087703488,505.818699999977,4684,1,1
0.600716154799614,0.966604399543446,505.921799999979,4685,1,1
0.617628425836662,0.966650263457442,506.03409999998,4686,1,1
0.619880181793141,0.966641963965657,506.169799999979,4687,1,1
0.6047858421705,0.966624384059824,506.296799999978,4688,1,1
0.605336730477896,0.966667884022318,506.399999999978,4689,1,1
0.60442087866685,0.966633646659169,506.502999999977,4690,1,1
0.602327503098747,0.9666999708472,506.605799999979,4691,1,1
0.598856906762154,0.966673894264602,506.704299999977,4692,1,1
0.601996970114309,0.966803782544935,506.803299999978,4693,1,1
0.606741495661755,0.966878004439657,506.920899999978,4694,1,1
0.603057430106046,0.966937082060116,507.019099999976,4695,1,1
0.60889684616444,0.966878469581138,507.118099999978,4696,1,1
0.621890924115136,0.967043888623014,507.217299999979,4697,1,1
0.621822063076711,0.967025790462207,507.315899999978,4698,1,1
0.589340311251894,0.967091911415251,507.414399999978,4699,1,1
0.60543313593169,0.966808240474969,507.538699999981,4700,1,1
0.611362071340036,0.966711545537203,507.646999999981,4701,1,1
0.609082770968186,0.966760501500498,507.768999999981,4702,1,1
0.610170775375293,0.966705727561204,507.891799999983,4703,1,1
0.607313042280678,0.966880791240965,508.003999999985,4704,1,1
0.600654179865032,0.966872973389763,508.103999999988,4705,1,1
0.598712298581463,0.967123137796804,508.221699999987,4706,1,1
0.615865583252995,0.967169605116233,508.318999999987,4707,1,1
0.608380388376257,0.967086825299218,508.418199999986,4708,1,1
0.586028095303677,0.967129566692325,508.516899999985,4709,1,1
0.612209062112657,0.967254755917061,508.616799999986,4710,1,1
0.607980994353395,0.967156579723374,508.725499999987,4711,1,1
0.60926180966809,0.967207679238906,508.836299999988,4712,1,1
0.592225588761879,0.967154631426559,508.936599999988,4713,1,1
0.587963090483404,0.967218208800944,509.049199999985,4714,1,1
0.587756507368131,0.966982605291899,509.187499999987,4715,1,1
0.600013772207685,0.96697886098248,509.287499999985,4716,1,1
0.606404076573475,0.966894791866873,509.400099999987,4717,1,1
0.611575540559152,0.966934406740034,509.498399999987,4718,1,1
0.595937198732957,0.966893608793603,509.610099999986,4719,1,1
0.604241839966947,0.967032667571016,509.728299999986,4720,1,1
0.609812697975485,0.967115115690709,509.826899999985,4721,1,1
0.604117890097783,0.967039158212946,509.926099999984,4722,1,1
0.601962539595097,0.967078777881125,510.034499999986,4723,1,1
0.602265528164165,0.967099582237294,510.134399999982,4724,1,1
0.608621402010742,0.967037593084876,510.235999999984,4725,1,1
0.621704999311389,0.967104790812488,510.336499999983,4726,1,1
0.615073681311114,0.967246529763724,510.434999999983,4727,1,1
0.595035119129596,0.967170526381415,510.545299999986,4728,1,1
0.609812697975485,0.967287581543924,510.683099999983,4729,1,1
0.615803608318413,0.967176935776948,510.812799999987,4730,1,1
0.597521002616719,0.967038939570319,510.921199999984,4731,1,1
0.607127117476931,0.966950774154149,511.019399999984,4732,1,1
0.605398705412478,0.966917856754183,511.130099999983,4733,1,1
0.59679107560942,0.966895353624441,511.228599999983,4734,1,1
0.597059633659276,0.966970229690024,511.327199999981,4735,1,1
0.592012119542763,0.966948119010132,511.429599999983,4736,1,1
0.596515631455722,0.966921368749537,511.53809999998,4737,1,1
0.592714502134692,0.966851899234615,511.63719999998,4738,1,1
0.605887618785291,0.966926017716026,511.739199999982,4739,1,1
0.599166781435064,0.966945623655578,511.863099999979,4740,1,1
0.615101225726484,0.966969762166856,511.998899999977,4741,1,1
0.62322682826057,0.966976805597043,512.131899999974,4742,1,1
0.615466189230134,0.967018039294479,512.231099999972,4743,1,1
0.605274755543314,0.966983836799156,512.331999999975,4744,1,1
0.607099573061562,0.967063012969788,512.445199999977,4745,1,1
0.599862277923151,0.967307575641398,512.542599999977,4746,1,1
0.590676215397328,0.967075432490123,512.639699999979,4747,1,1
0.61683652389478,0.966920624534034,512.746699999977,4748,1,1
0.604999311389616,0.96692322343019,512.845599999977,4749,1,1
0.618475416609283,0.966893461978034,512.943899999978,4750,1,1
0.603422393609696,0.967105357566812,513.040999999979,4751,1,1
0.601143093237846,0.967057657375471,513.153199999977,4752,1,1
0.589822338520865,0.967187580086437,513.252999999977,4753,1,1
0.598340448973971,0.967159721574342,513.377099999975,4754,1,1
0.606039113069825,0.967015974478268,513.487199999976,4755,1,1
0.619150254785842,0.967037401893077,513.617299999976,4756,1,1
0.614488362484506,0.96702986602436,513.728599999979,4757,1,1
0.602995455171464,0.966913914815261,513.840299999979,4758,1,1
0.602327503098747,0.966892994931148,513.941599999978,4759,1,1
0.613455446908139,0.967041824868937,514.050099999982,4760,1,1
0.604462195289905,0.96720647937121,514.149699999981,4761,1,1
0.595785704448423,0.967211883369812,514.246999999983,4762,1,1
0.601776614791351,0.967023526500074,514.347399999984,4763,1,1
0.612057567828123,0.966925626896831,514.448499999983,4764,1,1
0.608345957857044,0.966764107175641,514.547899999985,4765,1,1
0.600227241426801,0.966748166162924,514.651299999986,4766,1,1
0.604517284120645,0.966768618410883,514.812399999984,4767,1,1
0.592742046550062,0.966835719965789,514.927299999986,4768,1,1
0.612883900289216,0.966946073946894,515.053299999985,4769,1,1
0.601501170637653,0.966794779217082,515.150599999983,4770,1,1
0.587632557498967,0.966822950208954,515.261499999983,4771,1,1
0.603635862828811,0.966833545080085,515.359299999986,4772,1,1
0.603628976724969,0.96657879130161,515.456599999983,4773,1,1
0.587267593995318,0.966473506829133,515.565199999984,4774,1,1
0.596088693017491,0.966610335933849,515.664699999985,4775,1,1
0.616409585456549,0.966408078019195,515.763599999985,4776,1,1
0.619942156727723,0.966423644358184,515.862699999988,4777,1,1
0.607044484230822,0.966535938846361,515.965799999988,4778,1,1
0.583920947527889,0.966429815461874,516.096199999985,4779,1,1
0.598250929624019,0.966249322418477,516.208199999983,4780,1,1
0.589829224624707,0.966399812688745,516.344099999988,4781,1,1
0.601590689987605,0.96629674326289,516.455099999985,4782,1,1
0.59231510811183,0.966222609547498,516.551899999984,4783,1,1
0.611451590689988,0.966436420132893,516.659099999987,4784,1,1
0.612546481200936,0.966441711803246,516.769299999985,4785,1,1
0.610570169398155,0.966580760464668,516.866199999985,4786,1,1
0.591922600192811,0.966325744384502,516.962599999983,4787,1,1
0.587425974383694,0.966373922568178,517.061699999987,4788,1,1
0.614460818069136,0.966214676187466,517.160099999988,4789,1,1
0.616168571822063,0.966232550241725,517.259299999989,4790,1,1
0.606493595923426,0.96627556652277,517.357299999987,4791,1,1
0.586840655557086,0.96628870676797,517.456899999984,4792,1,1
0.59836799338934,0.966206956707333,517.572699999988,4793,1,1
0.60216912271037,0.96622689119987,517.696499999988,4794,1,1
0.599345820134968,0.966197088436481,517.819399999986,4795,1,1
0.600599091034293,0.966330611068865,517.937999999987,4796,1,1
0.614316209888445,0.966325860179425,518.03489999999,4797,1,1
0.619542762704862,0.966261072689621,518.161099999989,4798,1,1
0.618351466740118,0.96622077986548,518.258199999989,4799,1,1
0.614247348850021,0.966266293372608,518.357299999989,4800,1,1
0.61269797548547,0.966322405252329,518.46019999999,4801,1,1
0.590855254097232,0.966372546797888,518.565199999989,4802,1,1
0.600895193499518,0.966359780982604,518.683999999987,4803,1,1
0.607650461368958,0.966274485172307,518.785399999986,4804,1,1
0.610019281090759,0.966212452768376,518.896699999986,4805,1,1
0.603270899325162,0.966265771145534,518.999299999986,4806,1,1
0.6009571684341,0.966232206036835,519.115199999983,4807,1,1
0.597190469632282,0.966242236032025,519.230199999985,4808,1,1
0.614130285084699,0.966296986807923,519.330899999985,4809,1,1
0.604882247624294,0.966323553782712,519.473399999988,4810,1,1
0.614674287288252,0.966574235467215,519.577799999988,4811,1,1
0.60543313593169,0.966466448623431,519.683099999987,4812,1,1
0.581462608456136,0.966637970934377,519.785799999986,4813,1,1
0.608655832529955,0.966400133039574,519.901999999986,4814,1,1
0.60165955102603,0.966294584457784,520.033299999988,4815,1,1
0.604944222558876,0.96626883367997,520.131599999989,4816,1,1
0.607650461368958,0.966270490813963,520.229299999987,4817,1,1
0.6164991048065,0.966188177776095,520.327899999988,4818,1,1
0.607409447734472,0.966051387318179,520.428499999986,4819,1,1
0.610356700179039,0.96613089178079,520.527199999987,4820,1,1
0.597885966120369,0.966085505877307,520.648399999987,4821,1,1
0.609998622779232,0.966150102201501,520.744599999989,4822,1,1
0.609654317587109,0.966275237260176,520.855699999987,4823,1,1
0.60698250929624,0.966236466070142,520.968099999987,4824,1,1
0.606252582288941,0.96626276212331,521.068099999987,4825,1,1
0.608745351879906,0.96627116652302,521.164899999989,4826,1,1
0.595117752375706,0.966215737338969,521.28819999999,4827,1,1
0.588307395675527,0.966400973222566,521.385599999994,4828,1,1
0.597885966120369,0.966306316657628,521.501399999992,4829,1,1
0.625933067070651,0.966362448937853,521.61289999999,4830,1,1
0.599531744938714,0.966380639771994,521.72699999999,4831,1,1
0.611238121470872,0.966445092714029,521.82739999999,4832,1,1
0.623137308910618,0.966513639026522,521.960799999991,4833,1,1
0.598009915989533,0.966588477285516,522.070099999993,4834,1,1
0.610542624982785,0.966644099204417,522.168399999989,4835,1,1
0.589305880732682,0.966708302739459,522.266699999991,4836,1,1
0.612670431070101,0.966607152328206,522.366999999991,4837,1,1
0.614584767938301,0.966586215150269,522.467499999992,4838,1,1
0.614371298719185,0.96657171601376,522.567599999992,4839,1,1
0.609413303952624,0.966629721069553,522.686799999992,4840,1,1
0.606101088004407,0.966643384455332,522.786799999987,4841,1,1
0.612856355873846,0.966811144036301,522.913099999988,4842,1,1
0.613248863792866,0.966641587089175,523.012199999989,4843,1,1
0.593568379011155,0.966877806846766,523.124299999987,4844,1,1
0.601260157003168,0.966801433469781,523.234999999988,4845,1,1
0.596694670155626,0.966603327153383,523.344799999986,4846,1,1
0.594628839002892,0.966725284971342,523.454399999988,4847,1,1
0.596095579121333,0.9667609904986,523.552399999984,4848,1,1
0.604186751136207,0.966751724683591,523.664999999985,4849,1,1
0.617022448698526,0.966920195261704,523.775599999989,4850,1,1
0.599655694807878,0.966978791038595,523.874499999985,4851,1,1
0.605791213331497,0.96698174438823,523.990999999989,4852,1,1
0.604937336455034,0.966860282738679,524.090399999986,4853,1,1
0.605639719046963,0.966820983246033,524.194799999986,4854,1,1
0.609840242390855,0.966744424819661,524.298299999988,4855,1,1
0.592624982784741,0.966716499130216,524.442699999988,4856,1,1
0.616774548960198,0.966581831038379,524.551699999986,4857,1,1
0.611665059909103,0.96666476233563,524.65109999999,4858,1,1
0.615707202864619,0.96680821161189,524.75369999999,4859,1,1
0.594050406280127,0.966904719241893,524.880099999989,4860,1,1
0.579995868337695,0.96688547049377,524.99279999999,4861,1,1
0.599035945462058,0.966774023602048,525.102199999988,4862,1,1
0.596061148602121,0.966740879305923,525.202199999989,4863,1,1
0.607381903319102,0.966746941133549,525.299799999989,4864,1,1
0.598161410274067,0.966775375951803,525.400099999989,4865,1,1
0.61908827985126,0.966833226846992,525.515699999988,4866,1,1
0.590648670981959,0.966972103427038,525.614499999987,4867,1,1
0.590338796309048,0.967013918763681,525.738099999989,4868,1,1
0.604303814901529,0.966920778858568,525.864899999989,4869,1,1
0.608504338245421,0.966908585812022,525.969999999988,4870,1,1
0.593506404076573,0.966822538910239,526.069299999987,4871,1,1
0.614405729238397,0.966850656290307,526.195399999987,4872,1,1
0.608531882660791,0.966965183308934,526.308099999985,4873,1,1
0.59265252720011,0.966839132853105,526.418099999985,4874,1,1
0.586413717118854,0.966881972220849,526.517999999983,4875,1,1
0.590035807739981,0.967148240080113,526.634999999989,4876,1,1
0.602293072579535,0.967308339836464,526.735699999987,4877,1,1
0.595565349125465,0.9671905474489,526.834699999988,4878,1,1
0.58020933755681,0.966956040866545,526.936399999986,4879,1,1
0.595971629252169,0.966930458182601,527.035699999983,4880,1,1
0.601838589725933,0.966849917869243,527.164399999984,4881,1,1
0.605942707616031,0.966797311571536,527.275399999983,4882,1,1
0.60059220493045,0.967003599387715,527.386799999983,4883,1,1
0.606342101638893,0.967019476841033,527.486399999984,4884,1,1
0.60734747279989,0.966940413019239,527.599699999987,4885,1,1
0.595427627048616,0.96690626958193,527.703199999985,4886,1,1
0.60323646880595,0.966846260153552,527.805499999985,4887,1,1
0.604765183858973,0.966709915116405,527.94779999999,4888,1,1
0.600172152596061,0.966735524599243,528.057299999986,4889,1,1
0.615438644814764,0.96668028384744,528.155499999989,4890,1,1
0.5971284946977,0.966844770324354,528.255399999989,4891,1,1
0.604544828536014,0.966749850116149,528.353599999992,4892,1,1
0.617442501032916,0.966716577237044,528.452899999992,4893,1,1
0.603697837763393,0.966771504864349,528.591299999991,4894,1,1
0.632653904420879,0.966717977371456,528.692599999989,4895,1,1
0.604000826332461,0.96687150247288,528.807199999988,4896,1,1
0.588272965156314,0.967061260844417,528.909799999988,4897,1,1
0.599531744938714,0.9669282920891,529.033599999989,4898,1,1
0.611541110039939,0.967074861712669,529.13569999999,4899,1,1
0.602086489464261,0.966995560076651,529.24849999999,4900,1,1
0.601473626222283,0.966990694861543,529.35989999999,4901,1,1
0.5,0.816535327594028,0,1,1,4
0.492129183308084,0.804581293041652,0.00160000000178115,2,2,4
0.480443465087454,0.79492530260229,0.00349999999889405,3,3,4
0.492893540834596,0.785245572289693,0.00630000000091968,4,4,4
0.490676215397328,0.778611641306968,0.00979999999981374,5,5,4
0.50163200661066,0.773139955315117,0.0141000000017812,6,6,4
0.502637377771657,0.76918437873852,0.0195999999996275,7,7,4
0.506562456961851,0.765320734445803,0.0255999999993946,8,8,4
0.508084285911031,0.76124060204531,0.033000000003085,9,9,4
0.510095028233026,0.75808009143456,0.04100000000617,10,10,4
0.507416333838314,0.755306532943123,0.0495000000024447,11,11,4
0.508600743699215,0.752069642273612,0.0594000000040978,12,12,4
0.513104255612175,0.749687486446801,0.071200000004319,13,13,4
0.511127943809393,0.747219736947273,0.0821000000054482,14,14,4
0.510639030436579,0.744697701944864,0.0952000000004773,15,15,4
0.506045999173668,0.742689525205955,0.107500000002619,16,16,4
0.51179589588211,0.740601105380709,0.122300000002724,17,17,4
0.505254097231786,0.738375617054887,0.137300000002142,18,18,4
0.509847128494698,0.736654947928612,0.152400000000489,19,19,4
0.505529541385484,0.734986767841181,0.170000000002619,20,20,4
0.507746866822752,0.733194537396902,0.188200000001234,21,21,4
0.513131800027544,0.730996726859799,0.207000000000698,22,22,4
0.519246660239636,0.729162934661422,0.2262000000017,23,23,4
0.518151769728688,0.727892569504816,0.246000000002095,24,24,4
0.513159344442914,0.726290335470139,0.267000000002736,25,25,4
0.518909241151357,0.724829606575191,0.289100000003236,26,26,4
0.519246660239637,0.723196819055526,0.311000000001513,27,27,4
0.51787632557499,0.721957793090258,0.334000000001106,28,28,4
0.517752375705826,0.720523591031845,0.359200000000419,29,29,4
0.516230546756645,0.719545621996522,0.383900000003632,30,30,4
0.520823578019556,0.717918136378019,0.410000000002037,31,31,4
0.526118991874397,0.71668365644792,0.436600000002363,32,32,4
0.526057016939815,0.715329247612429,0.466299999998591,33,33,4
0.528246797961713,0.714241068370128,0.496000000002095,34,34,4
0.522620851122435,0.713315664278611,0.528200000002107,35,35,4
0.526938438231648,0.712092385031337,0.563900000002468,36,36,4
0.52131249139237,0.710727896678942,0.597900000002119,37,37,4
0.529892576780058,0.709583108051487,0.630300000004354,38,38,4
0.533115273378323,0.708094999912113,0.667000000002736,39,39,4
0.533721250516458,0.707066285799418,0.701200000003155,40,40,4
0.527668365238948,0.70596872841723,0.740700000003562,41,41,4
0.531469494559978,0.704876223321194,0.777400000003399,42,42,4
0.537005922049305,0.703901621852527,0.816300000002957,43,43,4
0.547562319239774,0.702813324576274,0.874300000004587,44,44,4
0.539925630078502,0.701940853956397,0.913900000003923,45,45,4
0.539560666574852,0.700934929344507,0.953200000003562,46,46,4
0.543210301611348,0.700270818629886,0.991700000004494,47,47,4
0.540745076435753,0.699002538237968,1.03190000000468,48,48,4
0.544181242253133,0.698151939148526,1.07230000000272,49,49,4
0.534967635311941,0.6975148685835,1.11500000000524,50,50,4
0.545489601983198,0.696499789777148,1.15860000000102,51,51,4
0.543513290180416,0.695783633060256,1.20339999999997,52,52,4
0.544911169260432,0.695051114223448,1.24760000000097,53,53,4
0.543754303814902,0.693850811862621,1.29089999999997,54,54,4
0.546398567690401,0.69309335388947,1.338400000002,55,55,4
0.54262498278474,0.692389447444282,1.38480000000418,56,56,4
0.548863792865996,0.691587439835845,1.43530000000464,57,57,4
0.551115548822476,0.690877525016277,1.48700000000244,58,58,4
0.538093926456411,0.690186265474738,1.53950000000477,59,59,4
0.537942432171877,0.689192334840623,1.59030000000057,60,60,4
0.554400220355323,0.688342621892239,1.64350000000122,61,61,4
0.562429417435615,0.687560461713313,1.69669999999751,62,62,4
0.552120919983473,0.686882890148573,1.75269999999728,63,63,4
0.558228894091723,0.686164528011576,1.80669999999809,64,64,4
0.558352843960887,0.685485004621882,1.86259999999747,65,65,4
0.562091998347335,0.684885121564308,1.91839999999938,66,66,4
0.546123123536703,0.684212928790091,1.97859999999782,67,67,4
0.561362071340036,0.6835633896211,2.03699999999662,68,68,4
0.554882247624294,0.683117076122136,2.09879999999684,69,69,4
0.564708717807465,0.682531168824836,2.15829999999696,70,70,4
0.568874810632144,0.682097818576763,2.22109999999666,71,71,4
0.556314557223523,0.681538558252688,2.28589999999531,72,72,4
0.558745351879906,0.681069929173436,2.34869999999355,73,73,4
0.573102878391406,0.680667873900917,2.4137999999919,74,74,4
0.57705550199697,0.680101281905827,2.47539999999572,75,75,4
0.564495248588349,0.679347880616516,2.53929999999527,76,76,4
0.578150392507919,0.678843294758025,2.60239999999612,77,77,4
0.570210714777579,0.678239820729183,2.66749999999301,78,78,4
0.568385897259331,0.67761458514365,2.73399999999237,79,79,4
0.57705550199697,0.677255868823059,2.79879999999539,80,80,4
0.578363861727035,0.676862266025844,2.86779999999562,81,81,4
0.577785429004269,0.676480651193418,2.93659999999509,82,82,4
0.577874948354221,0.67588452172525,3.00849999999627,83,83,4
0.57933480236882,0.675543682561322,3.08339999999444,84,84,4
0.588458889960061,0.675151235609113,3.15699999999342,85,85,4
0.579789285222421,0.674698809556831,3.23289999999397,86,86,4
0.57933480236882,0.674322396036667,3.31019999999407,87,87,4
0.580794656383418,0.673825423881928,3.38589999999385,88,88,4
0.579300371849607,0.673538750651001,3.46429999999527,89,89,4
0.575499242528577,0.673207510841877,3.54049999999406,90,90,4
0.584168847266217,0.67272318767542,3.61649999999354,91,91,4
0.589491805536427,0.672436042435293,3.69309999999095,92,92,4
0.592563007850158,0.6722350333871,3.77379999999248,93,93,4
0.595179727310288,0.671809408248641,3.85249999999214,94,94,4
0.591833080842859,0.67135689713725,3.93049999999057,95,95,4
0.599497314419501,0.670927031095765,4.01559999999154,96,96,4
0.589553780471009,0.67070339247871,4.10239999999321,97,97,4
0.594146811733921,0.670325735294652,4.19039999998931,98,98,4
0.597307533397604,0.670040627546063,4.28029999999271,99,99,4
0.584836799338934,0.669753683469141,4.36949999998906,100,100,4
0.594993802506542,0.669679082471582,4.45959999998886,101,101,4
0.596302162236607,0.669368783205162,4.54879999999102,102,102,4
0.599159895331222,0.669110586476587,4.63879999999044,103,103,4
0.599462883900289,0.668787762690542,4.73029999998835,104,104,4
0.60323646880595,0.668755216509257,4.81949999998906,105,105,4
0.605178350089519,0.668511035019903,4.90909999998985,106,106,4
0.601349676353119,0.668265209813152,5.00159999998723,107,107,4
0.593444429141991,0.668069801172653,5.09269999998796,108,108,4
0.604847817105082,0.66783180499079,5.18619999998773,109,109,4
0.600743699214984,0.667586423572225,5.2822999999873,110,110,4
0.596667125740256,0.667325980475624,5.37669999998907,111,111,4
0.614763806638204,0.666987329880065,5.470999999989,112,112,4
0.600103291557637,0.666851663703202,5.56869999998744,113,113,4
0.604331359316899,0.666667917452838,5.66829999998881,114,114,4
0.62328191709131,0.666516089171761,5.76839999998774,115,115,4
0.621271174769315,0.666428550397164,5.86909999998752,116,116,4
0.611417160170775,0.666267003307593,5.96789999998582,117,117,4
0.617346095579121,0.666203936930331,6.06789999998582,118,118,4
0.621546618923013,0.665864504575937,6.16909999998606,119,119,4
0.613696460542625,0.66564847660644,6.27139999998471,120,120,4
0.60633521553505,0.665491181001392,6.37499999998836,121,121,4
0.624555846302162,0.665330034022485,6.48889999998501,122,122,4
0.617800578432723,0.6650952555746,6.59419999998645,123,123,4
0.621271174769315,0.664977129620551,6.69919999998965,124,124,4
0.619267318551164,0.664588018391046,6.80689999998576,125,125,4
0.615920672083735,0.664481124684208,6.94219999998895,126,126,4
0.614915300922738,0.664366510518505,7.05279999998893,127,127,4
0.62294449800303,0.664254893315992,7.16509999998816,128,128,4
0.619473901666437,0.664234982162141,7.27889999998588,129,129,4
0.643926456410963,0.664157587951601,7.39169999998703,130,130,4
0.637267593995318,0.663999355831953,7.50289999998786,131,131,4
0.623460955791213,0.663844284899619,7.61409999998577,132,132,4
0.614426387549924,0.66375793278773,7.72679999998509,133,133,4
0.616127255199008,0.663504223590161,7.83999999998778,134,134,4
0.624707340586696,0.663405604249806,7.95649999998859,135,135,4
0.632674562732406,0.663282831466304,8.07439999998751,136,136,4
0.621360694119267,0.663250076693897,8.19299999998912,137,137,4
0.625127392921085,0.663245652229176,8.30969999998633,138,138,4
0.621477757884589,0.663198795308125,8.42899999998626,139,139,4
0.624066932929349,0.663171355650929,8.5499999999869,140,140,4
0.629665335353257,0.662980069220999,8.67349999998551,141,141,4
0.637543038149015,0.662936224092929,8.79499999998516,142,142,4
0.625402837074783,0.662884205841716,8.92129999998724,143,143,4
0.643045035119129,0.662983326507249,9.04749999998748,144,144,4
0.653387963090483,0.662978905914257,9.17479999998904,145,145,4
0.631944635725107,0.662998303859872,9.29979999998904,146,146,4
0.643168984988294,0.662988898066681,9.42509999998583,147,147,4
0.642618096680898,0.662982921885496,9.56449999998586,148,148,4
0.640304365789836,0.662934522768,9.69559999998746,149,149,4
0.65061974934582,0.662980124072047,9.82139999998762,150,150,4
0.626986640958546,0.663122988906651,9.95099999998492,151,151,4
0.641371711885415,0.663047821909232,10.0814999999828,152,152,4
0.625981269797549,0.663006815734457,10.2136999999842,153,153,4
0.64687370885553,0.662979690663498,10.3494999999879,154,154,4
0.650860762980306,0.662940238528693,10.4858999999866,155,155,4
0.643499517972731,0.663027987495156,10.6232999999847,156,156,4
0.63856906762154,0.663044780935779,10.7594999999856,157,157,4
0.638693017490704,0.663087403449656,10.8962999999843,158,158,4
0.641888169673599,0.662967395380873,11.0414999999834,159,159,4
0.649428453381077,0.662998403733035,11.1785999999833,160,160,4
0.645324335490979,0.663019019352689,11.3170999999842,161,161,4
0.632096130009641,0.66296357101553,11.4582999999824,162,162,4
0.640366340724418,0.662966823980487,11.5966999999844,163,163,4
0.628990497176698,0.662945569046178,11.7341999999815,164,164,4
0.652775099848506,0.662911701693289,11.878299999985,165,165,4
0.657278611761465,0.66285108382662,12.0207999999839,166,166,4
0.634891888169674,0.662951282477866,12.1652999999846,167,167,4
0.651439195703071,0.663075059053616,12.3123999999836,168,168,4
0.639057980994353,0.66312009260802,12.4572999999844,169,169,4
0.64614378184823,0.663213773696332,12.6010999999882,170,170,4
0.653140063352155,0.663241970655573,12.7463999999876,171,171,4
0.650068861038424,0.663329938132778,12.8969999999885,172,172,4
0.645386310425561,0.663411603392699,13.0574999999924,173,173,4
0.639636413717119,0.663375893957061,13.206999999992,174,174,4
0.644532433549098,0.663325686273487,13.3660999999935,175,175,4
0.646384795482716,0.663340894113978,13.5128999999914,176,176,4
0.665032364688059,0.66332236294811,13.6604999999909,177,177,4
0.634616444015976,0.663229335528299,13.8177999999898,178,178,4
0.64006335215535,0.66329410284919,13.9717999999906,179,179,4
0.660439333425148,0.663313969766376,14.1208999999886,180,180,4
0.670809805811872,0.663473390445782,14.2849999999875,181,181,4
0.662994077950696,0.663710948024834,14.4416999999885,182,182,4
0.653752926594133,0.663660277954134,14.5963999999876,183,183,4
0.651618234402975,0.663749967158123,14.7490999999864,184,184,4
0.649669467015562,0.663931870063972,14.9058999999863,185,185,4
0.644105495110866,0.66402149820108,15.0643999999884,186,186,4
0.658738465776064,0.66407546163044,15.220599999986,187,187,4
0.672545103980168,0.664275918005989,15.3814999999871,188,188,4
0.661871643024377,0.664380112242661,15.5403999999879,189,189,4
0.658827985126016,0.664435607531846,15.7009999999878,190,190,4
0.646632695221044,0.664424356692483,15.8656999999861,191,191,4
0.661568654455309,0.664505119729952,16.027299999987,192,192,4
0.659805811871643,0.664559290689414,16.1919999999882,193,193,4
0.677654593031263,0.664665181961807,16.3735999999873,194,194,4
0.664880870403526,0.664784733128958,16.5361999999877,195,195,4
0.660039939402286,0.664843771994237,16.7026999999871,196,196,4
0.659585456548685,0.664915525950602,16.8704999999871,197,197,4
0.669563421016389,0.664984552536822,17.0411999999866,198,198,4
0.684981407519625,0.665185148447152,17.209499999987,199,199,4
0.66205068172428,0.665254184715186,17.3764999999883,200,200,4
0.655605288527751,0.665415764850329,17.5494999999864,201,201,4
0.66658173805261,0.665570923128119,17.7279999999868,202,202,4
0.676008814212918,0.665700813938757,17.9064999999871,203,203,4
0.659888445117752,0.665898305289986,18.087899999987,204,204,4
0.655846302162237,0.666023919445024,18.267199999989,205,205,4
0.659282467979617,0.666193682614167,18.4532999999865,206,206,4
0.666492218702658,0.666280958154782,18.6396999999881,207,207,4
0.667311665059909,0.666402806551408,18.8224999999875,208,208,4
0.670775375292659,0.666578134995516,19.0008999999889,209,209,4
0.682302713124914,0.666746046918886,19.1832999999882,210,210,4
0.674245971629252,0.666858036654885,19.3621999999901,211,211,4
0.676649221870266,0.66706943155901,19.5502999999881,212,212,4
0.673454069687371,0.667244384447199,19.737399999988,213,213,4
0.680539870541248,0.667403907862819,19.9263999999879,214,214,4
0.661196804847817,0.667622702952362,20.1116999999882,215,215,4
0.651067346095579,0.667779001879556,20.3006999999896,216,216,4
0.681999724555846,0.667915034484138,20.4887999999919,217,217,4
0.709041454345132,0.668143484992666,20.6782999999938,218,218,4
0.681758710921361,0.66833152168162,20.8703999999954,219,219,4
0.673729513841069,0.668432467625667,21.0598999999929,220,220,4
0.672937611899187,0.668627516879755,21.2492999999915,221,221,4
0.677503098746729,0.668682205861493,21.4406999999919,222,222,4
0.671539732819171,0.668929843189589,21.6311999999918,223,223,4
0.697603635862829,0.669071702544677,21.8265999999916,224,224,4
0.687508607629803,0.669226938466152,22.0355999999927,225,225,4
0.657058256438507,0.669401947291414,22.2293999999907,226,226,4
0.6768007161548,0.669637268014054,22.422999999988,227,227,4
0.680725795344994,0.669883223470111,22.6226999999926,228,228,4
0.678804572372951,0.670016218972267,22.8466999999902,229,229,4
0.673729513841069,0.670130509836204,23.055699999987,230,230,4
0.679080016526649,0.670335999768459,23.2612999999896,231,231,4
0.678625533673048,0.670591472000319,23.4627999999881,232,232,4
0.694718358352844,0.670712347053506,23.6636999999886,233,233,4
0.683796997658725,0.670890312257306,23.8658999999883,234,234,4
0.684072441812422,0.671012308721651,24.0673999999897,235,235,4
0.681455722352293,0.671185602582826,24.2685999999885,236,236,4
0.679933893403112,0.671376560402608,24.4705999999831,237,237,4
0.678412064453932,0.67152381622646,24.6734999999841,238,238,4
0.682915576366891,0.671649940558459,24.8804999999862,239,239,4
0.667284120644539,0.671721727574028,25.0903999999893,240,240,4
0.669411926731855,0.671881573586769,25.2977999999872,241,241,4
0.689725933067071,0.672048442195969,25.5169999999838,242,242,4
0.669074507643575,0.672286922131427,25.7232999999818,243,243,4
0.686806225037874,0.672511199132109,25.934199999983,244,244,4
0.689271450213469,0.672640794501936,26.1489999999802,245,245,4
0.6779851260157,0.672868521295481,26.3626999999848,246,246,4
0.690910342927971,0.673062864626878,26.5726999999853,247,247,4
0.711231235367029,0.673304479570323,26.8001999999862,248,248,4
0.677923151081118,0.673571350982715,27.0164999999863,249,249,4
0.68628976724969,0.673753167894609,27.2294999999853,250,250,4
0.701191295964743,0.674045038136343,27.4449999999837,251,251,4
0.683425148051233,0.67430606091347,27.6674999999872,252,252,4
0.701707753752927,0.67445506915054,27.8932999999859,253,253,4
0.685587384657761,0.674695495162156,28.1250999999858,254,254,4
0.690180415920672,0.675029995698391,28.3509999999893,255,255,4
0.684650874535188,0.675272238804703,28.5794999999867,256,256,4
0.70185924803746,0.675466678438061,28.8041999999885,257,257,4
0.68561492907313,0.675695259214203,29.0412999999884,258,258,4
0.685525409723179,0.675928881694788,29.2807999999888,259,259,4
0.675609420190056,0.676144781366257,29.5115999999878,260,260,4
0.686744250103292,0.676282135184564,29.7443999999872,261,261,4
0.678680622503787,0.676488824312259,29.9760999999868,262,262,4
0.695138410687233,0.676712146439281,30.2186999999845,263,263,4
0.677950695496488,0.676878044620347,30.4498999999865,264,264,4
0.704172978928522,0.677129047131857,30.6755999999863,265,265,4
0.70599779644677,0.677319146816724,30.9038999999873,266,266,4
0.700915851811045,0.677489574574185,31.1368999999875,267,267,4
0.69805811871643,0.67768558391726,31.3736999999863,268,268,4
0.708125602534086,0.677894195112886,31.6104999999865,269,269,4
0.690152871505302,0.678078566545381,31.8666999999885,270,270,4
0.682605701693981,0.678296886016632,32.1042999999874,271,271,4
0.691061837212505,0.678550722632661,32.3436999999889,272,272,4
0.70222421154111,0.678816800670038,32.5869999999893,273,273,4
0.712656658862416,0.678974592957716,32.8331999999893,274,274,4
0.699669467015563,0.679169831944563,33.0749999999898,275,275,4
0.701432309599229,0.679436669423816,33.3157999999894,276,276,4
0.694077950695497,0.679623709923581,33.5619999999908,277,277,4
0.705357388789423,0.679889798720665,33.8031999999919,278,278,4
0.687019694256989,0.680070873115059,34.0556999999899,279,279,4
0.690669329293486,0.68043367850155,34.3116999999926,280,280,4
0.707974108249552,0.68069899187551,34.5590999999898,281,281,4
0.709220493045035,0.681042643327744,34.8062999999907,282,282,4
0.715665886241564,0.681349629591615,35.0556999999899,283,283,4
0.682454207409448,0.681567503261408,35.3084999999934,284,284,4
0.701432309599229,0.681743660914577,35.5620999999912,285,285,4
0.690848367993389,0.682073981246214,35.8140999999901,286,286,4
0.710831841344167,0.682366077443514,36.071399999992,287,287,4
0.700399394022862,0.682547233828491,36.3293999999907,288,288,4
0.707244181242253,0.682784822308746,36.5792999999889,289,289,4
0.698271587935546,0.683056237399268,36.8308999999906,290,290,4
0.711775237570583,0.683268107321668,37.0809999999925,291,291,4
0.715059909103429,0.683638938334508,37.3340999999884,292,292,4
0.697961713262636,0.683779322802424,37.5962999999902,293,293,4
0.709310012394987,0.684104399761169,37.8502999999939,294,294,4
0.707147775788459,0.684339438870775,38.1047999999922,295,295,4
0.693403112518937,0.684567293564014,38.3613999999914,296,296,4
0.687563696460543,0.684739145942722,38.6185999999943,297,297,4
0.693616581738053,0.68496418009102,38.9049999999886,298,298,4
0.678136620300234,0.685148258429099,39.1637999999919,299,299,4
0.702768213744663,0.685387288836114,39.4232999999891,300,300,4
0.708153146949456,0.685581808927206,39.6832999999897,301,301,4
0.71055639719047,0.685796647202157,39.9461999999912,302,302,4
0.695076435752651,0.686044267588652,40.2154999999897,303,303,4
0.698271587935546,0.68634077850629,40.487299999989,304,304,4
0.715817380526098,0.686681273766897,40.7580999999904,305,305,4
0.716333838314282,0.686942013498858,41.0244999999893,306,306,4
0.714970389753478,0.687248396914584,41.2981999999887,307,307,4
0.696811733920948,0.687540527404765,41.5827999999892,308,308,4
0.71779369232888,0.687854189000407,41.8558999999863,309,309,4
0.702864619198458,0.688133898732979,42.1289999999863,310,310,4
0.713083597300647,0.688371421458308,42.4014999999883,311,311,4
0.684313455446908,0.68862849032537,42.6687999999893,312,312,4
0.715941330395262,0.688890525622991,42.9506999999881,313,313,4
0.709640545379424,0.689184578381995,43.2225999999893,314,314,4
0.701700867649084,0.689456410845998,43.4865999999878,315,315,4
0.69997245558463,0.689702518111499,43.758099999986,316,316,4
0.699180553642749,0.689989191307605,44.030199999988,317,317,4
0.705508883073957,0.690137193806411,44.3020999999892,318,318,4
0.709888445117752,0.690364672214461,44.5739999999918,319,319,4
0.705419363724005,0.690676174870976,44.847899999989,320,320,4
0.722083735022724,0.690963880052962,45.1538999999902,321,321,4
0.726614791351054,0.69127340285265,45.428699999988,322,322,4
0.723998071890924,0.691602636887498,45.7100999999864,323,323,4
0.722600192810908,0.69194577818982,46.0014999999868,324,324,4
0.728591103153836,0.69216831791064,46.2955999999904,325,325,4
0.696687784051784,0.692373500819598,46.5779999999897,326,326,4
0.705536427489327,0.692698442738279,46.8532999999894,327,327,4
0.715755405591516,0.693019513868278,47.1320999999909,328,328,4
0.709399531744939,0.693343903101911,47.4273999999903,329,329,4
0.714206032226966,0.693632049672704,47.7036999999924,330,330,4
0.719377496212643,0.693913773960751,47.9820999999924,331,331,4
0.719012532708993,0.694257381460311,48.2614999999918,332,332,4
0.731448836248451,0.694554330221714,48.5439999999915,333,333,4
0.723695083321857,0.694838030330712,48.8356999999945,334,334,4
0.719797548547032,0.695165835625386,49.132399999992,335,335,4
0.716030849745214,0.695423710547086,49.4309999999925,336,336,4
0.724879493182757,0.695718533414033,49.7197999999917,337,337,4
0.728198595234816,0.696016395101898,50.0141999999905,338,338,4
0.705143919570307,0.696251335651136,50.3111999999935,339,339,4
0.720685855942708,0.696562467399897,50.6063999999926,340,340,4
0.724425010329156,0.6968289272129,50.9089999999924,341,341,4
0.720623881008126,0.697095631874232,51.2070999999924,342,342,4
0.734554469081394,0.697377294673727,51.5045999999915,343,343,4
0.74048340448974,0.697653295448415,51.8126999999891,344,344,4
0.724851948767387,0.697983890571424,52.1234999999913,345,345,4
0.72384657760639,0.698307708364921,52.4365999999893,346,346,4
0.717153284671533,0.698590138306455,52.7412999999928,347,347,4
0.723144195014461,0.698895598377878,53.056999999992,348,348,4
0.714323095992287,0.699205574533508,53.3620999999897,349,349,4
0.714901528715053,0.699465697603628,53.6655999999915,350,350,4
0.723206169949043,0.699721331439844,53.9707999999911,351,351,4
0.729562043795621,0.700086488180256,54.2996999999916,352,352,4
0.727069274204655,0.700404572539289,54.6245999999926,353,353,4
0.707450764357527,0.700690077715312,54.9709999999919,354,354,4
0.715300922737915,0.700911261374839,55.2844999999914,355,355,4
0.710859385759537,0.701257261580149,55.6056999999943,356,356,4
0.720589450488913,0.701615098077706,55.9331999999937,357,357,4
0.736193361795896,0.701961049461215,56.2472999999911,358,358,4
0.724879493182757,0.702251131850567,56.5705999999904,359,359,4
0.717945186613414,0.702569115664665,56.898799999991,360,360,4
0.730780884175733,0.702872358668568,57.2072999999917,361,361,4
0.722627737226277,0.703168388291889,57.5426999999894,362,362,4
0.712773722627737,0.703392596324489,57.862699999992,363,363,4
0.712043795620438,0.703664766209595,58.1774999999892,364,364,4
0.724996556948079,0.703903588762712,58.4929999999862,365,365,4
0.724666023963641,0.704208161348161,58.814299999988,366,366,4
0.730050957168434,0.704462597851551,59.1456999999893,367,367,4
0.728074645365652,0.70476130529911,59.49549999999,368,368,4
0.723233714364413,0.705122318844777,59.8605999999927,369,369,4
0.724122021760088,0.705443804617927,60.2081999999937,370,370,4
0.741178900977827,0.70573843377177,60.5430999999924,371,371,4
0.732302713124914,0.705964778375279,60.8698999999935,372,372,4
0.698540145985401,0.706242696657064,61.2115999999907,373,373,4
0.729624018730203,0.706562986845296,61.54929999999,374,374,4
0.746288390028922,0.706822051344224,61.8833999999901,375,375,4
0.736888858283983,0.70725871287875,62.2196999999898,376,376,4
0.733060184547583,0.707543044646402,62.5639999999927,377,377,4
0.740937887343341,0.707848483203875,62.8923999999912,378,378,4
0.728591103153835,0.708164287848436,63.2490999999922,379,379,4
0.7318137997521,0.70849331075155,63.583899999992,380,380,4
0.745379424321719,0.708908057902948,63.9204999999944,381,381,4
0.720678969838865,0.709219641012875,64.2666999999929,382,382,4
0.747142266905385,0.709424024091551,64.6027999999918,383,383,4
0.738445117752376,0.709680710277367,64.9352999999915,384,384,4
0.745227930037185,0.709978179501066,65.2681999999928,385,385,4
0.714901528715053,0.710256272707659,65.6107999999935,386,386,4
0.739388513978791,0.710561433634715,65.9536999999953,387,387,4
0.716664371298719,0.710889112539768,66.2908999999956,388,388,4
0.729011155488225,0.7111515013787,66.6295999999929,389,389,4
0.739505577744112,0.711403280137772,66.9700999999914,390,390,4
0.734520038562182,0.711778904821199,67.3106999999902,391,391,4
0.735339484919433,0.712134108881959,67.655999999994,392,392,4
0.737680760225864,0.712446872118274,68.0126999999906,393,393,4
0.722173254372676,0.71277731913735,68.3777999999918,394,394,4
0.753863104255612,0.713031516883458,68.73149999999,395,395,4
0.746529403663407,0.713446486423498,69.0914999999935,396,396,4
0.731627874948354,0.713777032025259,69.4373999999909,397,397,4
0.738899600605977,0.714074349389262,69.7843999999881,398,398,4
0.740786393058807,0.714396545316735,70.1308999999892,399,399,4
0.72162236606528,0.714718141312511,70.479199999987,400,400,4
0.740084010466878,0.715004008189198,70.8276999999885,401,401,4
0.753346646467429,0.715347351507445,71.2061999999889,402,402,4
0.741509433962264,0.715695236082691,71.5741999999867,403,403,4
0.742514805123261,0.715975378670228,71.9387999999904,404,404,4
0.740875912408759,0.716258675450994,72.3054999999906,405,405,4
0.737377771656797,0.716591353636191,72.6813999999882,406,406,4
0.732846715328467,0.716889810884249,73.0447999999902,407,407,4
0.722469356837901,0.717213432856121,73.41519999999,408,408,4
0.738348712298581,0.717485466347965,73.7814999999886,409,409,4
0.744401597576091,0.717778962450767,74.1680999999866,410,410,4
0.75227930037185,0.718091428320408,74.540299999986,411,411,4
0.73217876325575,0.718346402420244,74.9132999999856,412,412,4
0.749056603773585,0.718701121056838,75.2748999999865,413,413,4
0.734885002065831,0.718996911795935,75.6510999999882,414,414,4
0.742576780057843,0.719315418951789,76.0242999999915,415,415,4
0.735490979203966,0.719643006633571,76.3935999999871,416,416,4
0.736434375430381,0.719939164822023,76.7647999999899,417,417,4
0.752403250241014,0.720252139660605,77.1487999999881,418,418,4
0.752217325437268,0.720635186211707,77.5480999999869,419,419,4
0.745434513152458,0.720954637256104,77.9593999999881,420,420,4
0.736523894780333,0.721213941659653,78.3492999999915,421,421,4
0.727186337969977,0.721532692236191,78.7317999999897,422,422,4
0.755501996970114,0.721799687953229,79.1278999999908,423,423,4
0.752981682963779,0.722166378086571,79.5332999999897,424,424,4
0.741605839416059,0.722450962501876,79.9172999999908,425,425,4
0.747445255474453,0.722744270373296,80.3069999999905,426,426,4
0.747961713262636,0.723068324754428,80.6836999999912,427,427,4
0.743031262911445,0.723381743865777,81.066599999991,428,428,4
0.731655419363724,0.723619348047931,81.4513999999908,429,429,4
0.740965431758711,0.72392631192284,81.8428999999902,430,430,4
0.74206032226966,0.724277799191584,82.2268999999898,431,431,4
0.74208786668503,0.724579711439581,82.6166999999914,432,432,4
0.739230133590415,0.724867292037285,83.009399999991,433,433,4
0.732839829224625,0.725161147264448,83.3938999999897,434,434,4
0.740958545654868,0.725515288312952,83.7779999999897,435,435,4
0.74622641509434,0.725840465120407,84.1710999999894,436,436,4
0.748746729100675,0.726181317223486,84.5631999999925,437,437,4
0.768248175182482,0.726484691961775,84.96179999999,438,438,4
0.733631731166506,0.726760626995209,85.3620999999897,439,439,4
0.746529403663407,0.7270694043275,85.7660999999891,440,440,4
0.746350364963504,0.727346700041744,86.1683999999921,441,441,4
0.756899876050131,0.727669605387562,86.5638999999937,442,442,4
0.752582288940917,0.727952774405019,86.9558999999921,443,443,4
0.748843134554469,0.728309263678841,87.3635999999926,444,444,4
0.739595097094064,0.728581910050466,87.7912999999899,445,445,4
0.76140338796309,0.728913500189868,88.2039999999935,446,446,4
0.767573337005922,0.729250141346481,88.6138999999923,447,447,4
0.746742872882523,0.729571685406713,89.0249999999913,448,448,4
0.762649772758573,0.729905890612567,89.4375999999931,449,449,4
0.759151632006611,0.730186760566615,89.8454999999914,450,450,4
0.756748381765597,0.730459220696429,90.2507999999914,451,451,4
0.756197493458201,0.730777736542648,90.6753999999943,452,452,4
0.760611486021209,0.731083041638059,91.0826999999917,453,453,4
0.741268420327779,0.731351402424609,91.4973999999915,454,454,4
0.721099022173254,0.73165184311853,91.9175999999905,455,455,4
0.745647982371574,0.731978288069359,92.3253999999884,456,456,4
0.726118991874397,0.732250518135566,92.7397999999914,457,457,4
0.754069687370886,0.732501581424763,93.1422999999922,458,458,4
0.746866822751687,0.73279508791886,93.5489999999932,459,459,4
0.759365101225727,0.733158969783206,93.9613999999943,460,460,4
0.755956479823716,0.733435632113642,94.3943999999901,461,461,4
0.769432585043383,0.733712688495655,94.8032999999909,462,462,4
0.756562456961851,0.734003172064918,95.221399999992,463,463,4
0.762587797823991,0.734396186564522,95.6514999999912,464,464,4
0.74743836937061,0.734703746752633,96.063799999989,465,465,4
0.769219115824267,0.735043757380944,96.4929999999891,466,466,4
0.750234127530643,0.735387887799234,96.9442999999883,467,467,4
0.743823164853326,0.735643512231646,97.3972999999896,468,468,4
0.749449111692604,0.73599338680705,97.8449999999895,469,469,4
0.760549511086627,0.736253217931692,98.2699999999881,470,470,4
0.753890648670982,0.736560510017078,98.6850999999879,471,471,4
0.73986365514392,0.736888793353892,99.1022999999899,472,472,4
0.749993113896158,0.737123189375769,99.5201999999947,473,473,4
0.745765046136896,0.737373802728921,99.9454999999914,474,474,4
0.736214020107423,0.737670464058523,100.364599999995,475,475,4
0.749566175457926,0.73799052638126,100.786199999992,476,476,4
0.743540834595786,0.738309810314911,101.215199999996,477,477,4
0.758566313180003,0.738546971258269,101.642699999994,478,478,4
0.751329018041592,0.738861072300946,102.068499999991,479,479,4
0.752912821925355,0.739136191901647,102.493099999994,480,480,4
0.732564385070927,0.739462709204579,102.912199999993,481,481,4
0.744546205756783,0.739821308226987,103.331099999993,482,482,4
0.752120919983473,0.740145904192815,103.762499999991,483,483,4
0.740869026304917,0.740436284162165,104.210499999991,484,484,4
0.751205068172428,0.740716762728302,104.643699999992,485,485,4
0.750599091034293,0.741019049612381,105.074499999991,486,486,4
0.74102052058945,0.741264433130597,105.50529999999,487,487,4
0.759117201487398,0.741617300843468,105.93649999999,488,488,4
0.755219666712574,0.741858935290522,106.380099999992,489,489,4
0.748498829362347,0.7421099725277,106.815399999989,490,490,4
0.764894642611211,0.742396049841749,107.264399999988,491,491,4
0.751026029472525,0.742668389912118,107.69659999999,492,492,4
0.748801817931414,0.742944591980453,108.128199999989,493,493,4
0.750420052334389,0.743222059118571,108.578599999991,494,494,4
0.760363586282881,0.743529400904984,109.02649999999,495,495,4
0.750261671946013,0.743797767297978,109.476299999989,496,496,4
0.735938575953725,0.744048826135514,109.923599999987,497,497,4
0.754303814901529,0.744368911511519,110.372199999988,498,498,4
0.765225175595648,0.744627735299205,110.849899999988,499,499,4
0.751356562456962,0.744941174819549,111.320399999988,500,500,4
0.757471422669054,0.745273646254519,111.780999999988,501,501,4
0.764681173392095,0.745493880185289,112.24199999999,502,502,4
0.749807189092412,0.745806945698233,112.689399999988,503,503,4
0.751811045310563,0.746063263137177,113.149899999989,504,504,4
0.746674011844099,0.746365129104952,113.613099999989,505,505,4
0.75734747279989,0.746684312439065,114.062699999989,506,506,4
0.751845475829775,0.747046285506144,114.508999999989,507,507,4
0.756707065142542,0.747342987117147,114.957299999987,508,508,4
0.758538768764633,0.747622817360964,115.40689999999,509,509,4
0.750716154799614,0.747986842640509,115.863799999989,510,510,4
0.766382041041179,0.748261150912036,116.323299999988,511,511,4
0.755309186062526,0.748609275158357,116.768199999987,512,512,4
0.748836248450627,0.748920458248582,117.225499999986,513,513,4
0.782054813386586,0.749259620658468,117.674499999986,514,514,4
0.754613689574439,0.749551660206971,118.121299999986,515,515,4
0.745882109902217,0.749837130739945,118.573499999986,516,516,4
0.76756645090208,0.750128479731102,119.024499999986,517,517,4
0.756500482027269,0.750455137742732,119.475699999987,518,518,4
0.749531744938714,0.750714958446837,119.934399999985,519,519,4
0.755219666712574,0.751050033762438,120.399299999987,520,520,4
0.764405729238397,0.751362120366487,120.891599999987,521,521,4
0.758263324610935,0.751683605239849,121.370999999986,522,522,4
0.764068310150117,0.751989714357625,121.863699999986,523,523,4
0.747403938851398,0.752279992611953,122.346199999988,524,524,4
0.748436854427765,0.752593954404214,122.828299999992,525,525,4
0.754641233989809,0.752890361205595,123.328699999987,526,526,4
0.7490428315659,0.753229277569396,123.802299999987,527,527,4
0.749132350915852,0.75350875471878,124.265999999992,528,528,4
0.739519349951797,0.753758248700188,124.748899999987,529,529,4
0.744201900564661,0.753990825884301,125.20909999999,530,530,4
0.753387963090483,0.754233770604425,125.681499999992,531,531,4
0.753876876463297,0.75444953210105,126.166099999991,532,532,4
0.745517146398568,0.754671397558842,126.639199999989,533,533,4
0.753360418675114,0.754963063031193,127.140099999991,534,534,4
0.764984161961162,0.755252864202808,127.637199999994,535,535,4
0.764433273653767,0.755576848816539,128.104499999994,536,536,4
0.75959922875637,0.755882324392253,128.582899999991,537,537,4
0.75092962401873,0.756162039162932,129.051899999993,538,538,4
0.738279851260157,0.756442232327922,129.51929999999,539,539,4
0.753911306982509,0.756757064196386,129.99169999999,540,540,4
0.75926180966809,0.757102826316578,130.462999999989,541,541,4
0.7452141578295,0.757426280081271,130.935699999989,542,542,4
0.745971629252169,0.757655194014071,131.408399999992,543,543,4
0.750117063765322,0.757945938000465,131.882499999991,544,544,4
0.766595510260295,0.758303298559011,132.357399999991,545,545,4
0.751356562456962,0.758612051396564,132.844499999988,546,546,4
0.761575540559152,0.758852926633331,133.327099999989,547,547,4
0.761974934582013,0.759196360892924,133.809999999989,548,548,4
0.770396639581325,0.759538437903182,134.288399999987,549,549,4
0.765617683514667,0.759857618994992,134.766699999988,550,550,4
0.763916815865583,0.760156966843485,135.249399999988,551,551,4
0.771243630353946,0.760500711087495,135.727199999987,552,552,4
0.747066519763118,0.760769883999339,136.210899999985,553,553,4
0.761665059909103,0.761095004671333,136.723699999988,554,554,4
0.756039113069825,0.761340570926898,137.223499999988,555,555,4
0.769212229720424,0.761614141621663,137.710199999985,556,556,4
0.762243492631869,0.761955042324129,138.197299999985,557,557,4
0.752114033879631,0.762294162448195,138.691299999988,558,558,4
0.737666988018179,0.762576619751594,139.191599999985,559,559,4
0.752781985952348,0.762895402760203,139.693199999987,560,560,4
0.774287288252307,0.763197296220712,140.180199999987,561,561,4
0.753601432309599,0.763453631454021,140.684299999988,562,562,4
0.753539457375017,0.76376369243675,141.178299999986,563,563,4
0.766258091172015,0.764052789487759,141.660199999984,564,564,4
0.764887756507368,0.764361728937242,142.147899999985,565,565,4
0.75892439057981,0.764634192390459,142.632399999983,566,566,4
0.758407932791626,0.764898218449822,143.158599999986,567,567,4
0.746970114309324,0.765160332132934,143.645699999988,568,568,4
0.752169122710371,0.765526111847356,144.139299999985,569,569,4
0.761906073543589,0.765834448598752,144.645899999986,570,570,4
0.74231510811183,0.76609126023622,145.149999999984,571,571,4
0.747307533397604,0.766357186673231,145.648699999986,572,572,4
0.749435339484919,0.766626004278536,146.146699999987,573,573,4
0.776112105770555,0.766950344838539,146.635999999988,574,574,4
0.768020933755681,0.767159433739331,147.127399999987,575,575,4
0.755674149566176,0.767445785318322,147.623199999984,576,576,4
0.759110315383556,0.76773984215723,148.117699999989,577,577,4
0.772820548133866,0.768058933388886,148.621499999988,578,578,4
0.76686406831015,0.768353737905594,149.124899999987,579,579,4
0.735015838038838,0.768604256392401,149.633399999984,580,580,4
0.775437267593995,0.768916871490459,150.140899999987,581,581,4
0.773894780333287,0.769275853384399,150.649799999986,582,582,4
0.744993802506542,0.769559017436117,151.152099999983,583,583,4
0.769205343616582,0.769854080059482,151.659399999982,584,584,4
0.762181517697287,0.770073156288624,152.161599999983,585,585,4
0.766981132075472,0.770360485770782,152.691799999983,586,586,4
0.740338796309048,0.770553195756843,153.196299999981,587,587,4
0.741220217600882,0.770806040175712,153.709499999983,588,588,4
0.767841895055777,0.771057564482474,154.219399999983,589,589,4
0.747521002616719,0.771347184426027,154.736899999985,590,590,4
0.748946426112106,0.771608297897422,155.253699999984,591,591,4
0.754179865032365,0.771864544018264,155.782099999984,592,592,4
0.773219942156728,0.772220997991818,156.296499999982,593,593,4
0.751170637653216,0.772519032449798,156.828399999985,594,594,4
0.760205205894505,0.772772492262696,157.354999999986,595,595,4
0.755309186062526,0.77296725185775,157.872399999981,596,596,4
0.744084836799339,0.773256723707293,158.403699999979,597,597,4
0.762574025616306,0.773594448168718,158.929899999981,598,598,4
0.769632282054813,0.77386535181865,159.460599999981,599,599,4
0.774314832667677,0.774165566902663,159.976699999982,600,600,4
0.746212642886655,0.7744398137924,160.504999999983,601,601,4
0.767470045448285,0.774794254672848,161.024499999979,602,602,4
0.76880594959372,0.775069562602265,161.54139999998,603,603,4
0.778115961988707,0.775452776880544,162.060999999981,604,604,4
0.755570858008539,0.775723907180645,162.586299999984,605,605,4
0.769811320754717,0.775970991696648,163.114199999982,606,606,4
0.747693155212781,0.776252230048506,163.647399999984,607,607,4
0.754599917366754,0.776502611048061,164.187699999982,608,608,4
0.752045172841206,0.776788866172462,164.709999999982,609,609,4
0.749366478446495,0.777099572385423,165.234699999982,610,610,4
0.755942707616031,0.777314293822003,165.768499999981,611,611,4
0.749283845200386,0.777573506764114,166.298899999981,612,612,4
0.749187439746591,0.777851948383453,166.829499999979,613,613,4
0.766802093375568,0.778136119235296,167.374199999979,614,614,4
0.770451728412064,0.778446003263885,167.903299999981,615,615,4
0.750771243630354,0.77875730640179,168.439399999981,616,616,4
0.755116375154937,0.779030197959663,169.003799999983,617,617,4
0.77257953449938,0.779306927990127,169.537999999982,618,618,4
0.768289491805537,0.779616419535117,170.083299999978,619,619,4
0.747610521966671,0.779877736705813,170.633499999983,620,620,4
0.744656383418262,0.780148764143723,171.183699999981,621,621,4
0.77260707891475,0.780443832684829,171.74299999998,622,622,4
0.76013634485608,0.780719692131541,172.28719999998,623,623,4
0.765583252995455,0.780966001713046,172.849299999981,624,624,4
0.739822338520865,0.781193280160626,173.399199999982,625,625,4
0.75672772345407,0.781487266647295,173.965199999987,626,626,4
0.761568654455309,0.781798476479006,174.517899999986,627,627,4
0.792349538631043,0.782049996591994,175.105899999988,628,628,4
0.756548684754166,0.782314578926408,175.679199999986,629,629,4
0.75292659413304,0.782657378834035,176.245399999988,630,630,4
0.75886930174907,0.782946672437293,176.796099999989,631,631,4
0.765397328191709,0.78325924616815,177.361599999988,632,632,4
0.759344442914199,0.783527145521042,177.916299999987,633,633,4
0.763696460542625,0.783768608069916,178.468899999985,634,634,4
0.769900840104669,0.784009709970664,179.023399999987,635,635,4
0.780732681448836,0.78427875209828,179.580699999986,636,636,4
0.754358903732268,0.784487887366484,180.140699999985,637,637,4
0.77069274204655,0.784759801913823,180.693799999983,638,638,4
0.758917504475967,0.785030150575599,181.253499999981,639,639,4
0.748209613000964,0.785318488771059,181.832599999981,640,640,4
0.742921085249965,0.785549090899371,182.424299999981,641,641,4
0.766010191433687,0.785835316880995,183.003799999983,642,642,4
0.778053987054125,0.786132298964838,183.587299999982,643,643,4
0.775588761878529,0.786500699959125,184.171799999985,644,644,4
0.776890235504751,0.786823705113339,184.745899999983,645,645,4
0.756968737088555,0.787066130562358,185.349299999983,646,646,4
0.750578432722765,0.787338258723211,185.926699999982,647,647,4
0.743010604599917,0.787578660213407,186.497999999982,648,648,4
0.75442087866685,0.787876133897579,187.068799999982,649,649,4
0.76691915714089,0.788189190977638,187.654699999982,650,650,4
0.784864343754304,0.788516010344448,188.230899999979,651,651,4
0.767952072717257,0.788791758604826,188.804099999979,652,652,4
0.763937474177111,0.789039231645973,189.38959999998,653,653,4
0.78212367442501,0.789351230041625,189.977299999981,654,654,4
0.78060184547583,0.78961926739766,190.55039999998,655,655,4
0.739760363586283,0.789799521943181,191.136499999979,656,656,4
0.751893678556673,0.790052309167539,191.72209999998,657,657,4
0.768282605701694,0.790287088159097,192.293799999979,658,658,4
0.74273516044622,0.790523332882482,192.879899999982,659,659,4
0.761685718220631,0.790842971498154,193.451299999982,660,660,4
0.764853325988156,0.791077407361277,194.028199999979,661,661,4
0.773364550337419,0.791370317348071,194.612599999979,662,662,4
0.757795069549649,0.791614101090265,195.19629999998,663,663,4
0.759977964467704,0.791917069999566,195.794799999983,664,664,4
0.77001790386999,0.792195872509854,196.374999999981,665,665,4
0.765975760914475,0.792475461700877,196.95389999998,666,666,4
0.767098195840793,0.79276128125606,197.54589999998,667,667,4
0.763820410411789,0.793001682043608,198.131299999979,668,668,4
0.757643575265115,0.793268895803224,198.715499999981,669,669,4
0.759103429279714,0.793532559965252,199.301799999978,670,670,4
0.769900840104669,0.793852928913581,199.89029999998,671,671,4
0.753987054124776,0.794088302784317,200.48179999998,672,672,4
0.744862966533535,0.794343365007115,201.108999999978,673,673,4
0.757643575265115,0.794610316080408,201.712899999978,674,674,4
0.755446908139375,0.794871737756312,202.315899999978,675,675,4
0.74876050130836,0.795075989409533,202.921299999979,676,676,4
0.756782812284809,0.7953356821238,203.513899999979,677,677,4
0.767587109213607,0.795576597472491,204.115099999981,678,678,4
0.787481063214433,0.795856464741736,204.70279999998,679,679,4
0.777379148877565,0.796153705647819,205.323699999978,680,680,4
0.759192948629665,0.796385264008566,205.91799999998,681,681,4
0.749029059358215,0.796668681294534,206.511899999979,682,682,4
0.766946701556259,0.796930518807353,207.109399999979,683,683,4
0.762209062112657,0.79717782930443,207.732899999979,684,684,4
0.764447045861452,0.797458298979212,208.33529999998,685,685,4
0.759585456548685,0.797723860514971,208.95159999998,686,686,4
0.761623743286049,0.797990542074455,209.556599999983,687,687,4
0.770141853739154,0.798226281714607,210.168699999982,688,688,4
0.757368131111417,0.798516937554676,210.784499999981,689,689,4
0.76238810081256,0.79878849305447,211.399599999984,690,690,4
0.780085387687646,0.799113375715363,212.017899999984,691,691,4
0.768620024789974,0.799305636482959,212.634299999985,692,692,4
0.784464949731442,0.799546949066079,213.270499999983,693,693,4
0.769046963228206,0.799802939935134,213.903899999984,694,694,4
0.755391819308635,0.80005807861256,214.523199999986,695,695,4
0.78057430106046,0.800347927138323,215.139999999982,696,696,4
0.772483129045586,0.800601388658208,215.752999999984,697,697,4
0.780691364825781,0.800869140033865,216.362099999981,698,698,4
0.78020933755681,0.801168598422474,216.969999999982,699,699,4
0.772999586833769,0.801468636014939,217.601499999982,700,700,4
0.777289629527613,0.801756567572779,218.230799999983,701,701,4
0.769108938162787,0.802036825466366,218.864399999981,702,702,4
0.7624431896433,0.802293345781398,219.492399999982,703,703,4
0.779933893403113,0.802537812078071,220.134099999981,704,704,4
0.767731717394298,0.802758909831881,220.752199999982,705,705,4
0.786503236468806,0.803007276266572,221.403399999981,706,706,4
0.759041454345131,0.803285955203995,222.025699999982,707,707,4
0.779238396915025,0.803531039051564,222.646399999985,708,708,4
0.778777027957582,0.803822462993216,223.273299999979,709,709,4
0.776043244732131,0.804116728456184,223.921799999985,710,710,4
0.777131249139237,0.804369955993506,224.550599999982,711,711,4
0.764240462746178,0.804655206649249,225.209199999982,712,712,4
0.762202176008814,0.804902391135115,225.856999999983,713,713,4
0.760769866409586,0.805189526435772,226.516899999981,714,714,4
0.772386723591792,0.805468316692976,227.188999999981,715,715,4
0.764970389753478,0.805687654734844,227.836399999984,716,716,4
0.781056328329431,0.805965561606795,228.478799999983,717,717,4
0.763841068723316,0.806199150618761,229.123399999979,718,718,4
0.765059909103429,0.806488975744784,229.76269999998,719,719,4
0.758153146949456,0.806705067795129,230.38959999998,720,720,4
0.756087315796722,0.806887345566371,231.025299999982,721,721,4
0.775347748244044,0.807126252416586,231.673699999983,722,722,4
0.768620024789974,0.807411503202394,232.322099999983,723,723,4
0.769501446081807,0.807715613163836,232.954599999983,724,724,4
0.781359316898499,0.808013730209946,233.607399999983,725,725,4
0.769102052058945,0.808317256975048,234.24109999998,726,726,4
0.764812009365101,0.808627838049757,234.887199999981,727,727,4
0.759709406417849,0.808924747053603,235.53109999998,728,728,4
0.765851811045311,0.809148467849221,236.200999999981,729,729,4
0.753959509709407,0.809403378340145,236.844299999984,730,730,4
0.761678832116788,0.8097033454588,237.508899999982,731,731,4
0.771408896846165,0.809978161970087,238.160899999981,732,732,4
0.76660928246798,0.810245639240941,238.81569999998,733,733,4
0.774301060459992,0.810538915050775,239.45809999998,734,734,4
0.772813662030023,0.810773420621486,240.130599999982,735,735,4
0.775822889409172,0.811034208733678,240.776099999984,736,736,4
0.764846439884313,0.811299819484297,241.449699999983,737,737,4
0.77266216774549,0.811550752755957,242.104999999981,738,738,4
0.766574851948767,0.811788577636203,242.764599999985,739,739,4
0.763903043657898,0.81204022652865,243.427399999983,740,740,4
0.759399531744939,0.812252824225911,244.097299999982,741,741,4
0.768255061286324,0.812510380109029,244.747299999984,742,742,4
0.77457650461369,0.812767378444623,245.408799999984,743,743,4
0.79011844098609,0.81302702452218,246.070599999986,744,744,4
0.765755405591516,0.813257778801463,246.729399999983,745,745,4
0.768681999724556,0.813528331170907,247.405199999984,746,746,4
0.770988844511775,0.813792783064346,248.071999999983,747,747,4
0.78696460542625,0.814079298129679,248.729299999983,748,748,4
0.779747968599367,0.814374441983026,249.397899999983,749,749,4
0.79082082357802,0.814640140864962,250.086899999983,750,750,4
0.781393747417711,0.814920000137212,250.749899999981,751,751,4
0.766306293898912,0.815181661754082,251.417299999982,752,752,4
0.765665886241565,0.815419611043918,252.075399999984,753,753,4
0.777406693292935,0.815709917390348,252.773299999983,754,754,4
0.793189643299821,0.815998295497185,253.437099999987,755,755,4
0.777041729789285,0.81624006995232,254.116499999983,756,756,4
0.764116512877014,0.816522846897966,254.783399999986,757,757,4
0.78665473075334,0.81679756022497,255.465199999984,758,758,4
0.778501583803884,0.817049689768756,256.146399999986,759,759,4
0.769040077124363,0.81729720159637,256.827299999981,760,760,4
0.752830188679245,0.817536947233683,257.508899999982,761,761,4
0.770499931138962,0.817835194713669,258.179499999979,762,762,4
0.78020933755681,0.818107908387615,258.858199999982,763,763,4
0.770871780746454,0.818382859381234,259.519899999983,764,764,4
0.793678556672635,0.818653946605199,260.181299999979,765,765,4
0.757023825919295,0.818893860140395,260.847799999983,766,766,4
0.770864894642611,0.819177287802424,261.514399999981,767,767,4
0.761313868613139,0.81944209017856,262.179499999982,768,768,4
0.769040077124363,0.819705826917449,262.852699999981,769,769,4
0.766939815452417,0.819978761725402,263.528299999981,770,770,4
0.751645778818344,0.820204836615215,264.206999999982,771,771,4
0.768379011155488,0.820467986609218,264.889599999979,772,772,4
0.781903319102052,0.820733324702013,265.575899999979,773,773,4
0.769040077124363,0.820950468491537,266.31249999998,774,774,4
0.76055639719047,0.821203369756053,267.016199999982,775,775,4
0.774913923701969,0.821473662951921,267.720199999979,776,776,4
0.765452417022449,0.821730485154226,268.42399999998,777,777,4
0.767366753890649,0.821984636698124,269.144899999977,778,778,4
0.752100261671946,0.822253856955992,269.830599999981,779,779,4
0.763235091585181,0.822517412508316,270.533999999979,780,780,4
0.764295551576918,0.822817644417522,271.233799999978,781,781,4
0.740875912408759,0.823071304229345,271.926899999978,782,782,4
0.764722490015149,0.823329163455121,272.650099999979,783,783,4
0.762649772758573,0.823596840190387,273.346999999977,784,784,4
0.74814075196254,0.823847212365978,274.053799999977,785,785,4
0.766326952210439,0.824056581666279,274.771399999977,786,786,4
0.774356149290731,0.824302959504135,275.477799999979,787,787,4
0.766815865583253,0.82455759420009,276.191199999981,788,788,4
0.762470734058669,0.824814015881532,276.894899999977,789,789,4
0.768916127255199,0.825058905535808,277.60529999998,790,790,4
0.766753890648671,0.825292834160384,278.322099999979,791,791,4
0.77195978515356,0.825547908737922,279.023199999977,792,792,4
0.767428728825231,0.825811864227782,279.732199999977,793,793,4
0.762098884451177,0.826028591585989,280.449199999978,794,794,4
0.782908690263049,0.826294843781061,281.155999999978,795,795,4
0.748443740531607,0.826553529178927,281.869099999976,796,796,4
0.783852086489464,0.826811816532471,282.606999999976,797,797,4
0.773020245145297,0.827041784213113,283.320399999977,798,798,4
0.78668227516871,0.827270420215862,284.016399999976,799,799,4
0.768675113620714,0.82751468454203,284.738599999975,800,800,4
0.771952899049718,0.827774833423654,285.469699999975,801,801,4
0.765631455722352,0.828050612760316,286.193599999974,802,802,4
0.773392094752789,0.828290866771114,286.918499999971,803,803,4
0.768489188816967,0.82850848339079,287.631999999972,804,804,4
0.763503649635036,0.828779115143927,288.33919999997,805,805,4
0.776759399531745,0.829029525943392,289.080199999973,806,806,4
0.768544277647707,0.829223534823894,289.794899999972,807,807,4
0.760487536152045,0.829407352610464,290.531799999971,808,808,4
0.761127943809393,0.829620129388753,291.240199999973,809,809,4
0.779162649772759,0.829911389417082,291.951199999973,810,810,4
0.789567552678694,0.830154695145316,292.647499999972,811,811,4
0.767208373502272,0.8304443947878,293.345699999972,812,812,4
0.752423908552541,0.830643965369678,294.044299999971,813,813,4
0.756989395400083,0.830866594494307,294.754399999969,814,814,4
0.772958270210715,0.831069238135096,295.465199999971,815,815,4
0.781386861313869,0.831304298997656,296.164399999969,816,816,4
0.779527613276408,0.831540637757909,296.870899999968,817,817,4
0.784031125189368,0.831775895343509,297.584599999967,818,818,4
0.771222972042419,0.831985800997984,298.29679999997,819,819,4
0.78789422944498,0.832211854491264,299.03189999997,820,820,4
0.754496625809117,0.832414968453327,299.736999999968,821,821,4
0.75990910342928,0.832619712115945,300.466499999966,822,822,4
0.785676904007712,0.832880219366171,301.192499999968,823,823,4
0.75985401459854,0.833120085379475,301.901099999966,824,824,4
0.789264564109627,0.833377501983351,302.624199999968,825,825,4
0.764894642611211,0.833559149417557,303.330699999967,826,826,4
0.752885277509985,0.833710821197412,304.041599999966,827,827,4
0.755226552816417,0.833952576873793,304.782099999971,828,828,4
0.780987467291007,0.834227811836759,305.498099999968,829,829,4
0.760762980305743,0.834427314359381,306.24889999997,830,830,4
0.757051370334665,0.834669215738217,306.979699999969,831,831,4
0.776215397328192,0.834908873950284,307.705799999967,832,832,4
0.785187990634899,0.835119963279856,308.437399999969,833,833,4
0.7837281366203,0.835319185966746,309.17349999997,834,834,4
0.779259055226553,0.835614760700331,309.905599999971,835,835,4
0.765659000137722,0.83584180880207,310.642399999971,836,836,4
0.766326952210439,0.836054000349462,311.384599999968,837,837,4
0.777310287839141,0.836310426565493,312.131699999969,838,838,4
0.761733920947528,0.836547169186859,312.870199999967,839,839,4
0.771319377496213,0.836789283091614,313.617299999967,840,840,4
0.766450902079603,0.837051773237737,314.378299999966,841,841,4
0.757843272276546,0.837274439182835,315.113099999966,842,842,4
0.76629940779507,0.837489966493898,315.858099999966,843,843,4
0.770706514254235,0.837753304274126,316.588699999965,844,844,4
0.76176835146674,0.838012705601444,317.334599999966,845,845,4
0.767063765321581,0.838270073528369,318.066199999966,846,846,4
0.776793830050957,0.838515420973285,318.816599999966,847,847,4
0.779988982233852,0.838736526222302,319.556799999966,848,848,4
0.773082220079879,0.838998482730554,320.301299999966,849,849,4
0.757140889684616,0.83926263285258,321.063799999966,850,850,4
0.778191709130974,0.839474165713114,321.825799999967,851,851,4
0.766747004544828,0.839709744323113,322.573299999969,852,852,4
0.771587935546068,0.83993927009327,323.328999999972,853,853,4
0.778281228480925,0.840165744562283,324.101599999968,854,854,4
0.776118991874397,0.840412443637403,324.860499999966,855,855,4
0.764557223522931,0.840611193364635,325.618899999968,856,856,4
0.756101088004407,0.840823044369457,326.381499999967,857,857,4
0.78567001790387,0.841025938965509,327.144299999968,858,858,4
0.768516733232337,0.841240020365572,327.893299999971,859,859,4
0.7720148739843,0.841465975510225,328.653699999972,860,860,4
0.782268282605702,0.841717670637756,329.407799999973,861,861,4
0.774473213056053,0.841960645201356,330.164699999974,862,862,4
0.77733783225451,0.842184275580218,330.948199999974,863,863,4
0.775148051232613,0.842404967119356,331.733299999975,864,864,4
0.765920672083735,0.84265280408391,332.502599999974,865,865,4
0.773867235917918,0.842889764408278,333.266799999974,866,866,4
0.765321581049442,0.843103406765169,334.016899999972,867,867,4
0.772620851122435,0.843327354165913,334.789399999972,868,868,4
0.779314144057292,0.843536976933117,335.553499999968,869,869,4
0.770279575816003,0.843715726472798,336.29549999997,870,870,4
0.772896295276133,0.844013151628066,337.07549999997,871,871,4
0.772469356837901,0.844253772661429,337.834699999972,872,872,4
0.763524307946564,0.844450175927192,338.601899999974,873,873,4
0.74673598677868,0.844620570673312,339.359599999973,874,874,4
0.772317862553367,0.844836936482662,340.115099999974,875,875,4
0.775995042005234,0.845069580102246,340.872499999973,876,876,4
0.7471284946977,0.845253222490692,341.632199999974,877,877,4
0.7796722214571,0.845421551197089,342.393399999975,878,878,4
0.781256025340862,0.845648269609832,343.148999999976,879,879,4
0.760294725244457,0.845847843867842,343.902899999973,880,880,4
0.760818069136483,0.846023669512724,344.667499999976,881,881,4
0.780195565349125,0.84621541348537,345.435099999978,882,882,4
0.761245007574714,0.846404193840055,346.205599999976,883,883,4
0.767297892852224,0.846605631017774,347.01899999998,884,884,4
0.769852637377772,0.846859035660883,347.798799999976,885,885,4
0.765500619749346,0.847123044591747,348.565699999977,886,886,4
0.760150117063765,0.847352992506296,349.352999999979,887,887,4
0.756679520727173,0.847543650623865,350.12049999998,888,888,4
0.77927971353808,0.847781731907968,350.904999999981,889,889,4
0.757533397603636,0.847952556965817,351.665999999979,890,890,4
0.784850571546619,0.848219305272278,352.440399999979,891,891,4
0.768661341413029,0.848445194495517,353.230799999982,892,892,4
0.786393058807327,0.848656382542306,354.013499999979,893,893,4
0.770823578019557,0.848830733957723,354.799099999981,894,894,4
0.767139512463848,0.849019114254933,355.589299999982,895,895,4
0.781682963779094,0.849266823861603,356.38759999998,896,896,4
0.773688197218014,0.849442650392451,357.188699999983,897,897,4
0.772593306707065,0.849660836017344,357.978499999984,898,898,4
0.778887205619061,0.849900014586108,358.791499999983,899,899,4
0.778363861727035,0.850136540921956,359.583099999983,900,900,4
0.765011706376532,0.850360659566147,360.380999999982,901,901,4
0.743175871092136,0.85058767835373,361.180399999981,902,902,4
0.771188541523206,0.850752452103886,361.97539999998,903,903,4
0.782777854290043,0.8509430045871,362.827599999982,904,904,4
0.757595372538218,0.851161831588578,363.623699999982,905,905,4
0.75315383555984,0.851397781562381,364.411299999981,906,906,4
0.770672083735023,0.851597695273962,365.221999999983,907,907,4
0.758648946426112,0.851786438035941,366.021699999981,908,908,4
0.762642886654731,0.85202291400578,366.823599999982,909,909,4
0.772255887618785,0.852218801894616,367.615699999982,910,910,4
0.790965431758711,0.852406541682377,368.424199999981,911,911,4
0.780987467291007,0.852608257639562,369.24669999998,912,912,4
0.778914750034431,0.85280603123414,370.05149999998,913,913,4
0.771188541523206,0.853010571335108,370.839799999978,914,914,4
0.773956755267869,0.853252939371546,371.638599999977,915,915,4
0.766106596887481,0.853475095218156,372.444899999979,916,916,4
0.76717394298306,0.853671155686602,373.255799999979,917,917,4
0.756128632419777,0.853831458259645,374.076399999981,918,918,4
0.750654179865032,0.854015870004886,374.87969999998,919,919,4
0.764040765734747,0.854232095869507,375.69169999998,920,920,4
0.77167745489602,0.854452762210341,376.51719999998,921,921,4
0.74332736537667,0.854591992975488,377.335699999981,922,922,4
0.77516870954414,0.854778707636094,378.182899999978,923,923,4
0.772558876187853,0.854971966452751,379.01929999998,924,924,4
0.773681311114171,0.855205321940169,379.837699999982,925,925,4
0.758077399807189,0.855460750466114,380.654899999981,926,926,4
0.770878666850296,0.855648630308667,381.476899999981,927,927,4
0.769811320754717,0.855822252294613,382.297999999984,928,928,4
0.756094201900565,0.855978853324222,383.127799999986,929,929,4
0.764157829500069,0.85616018339356,383.954199999986,930,930,4
0.77325437267594,0.856312961232738,384.769299999985,931,931,4
0.766988018179314,0.856562054032442,385.612199999987,932,932,4
0.772338520864895,0.856750698300046,386.445999999988,933,933,4
0.75731992838452,0.856996841967131,387.269099999988,934,934,4
0.778026442638755,0.857189025182058,388.102699999989,935,935,4
0.759385759537254,0.85738193810238,388.935999999988,936,936,4
0.787790937887343,0.857612477349032,389.764899999987,937,937,4
0.772834320341551,0.857809696814463,390.586599999992,938,938,4
0.776208511224349,0.857999584585992,391.403899999989,939,939,4
0.760873157967222,0.858197266777385,392.23669999999,940,940,4
0.769632282054813,0.858340826062401,393.064099999987,941,941,4
0.758380388376257,0.858532422347724,393.930899999989,942,942,4
0.791564522793004,0.858732571650491,394.787099999985,943,943,4
0.756004682550613,0.858938443735019,395.623499999987,944,944,4
0.765982647018317,0.859115756916268,396.448599999989,945,945,4
0.765679658449249,0.859283242324942,397.286699999987,946,946,4
0.759055226552817,0.859415410994156,398.137999999987,947,947,4
0.772097507230409,0.859568018994911,398.994799999986,948,948,4
0.776360005508883,0.859740837722278,399.850499999984,949,949,4
0.773467841895056,0.859918211580114,400.696499999987,950,950,4
0.746853050544002,0.860064828589752,401.561399999984,951,951,4
0.766320066106597,0.860265292569217,402.403999999988,952,952,4
0.78944360280953,0.860493553317768,403.241099999986,953,953,4
0.768661341413029,0.860683167151725,404.078899999987,954,954,4
0.777633934719736,0.860942674783888,404.912299999988,955,955,4
0.74836799338934,0.861121376253387,405.753499999987,956,956,4
0.749944911169261,0.861302782992121,406.599699999987,957,957,4
0.740311251893679,0.861447343848733,407.44029999999,958,958,4
0.753449938025065,0.861596252022843,408.273399999987,959,959,4
0.765913785979893,0.861797147851404,409.115999999987,960,960,4
0.762877014185374,0.861971134536861,409.98149999999,961,961,4
0.764887756507368,0.862123257907497,410.827899999992,962,962,4
0.767380526098334,0.862306522885871,411.714299999991,963,963,4
0.757134003580774,0.862507930783157,412.561499999989,964,964,4
0.779004269384382,0.862711579813113,413.409499999991,965,965,4
0.769756231923977,0.862850994534809,414.278599999995,966,966,4
0.777206996281504,0.863083735651566,415.156799999993,967,967,4
0.768661341413029,0.86327340625902,416.018799999994,968,968,4
0.772180140476518,0.863484752485657,416.869599999994,969,969,4
0.743409998622779,0.863628379414391,417.747699999993,970,970,4
0.759743836937061,0.863783958147327,418.614199999993,971,971,4
0.772854978653078,0.863938440418289,419.469699999994,972,972,4
0.767414956617546,0.86415620873854,420.323099999994,973,973,4
0.763944360280953,0.864320921579707,421.176499999993,974,974,4
0.763882385346371,0.864490264186329,422.038699999993,975,975,4
0.768172428040215,0.864697372828067,422.914899999992,976,976,4
0.779520727172566,0.864897456784633,423.787999999995,977,977,4
0.763765321581049,0.865118008158706,424.662099999991,978,978,4
0.761747693155213,0.865338670879397,425.544899999995,979,979,4
0.753567001790387,0.865492905278797,426.414999999994,980,980,4
0.76117614653629,0.865632184667488,427.323799999991,981,981,4
0.758132488637929,0.865814023968139,428.201099999993,982,982,4
0.767862553367305,0.865986942907444,429.063799999992,983,983,4
0.765218289491806,0.866183125482455,429.940599999994,984,984,4
0.745661754579259,0.866345244573019,430.794699999994,985,985,4
0.770059220493045,0.866516190056946,431.657799999991,986,986,4
0.76689161272552,0.86668744932937,432.501899999991,987,987,4
0.771973557361245,0.866795886371457,433.366199999992,988,988,4
0.76311802781986,0.866954258502979,434.228199999993,989,989,4
0.763971904696323,0.867166763220893,435.093499999993,990,990,4
0.750557774411238,0.867336028427206,435.950699999988,991,991,4
0.771512188403801,0.867490414056962,436.815199999991,992,992,4
0.770114309323785,0.867647469845673,437.687599999995,993,993,4
0.775444153697838,0.867815939388784,438.548899999996,994,994,4
0.759564798237157,0.867961193396622,439.405699999993,995,995,4
0.758979479410549,0.868119128763401,440.267599999993,996,996,4
0.763448560804297,0.868264090625032,441.142499999992,997,997,4
0.755577744112381,0.868421632234979,442.000699999992,998,998,4
0.761017766147913,0.868605869140568,442.864199999991,999,999,4
0.748884451177524,0.868773377965592,443.757999999993,1000,1000,4
0.763751549373365,0.868972545695729,444.625999999994,1001,1001,4
0.769287976862691,0.869119908651629,445.497699999991,1002,1002,4
0.768902355047514,0.869297713089372,446.380799999993,1003,1003,4
0.761506679520727,0.869469292310384,447.272199999994,1004,1004,4
0.760260294725244,0.86966855387096,448.157299999995,1005,1005,4
0.767373639994491,0.869844192699079,449.035899999995,1006,1006,4
0.751466740118441,0.870008641448098,449.938299999994,1007,1007,4
0.755694807877703,0.870147006931923,450.838199999991,1008,1008,4
0.752926594133039,0.870340842838734,451.720299999994,1009,1009,4
0.757581600330533,0.870484777370854,452.606499999994,1010,1010,4
0.77066519763118,0.87068575219092,453.489399999994,1011,1011,4
0.758827985126016,0.870861905109186,454.372999999992,1012,1012,4
0.765583252995455,0.871057910920257,455.27509999999,1013,1013,4
0.771787632557499,0.871204971068694,456.171599999991,1014,1014,4
0.77260707891475,0.871365553266179,457.07659999999,1015,1015,4
0.764915300922738,0.871521956736617,457.98559999999,1016,1016,4
0.755756782812285,0.871659434197737,458.891199999989,1017,1017,4
0.763999449111693,0.871800744330023,459.825499999989,1018,1018,4
0.752472111279438,0.871955343173655,460.743899999987,1019,1019,4
0.764364412615342,0.872094639014721,461.640299999987,1020,1020,4
0.754207409447734,0.872243589198279,462.560199999987,1021,1021,4
0.749311389615755,0.872447801346831,463.472199999986,1022,1022,4
0.755274755543314,0.872636098501254,464.373999999987,1023,1023,4
0.775678281228481,0.872867133749251,465.291499999989,1024,1024,4
0.757423219942157,0.873043321274469,466.236099999986,1025,1025,4
0.763414130285085,0.873197894302257,467.156899999989,1026,1026,4
0.763393471973557,0.873344038986321,468.065199999987,1027,1027,4
0.765789836110729,0.87349895065332,468.967299999986,1028,1028,4
0.745840793279163,0.873624499173712,469.868799999983,1029,1029,4
0.76500482027269,0.873801345690244,470.768399999986,1030,1030,4
0.769873295689299,0.87398933082899,471.663699999984,1031,1031,4
0.756762153973282,0.87412828352104,472.600099999986,1032,1032,4
0.763627599504201,0.874265253533911,473.497899999985,1033,1033,4
0.765824266629941,0.87442606389669,474.394899999986,1034,1034,4
0.768743974659138,0.874594450987298,475.329899999985,1035,1035,4
0.756603773584906,0.874778543825783,476.235199999987,1036,1036,4
0.746687784051784,0.874921943717391,477.144399999983,1037,1037,4
0.766926043244732,0.875075306221187,478.071199999987,1038,1038,4
0.764095854565487,0.875203104093162,478.978099999984,1039,1039,4
0.761871643024377,0.875382822870506,479.893199999983,1040,1040,4
0.769501446081807,0.875511937519618,480.803199999982,1041,1041,4
0.770809805811872,0.875649595841867,481.755599999982,1042,1042,4
0.769164026993527,0.875788876997875,482.66829999998,1043,1043,4
0.758552540972318,0.87590242024235,483.59869999998,1044,1044,4
0.743072579534499,0.876035072539234,484.513199999982,1045,1045,4
0.757216636826883,0.876180595211794,485.423299999983,1046,1046,4
0.768626910893816,0.876371736304282,486.341699999981,1047,1047,4
0.755605288527751,0.876535035487522,487.256399999982,1048,1048,4
0.780553642748933,0.876733334108565,488.198499999984,1049,1049,4
0.754751411651288,0.876914819657892,489.11569999998,1050,1050,4
0.765431758710921,0.877046680165094,490.03089999998,1051,1051,4
0.774707340586696,0.877249077105767,490.947699999982,1052,1052,4
0.771112794380939,0.877385416006712,491.894599999985,1053,1053,4
0.772359179176422,0.877500561006376,492.822899999985,1054,1054,4
0.754014598540146,0.877659873838704,493.759999999985,1055,1055,4
0.739966946701556,0.877803129062804,494.700699999982,1056,1056,4
0.740758848643437,0.877933356822513,495.647099999986,1057,1057,4
0.765851811045311,0.878093846720103,496.579099999984,1058,1058,4
0.773095992287564,0.878229209757292,497.511499999984,1059,1059,4
0.775926180966809,0.878449077754992,498.467499999984,1060,1060,4
0.759192948629665,0.87855951592644,499.419299999984,1061,1061,4
0.756087315796722,0.878707265250542,500.352999999982,1062,1062,4
0.767773034017353,0.878860984927349,501.293199999983,1063,1063,4
0.758401046687784,0.879050562780139,502.248699999982,1064,1064,4
0.748636551439196,0.879237156719518,503.187699999983,1065,1065,4
0.765817380526098,0.879364638257383,504.150899999982,1066,1066,4
0.768344580636276,0.879501099706848,505.102699999984,1067,1067,4
0.761320754716981,0.87963184573139,506.049799999983,1068,1068,4
0.744525547445255,0.879797252526565,506.996299999983,1069,1069,4
0.747665610797411,0.879939014661016,507.979899999984,1070,1070,4
0.747534774824404,0.880082643812877,508.938099999985,1071,1071,4
0.751184409860901,0.880192570381571,509.911099999983,1072,1072,4
0.754716981132075,0.88031526764897,510.895999999985,1073,1073,4
0.76917091309737,0.880490026361118,511.865699999986,1074,1074,4
0.760652802644264,0.880661591477477,512.827599999984,1075,1075,4
0.756486709819584,0.880780811721739,513.778699999984,1076,1076,4
0.748574576504614,0.880920434230919,514.757799999983,1077,1077,4
0.756913648257816,0.881046352962646,515.728499999986,1078,1078,4
0.770086764908415,0.881202924628959,516.689199999985,1079,1079,4
0.754028370747831,0.881368904794792,517.649399999985,1080,1080,4
0.751253270899325,0.881535305265519,518.623099999985,1081,1081,4
0.76205068172428,0.881679690927604,519.614799999983,1082,1082,4
0.752527200110178,0.881862471110235,520.567799999983,1083,1083,4
0.765638341826195,0.882002928302747,521.526099999985,1084,1084,4
0.754723867235918,0.882173486387638,522.490799999985,1085,1085,4
0.763696460542625,0.882334068131088,523.43709999999,1086,1086,4
0.76210577055502,0.882480511570248,524.403699999988,1087,1087,4
0.750330532984437,0.882621504251158,525.354399999985,1088,1088,4
0.747961713262636,0.882749791906469,526.292599999986,1089,1089,4
0.767339209475279,0.88293134946467,527.243699999983,1090,1090,4
0.764543451315246,0.883071574587507,528.204599999986,1091,1091,4
0.756142404627462,0.883224114470669,529.170099999984,1092,1092,4
0.752100261671946,0.883359144107773,530.150799999983,1093,1093,4
0.749614378184823,0.883505605986351,531.125999999983,1094,1094,4
0.76849607492081,0.883661524130892,532.106099999981,1095,1095,4
0.772235229307258,0.883800356633233,533.06439999998,1096,1096,4
0.752258642060322,0.883951415887278,534.021699999981,1097,1097,4
0.761410274066933,0.884090764056076,534.997199999982,1098,1098,4
0.744436028095304,0.884225252367743,535.986699999982,1099,1099,4
0.750819446357251,0.884373681345722,536.951499999984,1100,1100,4
0.768069136482578,0.884509411162575,537.927999999981,1101,1101,4
0.772448698526374,0.884652430682986,538.885999999983,1102,1102,4
0.759551026029473,0.884792287004996,539.869199999979,1103,1103,4
0.761926731855116,0.884916025782304,540.840799999984,1104,1104,4
0.75154937336455,0.885030692916935,541.810699999983,1105,1105,4
0.757361245007575,0.885167088249494,542.796499999981,1106,1106,4
0.756817242804021,0.885267417601251,543.771499999981,1107,1107,4
0.76089381627875,0.885408197791807,544.764599999982,1108,1108,4
0.763937474177111,0.885600622121363,545.748499999983,1109,1109,4
0.741812422531332,0.885673744157035,546.756999999982,1110,1110,4
0.739815452417022,0.885800533450206,547.754099999981,1111,1111,4
0.75484093100124,0.88595650389239,548.732499999984,1112,1112,4
0.765149428453381,0.886133477843078,549.717199999982,1113,1113,4
0.75760225864206,0.886281087781457,550.705599999981,1114,1114,4
0.749394022861865,0.886437822540945,551.70349999998,1115,1115,4
0.735793967773034,0.886536555690951,552.690399999982,1116,1116,4
0.769287976862691,0.886680821034754,553.687199999983,1117,1117,4
0.766092824679796,0.886809685346442,554.669099999983,1118,1118,4
0.76469494559978,0.886946987269013,555.663099999982,1119,1119,4
0.759427076160308,0.887072985516109,556.689999999983,1120,1120,4
0.757361245007575,0.88721700075282,557.678299999982,1121,1121,4
0.755137033466465,0.887300000981327,558.676399999982,1122,1122,4
0.762622228343203,0.887432723547358,559.681399999979,1123,1123,4
0.763503649635037,0.887585310035088,560.681799999981,1124,1124,4
0.75639030436579,0.887705628884182,561.665999999981,1125,1125,4
0.75633521553505,0.88784562332869,562.67519999998,1126,1126,4
0.771023275030988,0.887975782725512,563.668299999983,1127,1127,4
0.766457788183446,0.888058194755193,564.646499999984,1128,1128,4
0.761589312766837,0.888206477086755,565.627499999983,1129,1129,4
0.759055226552816,0.888266968277823,566.630199999984,1130,1130,4
0.754345131524583,0.888382985673379,567.606399999981,1131,1131,4
0.759062112656659,0.888512586712707,568.590499999981,1132,1132,4
0.762312353670293,0.888631280332136,569.575299999981,1133,1133,4
0.750544002203553,0.888713611465844,570.565199999983,1134,1134,4
0.749297617408071,0.888813315613663,571.561599999982,1135,1135,4
0.752306844787219,0.888921771835853,572.586299999981,1136,1136,4
0.761554882247624,0.889045859183447,573.590699999982,1137,1137,4
0.760521966671257,0.889156426096875,574.590799999984,1138,1138,4
0.749938025065418,0.889262155336408,575.605999999987,1139,1139,4
0.735552954138548,0.889369863517399,576.624699999987,1140,1140,4
0.745503374190883,0.889523459772612,577.633799999987,1141,1141,4
0.750908965707203,0.889664899491933,578.66699999999,1142,1142,4
0.757120231373089,0.889788841944548,579.684799999988,1143,1143,4
0.737742735160446,0.889871321446332,580.70379999999,1144,1144,4
0.742790249276959,0.889985742028594,581.699099999988,1145,1145,4
0.751521828949181,0.890140139563565,582.714499999987,1146,1146,4
0.744215672772345,0.890281063162637,583.706199999987,1147,1147,4
0.752857733094615,0.890424609546419,584.698499999987,1148,1148,4
0.775278887205619,0.890578350731692,585.705099999988,1149,1149,4
0.777344718358353,0.890773832236395,586.717099999989,1150,1150,4
0.758903732268283,0.890923890210696,587.744499999986,1151,1151,4
0.767855667263462,0.891051112495969,588.789699999988,1152,1152,4
0.757567828122848,0.891159226813133,589.813799999986,1153,1153,4
0.756445393196529,0.891279377818516,590.818899999984,1154,1154,4
0.758662718633797,0.891409712788296,591.832599999984,1155,1155,4
0.753222696598265,0.891507642828974,592.843499999985,1156,1156,4
0.749786530780884,0.891604574761064,593.851999999986,1157,1157,4
0.77195978515356,0.891717016070807,594.878499999987,1158,1158,4
0.754131662305467,0.891798625557185,595.916499999986,1159,1159,4
0.747837763393472,0.891944324123641,596.950299999988,1160,1160,4
0.740476518385897,0.892018279323029,597.987599999986,1161,1161,4
0.776160308497452,0.892160209540641,599.009499999989,1162,1162,4
0.757299270072993,0.892274980513146,600.040299999989,1163,1163,4
0.742996832392232,0.892370969789502,601.074399999989,1164,1164,4
0.763379699765872,0.892486998652951,602.091799999989,1165,1165,4
0.751921222972042,0.892618161667715,603.113999999991,1166,1166,4
0.756514254234954,0.89275707758943,604.16449999999,1167,1167,4
0.761733920947528,0.892869501091959,605.21899999999,1168,1168,4
0.758511224349263,0.892992911380853,606.23489999999,1169,1169,4
0.756472937611899,0.893084327308751,607.26809999999,1170,1170,4
0.756961850984713,0.893224864240845,608.310799999989,1171,1171,4
0.75830464123399,0.893313840254486,609.346099999986,1172,1172,4
0.754200523343892,0.893404228764917,610.376199999987,1173,1173,4
0.763359041454345,0.893501806848543,611.437499999987,1174,1174,4
0.768585594270762,0.893675081279322,612.491099999988,1175,1175,4
0.757815727861176,0.893776095336988,613.549299999984,1176,1176,4
0.761100399394023,0.893942911183182,614.56059999999,1177,1177,4
0.762835697562319,0.894104883107243,615.576099999988,1178,1178,4
0.766333838314282,0.8942354023155,616.603199999986,1179,1179,4
0.760735435890373,0.894344089611489,617.618099999987,1180,1180,4
0.770947527888721,0.894471031219229,618.635699999986,1181,1181,4
0.757843272276546,0.894566781524078,619.659499999986,1182,1182,4
0.736434375430381,0.894662735383955,620.702799999986,1183,1183,4
0.761616857182206,0.894771006051472,621.717599999985,1184,1184,4
0.752244869852637,0.894933379598821,622.739799999983,1185,1185,4
0.76559702520314,0.895030076938001,623.771299999981,1186,1186,4
0.74208786668503,0.895150297016332,624.805099999986,1187,1187,4
0.741688472662168,0.89525518328439,625.832199999983,1188,1188,4
0.759792039663958,0.895405291158232,626.889099999981,1189,1189,4
0.761554882247624,0.895555326478978,627.941099999982,1190,1190,4
0.756204379562044,0.895713953809344,628.989199999982,1191,1191,4
0.746068034705963,0.895795781673992,630.019199999985,1192,1192,4
0.747982371574163,0.895931460723427,631.053699999985,1193,1193,4
0.733356287012808,0.896014634210214,632.085199999984,1194,1194,4
0.734575127392921,0.896095617293552,633.117499999983,1195,1195,4
0.743699214984162,0.896213420551356,634.15349999998,1196,1196,4
0.758146260845614,0.896342460172103,635.213899999985,1197,1197,4
0.743093237846027,0.896432112987973,636.292699999982,1198,1198,4
0.755501996970114,0.896603315042449,637.337299999985,1199,1199,4
0.775974383693706,0.896752748611372,638.368499999984,1200,1200,4
0.755591516320066,0.89685602990877,639.425499999984,1201,1201,4
0.760680347059634,0.896985293502008,640.477299999983,1202,1202,4
0.758456135518524,0.897091323588627,641.520199999984,1203,1203,4
0.762904558600744,0.897183049174906,642.583599999981,1204,1204,4
0.772641509433962,0.897344249727281,643.629199999981,1205,1205,4
0.770196942569894,0.897491844548838,644.68639999998,1206,1206,4
0.771505302299959,0.89762374364811,645.733699999984,1207,1207,4
0.772744800991599,0.897764245167984,646.780699999983,1208,1208,4
0.760308497452142,0.897877676898079,647.834199999984,1209,1209,4
0.746804847817105,0.897986266080034,648.910699999983,1210,1210,4
0.762691089381628,0.89812013161188,649.993399999983,1211,1211,4
0.754923564247349,0.89827994395895,651.048699999979,1212,1212,4
0.767545792590552,0.898360130781219,652.136899999983,1213,1213,4
0.75315383555984,0.898482548828347,653.187599999981,1214,1214,4
0.760363586282881,0.898590113509854,654.230699999983,1215,1215,4
0.75312629114447,0.898695438608117,655.288599999984,1216,1216,4
0.747527888720562,0.898798480312608,656.360599999982,1217,1217,4
0.759702520314006,0.898903580891842,657.426599999983,1218,1218,4
0.75419363724005,0.899057414385891,658.520199999982,1219,1219,4
0.749628150392508,0.89917952570333,659.592399999981,1220,1220,4
0.774817518248175,0.899316778159147,660.69859999998,1221,1221,4
0.772689712160859,0.899481720867624,661.791399999982,1222,1222,4
0.761286324197769,0.899603636208717,662.873699999982,1223,1223,4
0.750723040903457,0.899710418857514,663.958199999982,1224,1224,4
0.764474590276821,0.899829958257942,665.039199999983,1225,1225,4
0.751948767387412,0.899991092435692,666.137499999984,1226,1226,4
0.762043795620438,0.90012318706445,667.236399999983,1227,1227,4
0.769067621539733,0.900273008367636,668.358699999981,1228,1228,4
0.761224349263187,0.900442827892232,669.436699999982,1229,1229,4
0.75571546618923,0.900609037750444,670.521099999984,1230,1230,4
0.76365514391957,0.900757886823966,671.621599999984,1231,1231,4
0.766877840517835,0.900911519376695,672.73049999998,1232,1232,4
0.752671808290869,0.900947701600693,673.82889999998,1233,1233,4
0.765080567414957,0.901108262408992,674.938199999981,1234,1234,4
0.745097094064178,0.901224703584867,676.05129999998,1235,1235,4
0.764839553780471,0.901348978306494,677.135799999982,1236,1236,4
0.766423357664233,0.901472481433909,678.223799999979,1237,1237,4
0.755557085800854,0.901576108386475,679.31639999998,1238,1238,4
0.768151769728687,0.901657351299673,680.389699999981,1239,1239,4
0.76939815452417,0.901782252951332,681.485499999979,1240,1240,4
0.750358077399807,0.901888333507981,682.569599999979,1241,1241,4
0.745613551852362,0.901940627614677,683.650499999979,1242,1242,4
0.760611486021209,0.902067077162217,684.753499999979,1243,1243,4
0.776249827847404,0.902167105531113,685.833499999977,1244,1244,4
0.7674562732406,0.902305633153542,686.927299999978,1245,1245,4
0.769281090758849,0.902467659839424,688.025199999978,1246,1246,4
0.762016251205068,0.902617980184561,689.128599999979,1247,1247,4
0.742356424734885,0.902745910595802,690.219699999977,1248,1248,4
0.747617408070514,0.902833766681263,691.347899999976,1249,1249,4
0.761155488224762,0.90293214703909,692.442899999976,1250,1250,4
0.766574851948767,0.903069351497125,693.535799999973,1251,1251,4
0.758387274480099,0.903180277075441,694.637999999974,1252,1252,4
0.756500482027269,0.903247000796809,695.753099999976,1253,1253,4
0.750509571684341,0.903332858126201,696.871599999977,1254,1254,4
0.770252031400633,0.903480181410011,697.972099999976,1255,1255,4
0.749841619611624,0.903599093918006,699.083899999973,1256,1256,4
0.743823164853326,0.903721030644737,700.177999999975,1257,1257,4
0.752086489464261,0.903825879042757,701.294299999972,1258,1258,4
0.756169949042832,0.903960111333125,702.396499999975,1259,1259,4
0.757140889684616,0.904088331182208,703.491399999977,1260,1260,4
0.739168158655833,0.904159731063618,704.592699999975,1261,1261,4
0.76849607492081,0.90428872138249,705.674599999975,1262,1262,4
0.773412753064316,0.90445408760572,706.803999999973,1263,1263,4
0.745462057567828,0.904563842146969,707.934699999975,1264,1264,4
0.758056741495662,0.904660174601946,709.031099999973,1265,1265,4
0.783914061424046,0.904815260314769,710.128799999974,1266,1266,4
0.77767525134279,0.904948318539803,711.208199999972,1267,1267,4
0.768399669467016,0.905105570144377,712.304999999976,1268,1268,4
0.751996970114309,0.905188919224905,713.393799999976,1269,1269,4
0.736207134003581,0.905236890057211,714.481899999977,1270,1270,4
0.760487536152045,0.90536662298635,715.57559999998,1271,1271,4
0.758573199283845,0.90550049008008,716.702599999978,1272,1272,4
0.773750172152596,0.905598741491885,717.798599999979,1273,1273,4
0.75762980305743,0.905702487596458,718.918099999981,1274,1274,4
0.756658862415645,0.905812607278739,720.03389999998,1275,1275,4
0.760673460955791,0.905901624527791,721.158699999978,1276,1276,4
0.746770417297893,0.905987903386138,722.28149999998,1277,1277,4
0.755260983335629,0.906095171020846,723.413599999984,1278,1278,4
0.767910756094202,0.906250175168341,724.540299999982,1279,1279,4
0.748044346508745,0.906326396850924,725.648899999981,1280,1280,4
0.760274066932929,0.906417943287781,726.767299999982,1281,1281,4
0.762704861589313,0.906534756333179,727.900099999983,1282,1282,4
0.752513427902493,0.906613010625664,729.022099999983,1283,1283,4
0.767242804021485,0.906773672634721,730.145199999983,1284,1284,4
0.760363586282881,0.90687480552351,731.266299999981,1285,1285,4
0.759144745902768,0.907017552172295,732.414099999984,1286,1286,4
0.746797961713263,0.907095488270552,733.537399999981,1287,1287,4
0.760239636413717,0.907176376257787,734.666099999983,1288,1288,4
0.756293898911996,0.907273279800005,735.800399999983,1289,1289,4
0.761127943809393,0.907386795843887,736.944799999981,1290,1290,4
0.763407244181242,0.907502492605739,738.085499999982,1291,1291,4
0.75920672083735,0.907580768817291,739.241799999985,1292,1292,4
0.734623330119818,0.907664318054843,740.393399999983,1293,1293,4
0.747830877289629,0.907749962655687,741.516999999982,1294,1294,4
0.750840104668778,0.907859485131477,742.643799999983,1295,1295,4
0.763772207684892,0.908001360150821,743.778099999983,1296,1296,4
0.755474452554745,0.908131692437523,744.904799999985,1297,1297,4
0.762525822889409,0.908235891777926,746.037099999987,1298,1298,4
0.768826607905247,0.908347809049064,747.173399999989,1299,1299,4
0.762711747693155,0.908490190938914,748.341499999988,1300,1300,4
0.773206169949043,0.908650966067874,749.486099999987,1301,1301,4
0.759998622779232,0.908806587652176,750.632899999987,1302,1302,4
0.764867098195841,0.90887763660629,751.777099999985,1303,1303,4
0.743754303814901,0.908955615290302,752.930899999986,1304,1304,4
0.749593719873296,0.909086728973308,754.095499999986,1305,1305,4
0.739250791901942,0.909235872484276,755.254999999986,1306,1306,4
0.757650461368957,0.909365651195303,756.412099999988,1307,1307,4
0.750172152596061,0.909478365123943,757.544299999985,1308,1308,4
0.748891337281366,0.909558408051313,758.711299999988,1309,1309,4
0.750867649084148,0.909690964692436,759.908399999986,1310,1310,4
0.752726897121609,0.909790610415294,761.105399999986,1311,1311,4
0.764226690538493,0.909926289667983,762.283799999983,1312,1312,4
0.761733920947528,0.910052718898189,763.452099999983,1313,1313,4
0.751177523757058,0.910171785313822,764.643799999986,1314,1314,4
0.759971078363862,0.910265264417071,765.802299999987,1315,1315,4
0.761830326401322,0.910376428878493,766.956299999985,1316,1316,4
0.75196942569894,0.910503240597581,768.114299999988,1317,1317,4
0.74453931965294,0.910596557171347,769.290599999989,1318,1318,4
0.752933480236882,0.910622191252959,770.437699999988,1319,1319,4
0.766629940779507,0.910672628282319,771.619399999987,1320,1320,4
0.741082495524032,0.910752179949103,772.783299999988,1321,1321,4
0.767600881421292,0.9108477519085,773.946199999988,1322,1322,4
0.75701005371161,0.910945788771867,775.112099999988,1323,1323,4
0.744456686406831,0.911046753650078,776.265899999988,1324,1324,4
0.758717807464537,0.911164060900179,777.435399999988,1325,1325,4
0.752788872056191,0.911272131517139,778.592099999987,1326,1326,4
0.760115686544553,0.911377451036844,779.753599999986,1327,1327,4
0.744573750172152,0.911420983826355,780.953299999988,1328,1328,4
0.767938300509572,0.911529805795798,782.125899999986,1329,1329,4
0.757808841757334,0.911646438548757,783.298999999987,1330,1330,4
0.755922049304503,0.911769074025122,784.475899999989,1331,1331,4
0.743485745765046,0.911845417953387,785.656699999986,1332,1332,4
0.744966258091172,0.911953480707967,786.836699999987,1333,1333,4
0.737666988018179,0.912021268077666,788.006199999986,1334,1334,4
0.740070238259193,0.912123547877062,789.170299999985,1335,1335,4
0.738672359179176,0.91224305290808,790.338899999985,1336,1336,4
0.743595923426525,0.912324074448865,791.494099999986,1337,1337,4
0.748739842996832,0.912433305317627,792.644699999987,1338,1338,4
0.767545792590552,0.912523272825596,793.800999999986,1339,1339,4
0.748526373777717,0.912610850095848,794.957499999984,1340,1340,4
0.749559289354083,0.91272124938679,796.117599999983,1341,1341,4
0.753787357113345,0.912876127651155,797.294799999981,1342,1342,4
0.741647156039113,0.912945140084317,798.462899999981,1343,1343,4
0.738369370610109,0.913032620959664,799.642899999984,1344,1344,4
0.756555570858009,0.913103422691267,800.838299999981,1345,1345,4
0.748712298581463,0.913175429171926,802.019299999981,1346,1346,4
0.741351053573888,0.913241873166002,803.224199999982,1347,1347,4
0.745517146398568,0.913333519342304,804.414399999983,1348,1348,4
0.755584630216224,0.913465926000945,805.592299999982,1349,1349,4
0.756713951246385,0.913563854078479,806.778999999982,1350,1350,4
0.741619611623743,0.913595797111016,807.958199999981,1351,1351,4
0.773261258779782,0.913739069528418,809.137899999978,1352,1352,4
0.738575953725382,0.913816980471831,810.308799999977,1353,1353,4
0.743630353945737,0.913887306522919,811.48609999998,1354,1354,4
0.735780195565349,0.913909707291346,812.70039999998,1355,1355,4
0.748126979754855,0.91400782642676,813.881599999979,1356,1356,4
0.734623330119818,0.914095906120552,815.082999999978,1357,1357,4
0.75315383555984,0.914232699091433,816.303699999978,1358,1358,4
0.736386172703484,0.914348937454414,817.502899999981,1359,1359,4
0.746915025478584,0.91444455317006,818.724099999979,1360,1360,4
0.756679520727173,0.914554428784359,819.91489999998,1361,1361,4
0.750316760776752,0.914622477967239,821.097999999979,1362,1362,4
0.74645365652114,0.914700194818448,822.293599999981,1363,1363,4
0.753422393609696,0.914724655487569,823.486199999983,1364,1364,4
0.748526373777717,0.914807274906937,824.681599999983,1365,1365,4
0.739732819170913,0.914855622366106,825.873299999986,1366,1366,4
0.761637515493734,0.914941300583601,827.067899999983,1367,1367,4
0.749166781435064,0.91503623905414,828.301199999983,1368,1368,4
0.742108524996557,0.915079659736533,829.513899999981,1369,1369,4
0.758235780195565,0.915174353304971,830.717599999983,1370,1370,4
0.743905798099435,0.915210751983956,831.940499999984,1371,1371,4
0.746398567690401,0.915301637075949,833.156499999984,1372,1372,4
0.74332736537667,0.915374536014407,834.368799999983,1373,1373,4
0.745062663544966,0.915486283572808,835.608099999985,1374,1374,4
0.750654179865032,0.915640539410382,836.847099999986,1375,1375,4
0.734251480512326,0.915673760118861,838.077299999986,1376,1376,4
0.753422393609696,0.915735485842439,839.283899999983,1377,1377,4
0.751356562456962,0.915801462977792,840.499599999985,1378,1378,4
0.74783087728963,0.915876957802341,841.717799999985,1379,1379,4
0.745792590552265,0.915974009308006,842.933199999985,1380,1380,4
0.741798650323647,0.916032563388503,844.144799999986,1381,1381,4
0.748402423908553,0.916092529202404,845.387499999988,1382,1382,4
0.738727448009916,0.916189725704241,846.614199999989,1383,1383,4
0.743836937061011,0.916249672785702,847.86859999999,1384,1384,4
0.759661203690952,0.916375771115486,849.101499999988,1385,1385,4
0.745854565486847,0.916431626056672,850.307899999988,1386,1386,4
0.745365652114034,0.916507170948974,851.539599999988,1387,1387,4
0.74867786806225,0.916554615205451,852.775499999987,1388,1388,4
0.750502685580499,0.916639015965593,853.988999999988,1389,1389,4
0.742349538631043,0.916665486005134,855.209699999988,1390,1390,4
0.758352843960887,0.916745850536937,856.434599999986,1391,1391,4
0.757044484230822,0.916832194769669,857.669899999988,1392,1392,4
0.742039663958132,0.916888475214464,858.90309999999,1393,1393,4
0.757381903319102,0.916978420180065,860.13449999999,1394,1394,4
0.737481063214433,0.917038214993391,861.405099999988,1395,1395,4
0.733948491943259,0.91708847533019,862.671799999988,1396,1396,4
0.739395400082633,0.917141338215096,863.937799999988,1397,1397,4
0.745482715879355,0.917208850484009,865.176399999988,1398,1398,4
0.743045035119129,0.917305915984126,866.407199999985,1399,1399,4
0.74270761603085,0.917351949599312,867.669699999985,1400,1400,4
0.746267731717394,0.917351928853471,868.919299999985,1401,1401,4
0.729238396915025,0.917385907624702,870.155199999984,1402,1402,4
0.745207271725658,0.917522344279098,871.390499999984,1403,1403,4
0.72868750860763,0.917578833433875,872.630499999983,1404,1404,4
0.74909792039664,0.917617668673075,873.850299999985,1405,1405,4
0.747279988982234,0.91769650586653,875.066199999985,1406,1406,4
0.729568929899463,0.917756517863033,876.296499999985,1407,1407,4
0.756796584492494,0.917847191848887,877.550099999983,1408,1408,4
0.754028370747831,0.917920111174042,878.796799999983,1409,1409,4
0.751990084010467,0.917934520465919,880.043399999985,1410,1410,4
0.743836937061011,0.917936258618637,881.299199999985,1411,1411,4
0.731517697286875,0.917972051940539,882.527899999986,1412,1412,4
0.742528577330946,0.918022865130528,883.786599999983,1413,1413,4
0.745262360556397,0.91804637249651,885.043799999983,1414,1414,4
0.745393196529404,0.918100243958647,886.272699999984,1415,1415,4
0.740304365789836,0.918166128281299,887.505099999983,1416,1416,4
0.738328053987054,0.918259406030669,888.717599999985,1417,1417,4
0.753993940228619,0.918275272124819,889.933299999982,1418,1418,4
0.755150805674149,0.918377831983062,891.146099999985,1419,1419,4
0.73699214984162,0.918396997194082,892.363499999982,1420,1420,4
0.741736675389065,0.918458495782111,893.603199999982,1421,1421,4
0.746446770417298,0.918555669118667,894.835399999982,1422,1422,4
0.732247624294174,0.918612445932786,896.064099999983,1423,1423,4
0.747238672359179,0.918674488004504,897.303799999985,1424,1424,4
0.735897259330671,0.918701564233358,898.550999999983,1425,1425,4
0.736138272965156,0.918792307386027,899.834799999984,1426,1426,4
0.730298856906762,0.918839272799137,901.085299999984,1427,1427,4
0.744449800302989,0.918852069767175,902.328199999983,1428,1428,4
0.732213193774962,0.918868351485076,903.575799999983,1429,1429,4
0.746880594959372,0.918918459929405,904.825099999984,1430,1430,4
0.737054124776202,0.918958506104675,906.078699999982,1431,1431,4
0.756156176835147,0.919027247848853,907.328899999982,1432,1432,4
0.745296791075609,0.919118644181968,908.616399999984,1433,1433,4
0.731428177936923,0.919195852291138,909.909199999983,1434,1434,4
0.754179865032365,0.919255944341157,911.187299999983,1435,1435,4
0.75928935408346,0.919301375988292,912.470399999984,1436,1436,4
0.731421291833081,0.919354466582347,913.749899999981,1437,1437,4
0.74870541247762,0.91938128197967,915.058299999982,1438,1438,4
0.74867786806225,0.919423532190894,916.352999999984,1439,1439,4
0.741041178900978,0.919513119538082,917.635599999987,1440,1440,4
0.727014185373915,0.919550001726395,918.921299999983,1441,1441,4
0.739154386448148,0.919576308510507,920.211899999982,1442,1442,4
0.751384106872331,0.919651775634914,921.509999999985,1443,1443,4
0.754482853601432,0.919722614992339,922.795799999987,1444,1444,4
0.752685580498554,0.919779949142018,924.114499999984,1445,1445,4
0.752905935821512,0.919860290957555,925.451599999987,1446,1446,4
0.753298443740532,0.919937897538354,926.732699999989,1447,1447,4
0.75323646880595,0.919962953793883,928.040799999988,1448,1448,4
0.744532433549098,0.91999351461348,929.364899999987,1449,1449,4
0.739119955928935,0.920035708846236,930.654999999987,1450,1450,4
0.741585181104531,0.920054553582852,931.97239999999,1451,1451,4
0.751136207134004,0.920105433224927,933.263599999991,1452,1452,4
0.729417435614929,0.920124244131437,934.53969999999,1453,1453,4
0.751590689987605,0.920217502386187,935.815799999991,1454,1454,4
0.731979066244319,0.920271927535145,937.077499999991,1455,1455,4
0.736014323095992,0.920287226989145,938.336699999991,1456,1456,4
0.756975623192398,0.92036372475844,939.610099999991,1457,1457,4
0.744236331083873,0.920464370652684,940.89559999999,1458,1458,4
0.744842308222008,0.920508647586924,942.212199999989,1459,1459,4
0.751205068172428,0.92056032345064,943.46889999999,1460,1460,4
0.755639719046963,0.920609160938097,944.727699999992,1461,1461,4
0.74611623743286,0.920645064834656,945.988099999992,1462,1462,4
0.743892025891751,0.920734095464913,947.288199999992,1463,1463,4
0.744690813937474,0.920760084862586,948.612599999993,1464,1464,4
0.738293623467842,0.92079169412189,949.924899999994,1465,1465,4
0.758497452141578,0.920844826788032,951.211599999989,1466,1466,4
0.760081256025341,0.920871846945727,952.472599999991,1467,1467,4
0.740187302024515,0.92095795881646,953.73789999999,1468,1468,4
0.760081256025341,0.921006069776928,955.00609999999,1469,1469,4
0.752623605563972,0.921080400322675,956.262599999992,1470,1470,4
0.726132764082082,0.921084173106225,957.563699999992,1471,1471,4
0.734829913235092,0.921148906792691,958.818799999992,1472,1472,4
0.744711472249001,0.921176486678207,960.089299999995,1473,1473,4
0.749283845200386,0.921185816710291,961.366099999995,1474,1474,4
0.733466464674287,0.921233847563285,962.647899999995,1475,1475,4
0.752816416471561,0.921320389725903,963.945399999994,1476,1476,4
0.751081118303264,0.921398126883987,965.226299999993,1477,1477,4
0.747004544828536,0.921452580718772,966.493199999993,1478,1478,4
0.747032089243906,0.921556779175881,967.761599999991,1479,1479,4
0.74273516044622,0.921576822977956,969.026799999992,1480,1480,4
0.732054813386586,0.921572347483072,970.294599999994,1481,1481,4
0.742101638892714,0.921637935013839,971.562499999993,1482,1482,4
0.753752926594133,0.921687445384243,972.873799999991,1483,1483,4
0.752114033879631,0.921718395349811,974.141099999993,1484,1484,4
0.741950144608181,0.921705381116631,975.423999999992,1485,1485,4
0.727627048615893,0.921739399753736,976.705399999993,1486,1486,4
0.737625671395125,0.921795597540907,977.985399999995,1487,1487,4
0.746178212367443,0.921832607380051,979.283799999996,1488,1488,4
0.728019556534912,0.921832825870698,980.579099999994,1489,1489,4
0.74870541247762,0.921857468205964,981.867999999995,1490,1490,4
0.74611623743286,0.921923835054498,983.153999999995,1491,1491,4
0.74718358352844,0.921987743516159,984.441799999995,1492,1492,4
0.74262498278474,0.922005047043846,985.758299999993,1493,1493,4
0.757884588899601,0.922070531497357,987.074599999997,1494,1494,4
0.7365996419226,0.922108588078592,988.424799999993,1495,1495,4
0.737784051783501,0.922193881067548,989.723699999992,1496,1496,4
0.736255336730478,0.922200910341864,991.048299999996,1497,1497,4
0.751625120506817,0.922273278002364,992.368799999994,1498,1498,4
0.730443465087453,0.922315862565888,993.693699999996,1499,1499,4
0.747273102878391,0.922350965318064,995.039199999995,1500,1500,4
0.758862415645228,0.922369124320103,996.371699999995,1501,1501,4
0.756307671119681,0.922437490005838,997.697799999994,1502,1502,4
0.746364137171189,0.922501255210032,999.016599999995,1503,1503,4
0.743010604599917,0.922546841294835,1000.3349,1504,1504,4
0.737322682826057,0.922564615880566,1001.6538,1505,1505,4
0.730422806775926,0.922622419428091,1002.9819,1506,1506,4
0.744022861864757,0.922673231220117,1004.2945,1507,1507,4
0.729720424183997,0.922702694741952,1005.6366,1508,1508,4
0.747514116512877,0.922757606377829,1006.94859999999,1509,1509,4
0.753443051921223,0.922792803199898,1008.29039999999,1510,1510,4
0.74164026993527,0.922825288033704,1009.61689999999,1511,1511,4
0.745964743148327,0.922850753936427,1010.9544,1512,1512,4
0.730932378460267,0.922863401605682,1012.28989999999,1513,1513,4
0.741736675389065,0.922902664913177,1013.6023,1514,1514,4
0.728770141853739,0.922927841708053,1014.9237,1515,1515,4
0.75323646880595,0.922992871592143,1016.2512,1516,1516,4
0.738266079052472,0.923022133516752,1017.5798,1517,1517,4
0.735773309461507,0.923064763178383,1018.92259999999,1518,1518,4
0.745902768213745,0.9231523228254,1020.25129999999,1519,1519,4
0.737474177110591,0.92320074671079,1021.5998,1520,1520,4
0.726676766285635,0.923195412199346,1022.917,1521,1521,4
0.735291282192535,0.923257619490902,1024.27119999999,1522,1522,4
0.735656245696185,0.923302133737729,1025.609,1523,1523,4
0.753814901528715,0.923373702216775,1026.9595,1524,1524,4
0.752265528164165,0.923411084435878,1028.3105,1525,1525,4
0.74270761603085,0.92345271167747,1029.645,1526,1526,4
0.748312904558601,0.923489019952877,1030.98159999999,1527,1527,4
0.732585043382454,0.923510301521692,1032.341,1528,1528,4
0.750709268695772,0.923563765469491,1033.7018,1529,1529,4
0.741337281366203,0.923597092368582,1035.0929,1530,1530,4
0.737901115548822,0.923626311191215,1036.46479999999,1531,1531,4
0.753718496074921,0.923685914351377,1037.861,1532,1532,4
0.751990084010467,0.923755409224606,1039.21,1533,1533,4
0.74113069825093,0.923835994167393,1040.5708,1534,1534,4
0.73631731166506,0.923856277383782,1041.9139,1535,1535,4
0.741578295000689,0.923866516733137,1043.2722,1536,1536,4
0.731118303264013,0.923862913255837,1044.623,1537,1537,4
0.74842308222008,0.923915663279039,1045.9729,1538,1538,4
0.735676904007712,0.923971902587713,1047.3224,1539,1539,4
0.754049029059358,0.924034691290186,1048.6713,1540,1540,4
0.724149566175458,0.924047865967748,1050.0347,1541,1541,4
0.748457512739292,0.924078299756204,1051.3739,1542,1542,4
0.737143644126153,0.924120430799771,1052.7215,1543,1543,4
0.732247624294174,0.924190848799728,1054.0498,1544,1544,4
0.758497452141578,0.924234029869495,1055.3962,1545,1545,4
0.734279024927696,0.924275113293103,1056.7668,1546,1546,4
0.737198732956893,0.924296169623202,1058.1127,1547,1547,4
0.736833769453243,0.924334241530211,1059.5,1548,1548,4
0.739298994628839,0.924375237463851,1060.8544,1549,1549,4
0.744415369783776,0.924392309456673,1062.2032,1550,1550,4
0.738300509571684,0.92444080529564,1063.56329999999,1551,1551,4
0.733858972593307,0.92447206684708,1064.9155,1552,1552,4
0.739670844236331,0.924520427341347,1066.2849,1553,1553,4
0.755825643850709,0.924536021593803,1067.656,1554,1554,4
0.745627324060047,0.924590038492974,1069.0363,1555,1555,4
0.749738328053987,0.924623292818928,1070.377,1556,1556,4
0.737205619060736,0.924693691629144,1071.7518,1557,1557,4
0.749097920396639,0.924740737087979,1073.1121,1558,1558,4
0.740882798512602,0.924740351539394,1074.462,1559,1559,4
0.741729789285222,0.924777191194863,1075.8269,1560,1560,4
0.735449662580912,0.924835548429237,1077.184,1561,1561,4
0.739581324886379,0.924866740270687,1078.5302,1562,1562,4
0.746054262498278,0.924937544516771,1079.8797,1563,1563,4
0.750709268695772,0.924997800696742,1081.24489999999,1564,1564,4
0.744752788872056,0.925042532286214,1082.614,1565,1565,4
0.760508194463572,0.925084240210448,1083.9724,1566,1566,4
0.753938851397879,0.925144396883483,1085.351,1567,1567,4
0.757003167607768,0.925251720211521,1086.71549999999,1568,1568,4
0.746178212367442,0.925275162615639,1088.08609999999,1569,1569,4
0.748850020658312,0.925307382750756,1089.45799999999,1570,1570,4
0.73783914061424,0.925337956825275,1090.8455,1571,1571,4
0.736764908414819,0.925396851176833,1092.22069999999,1572,1572,4
0.7174562732406,0.925427464051372,1093.58579999999,1573,1573,4
0.742246247073406,0.925441765318619,1094.96339999999,1574,1574,4
0.750399394022862,0.925469322711322,1096.3559,1575,1575,4
0.7442569893954,0.925515211440101,1097.72359999999,1576,1576,4
0.736468805949594,0.925566429859182,1099.10019999999,1577,1577,4
0.746625809117201,0.925623301416101,1100.50379999999,1578,1578,4
0.745661754579259,0.92565898604609,1101.88529999999,1579,1579,4
0.739422944498003,0.925686421875976,1103.27349999999,1580,1580,4
0.748429968323922,0.925706329303058,1104.65689999999,1581,1581,4
0.748120093651012,0.925726611648829,1106.02329999999,1582,1582,4
0.730725795344994,0.925757867988005,1107.41389999999,1583,1583,4
0.742618096680898,0.925802590393452,1108.78479999999,1584,1584,4
0.7423426525272,0.925812830654165,1110.16659999999,1585,1585,4
0.762670431070101,0.925848382686076,1111.5703,1586,1586,4
0.73440297479686,0.925878034537002,1112.96069999999,1587,1587,4
0.745448285360143,0.925915312799145,1114.35609999999,1588,1588,4
0.747700041316623,0.925937381418082,1115.75749999999,1589,1589,4
0.736014323095992,0.925940873207025,1117.1674,1590,1590,4
0.730636275995042,0.925975925077333,1118.57239999999,1591,1591,4
0.747638066382041,0.926001338965076,1119.973,1592,1592,4
0.740862140201074,0.926038216746252,1121.35079999999,1593,1593,4
0.764095854565487,0.92613670105168,1122.7421,1594,1594,4
0.74876050130836,0.926121650795802,1124.1296,1595,1595,4
0.753690951659551,0.926164597330235,1125.5046,1596,1596,4
0.733914061424046,0.926179310825833,1126.87139999999,1597,1597,4
0.747486572097507,0.926211236092089,1128.25559999999,1598,1598,4
0.750034430519212,0.926279432112093,1129.62749999999,1599,1599,4
0.75064729376119,0.926304611123075,1131.00539999999,1600,1600,4
0.732578157278612,0.926308347237659,1132.4253,1601,1601,4
0.758256438507093,0.926340648624731,1133.80829999999,1602,1602,4
0.73814901528715,0.926409605757543,1135.19959999999,1603,1603,4
0.740999862277923,0.926417967988377,1136.59569999999,1604,1604,4
0.743988431345545,0.926419399591367,1137.98939999999,1605,1605,4
0.739663958132489,0.9264290626217,1139.41439999999,1606,1606,4
0.752651149979342,0.926443636558213,1140.80419999999,1607,1607,4
0.734953863104256,0.926477471568438,1142.18149999999,1608,1608,4
0.741220217600881,0.92653840720128,1143.57549999999,1609,1609,4
0.736895744387825,0.926575107713779,1144.96449999999,1610,1610,4
0.729169535876601,0.92658345308564,1146.35589999999,1611,1611,4
0.749063489877427,0.92660284066185,1147.76369999999,1612,1612,4
0.75439333425148,0.926628065636149,1149.17829999999,1613,1613,4
0.742494146811734,0.926710799285429,1150.58219999999,1614,1614,4
0.752444566864068,0.926798876887959,1151.98499999999,1615,1615,4
0.742012119542763,0.926805096478245,1153.37479999999,1616,1616,4
0.741853739154386,0.92681906006713,1154.78159999999,1617,1617,4
0.748519487673874,0.926849507078097,1156.1747,1618,1618,4
0.74681862002479,0.926867046168756,1157.558,1619,1619,4
0.751955653491255,0.926938549543933,1158.981,1620,1620,4
0.752747555433136,0.92696007873206,1160.374,1621,1621,4
0.748698526373778,0.9270215772161,1161.7714,1622,1622,4
0.741729789285222,0.927027715480376,1163.1894,1623,1623,4
0.744387825368407,0.927062968830016,1164.6132,1624,1624,4
0.735098471284947,0.927126458540124,1166.0156,1625,1625,4
0.746811733920947,0.927169405086171,1167.4299,1626,1626,4
0.741337281366203,0.927218337069642,1168.8582,1627,1627,4
0.748271587935546,0.927226962933718,1170.301,1628,1628,4
0.741096267731717,0.927242247801527,1171.7633,1629,1629,4
0.747266216774549,0.927253761998884,1173.2042,1630,1630,4
0.760694119267319,0.927250745182021,1174.6178,1631,1631,4
0.749862277923151,0.927261779824611,1176.0485,1632,1632,4
0.746061148602121,0.927287919502827,1177.4791,1633,1633,4
0.749373364550337,0.927355609840046,1178.9259,1634,1634,4
0.755391819308635,0.927431701516798,1180.3829,1635,1635,4
0.749517972731029,0.927445011653635,1181.8172,1636,1636,4
0.755267869439471,0.927490836246323,1183.2745,1637,1637,4
0.738410687233163,0.927525030438001,1184.7294,1638,1638,4
0.741061837212505,0.927549267674667,1186.1915,1639,1639,4
0.761899187439747,0.927589316199,1187.6853,1640,1640,4
0.747025203140063,0.927599374945455,1189.1473,1641,1641,4
0.739057980994353,0.927650935498237,1190.5914,1642,1642,4
0.749834733507781,0.927681994784409,1192.0471,1643,1643,4
0.749979341688473,0.927717257559565,1193.5022,1644,1644,4
0.742432171877152,0.927749811768551,1194.958,1645,1645,4
0.742769590965432,0.92782077309792,1196.4362,1646,1646,4
0.747672496901253,0.927891239492083,1197.9154,1647,1647,4
0.749552403250241,0.92795836079958,1199.3851,1648,1648,4
0.740731304228068,0.927967594841286,1200.8586,1649,1649,4
0.745751273929211,0.928020760517084,1202.3482,1650,1650,4
0.731517697286875,0.928077122017702,1203.8469,1651,1651,4
0.756879217738603,0.92810186222356,1205.3247,1652,1652,4
0.747934168847266,0.928090392922608,1206.7655,1653,1653,4
0.74420190056466,0.928125430117947,1208.2103,1654,1654,4
0.75067483817656,0.928180892036297,1209.6618,1655,1655,4
0.748519487673874,0.928236860269807,1211.1259,1656,1656,4
0.738534637102327,0.928260669770271,1212.6072,1657,1657,4
0.744773447183583,0.928324549902507,1214.0489,1658,1658,4
0.741151356562457,0.928387305675642,1215.5058,1659,1659,4
0.738899600605977,0.928377570482689,1216.9609,1660,1660,4
0.753931965294037,0.928426886246071,1218.4491,1661,1661,4
0.745930312629114,0.928462672610297,1219.9322,1662,1662,4
0.745716843409999,0.928475558276423,1221.421,1663,1663,4
0.755274755543314,0.928500948480189,1222.8916,1664,1664,4
0.747335077812973,0.928597537065026,1224.3829,1665,1665,4
0.7461713262636,0.928638253958174,1225.8764,1666,1666,4
0.752596061148602,0.928633644497523,1227.3485,1667,1667,4
0.768234402974797,0.928669672493071,1228.8395,1668,1668,4
0.754145434513153,0.928689647839486,1230.313,1669,1669,4
0.744807877702796,0.928722963894642,1231.789,1670,1670,4
0.751769728687508,0.928769888690132,1233.2548,1671,1671,4
0.740448973970527,0.92876747292839,1234.7398,1672,1672,4
0.744897397052748,0.928769482851512,1236.2316,1673,1673,4
0.750103291557637,0.928798061705837,1237.7156,1674,1674,4
0.757946563834183,0.928843600916946,1239.192,1675,1675,4
0.748670981958408,0.928888328452676,1240.6531,1676,1676,4
0.744890510948905,0.928905463418406,1242.1184,1677,1677,4
0.743403112518937,0.928936180961972,1243.5889,1678,1678,4
0.744711472249002,0.928930639855145,1245.0843,1679,1679,4
0.745234816141027,0.928980568781423,1246.5512,1680,1680,4
0.739450488913373,0.928992710515739,1248.0147,1681,1681,4
0.744408483679934,0.929004051952337,1249.471,1682,1682,4
0.729052472111279,0.929008980129008,1250.9514,1683,1683,4
0.75444842308222,0.929078632715466,1252.4356,1684,1684,4
0.751948767387412,0.929083136228235,1253.9016,1685,1685,4
0.746384795482716,0.92905820036561,1255.353,1686,1686,4
0.747452141578295,0.929107754831691,1256.8049,1687,1687,4
0.747424597162925,0.929142838707901,1258.2587,1688,1688,4
0.750247899738328,0.92915861609962,1259.7078,1689,1689,4
0.735800853876876,0.929173673125565,1261.1858,1690,1690,4
0.751804159206721,0.929227658350496,1262.65660000001,1691,1691,4
0.743409998622779,0.929291664590188,1264.1258,1692,1692,4
0.742280677592618,0.929335376989982,1265.5751,1693,1693,4
0.75292659413304,0.92937073971398,1267.071,1694,1694,4
0.750550888307396,0.929406940559296,1268.5365,1695,1695,4
0.743038149015287,0.929421359440315,1269.9861,1696,1696,4
0.742914199146123,0.929410990494475,1271.449,1697,1697,4
0.733914061424046,0.92941902006987,1272.9223,1698,1698,4
0.757430106045999,0.92950407902323,1274.383,1699,1699,4
0.763579396777303,0.929543781141349,1275.8626,1700,1700,4
0.74495937198733,0.929515205252748,1277.3187,1701,1701,4
0.748003029885691,0.929541638053852,1278.7897,1702,1702,4
0.753966395813249,0.929578927725773,1280.2581,1703,1703,4
0.739457375017215,0.929578636767638,1281.721,1704,1704,4
0.748822476242942,0.929641176025009,1283.2393,1705,1705,4
0.732357801955653,0.92963446485387,1284.7286,1706,1706,4
0.742039663958132,0.929639281789228,1286.2225,1707,1707,4
0.753325988155901,0.929708447375948,1287.7382,1708,1708,4
0.749153009227379,0.929768514044518,1289.2303,1709,1709,4
0.752961024652252,0.929804568233184,1290.7467,1710,1710,4
0.752258642060322,0.929852277331958,1292.2807,1711,1711,4
0.736379286599642,0.929877812944218,1293.7675,1712,1712,4
0.728673736399945,0.929871783536936,1295.2682,1713,1713,4
0.736255336730478,0.929806896257458,1296.7787,1714,1714,4
0.751225726483955,0.929823258386747,1298.3208,1715,1715,4
0.730718909241151,0.929842768760033,1299.8634,1716,1716,4
0.743127668365239,0.929853766781,1301.4025,1717,1717,4
0.727923151081118,0.929865822002558,1302.9072,1718,1718,4
0.757760639030437,0.929881296439314,1304.4214,1719,1719,4
0.755150805674149,0.929914138933504,1305.9397,1720,1720,4
0.752258642060322,0.929954904060083,1307.4589,1721,1721,4
0.740421429555158,0.929930035740752,1308.9834,1722,1722,4
0.742432171877152,0.929929738838723,1310.5068,1723,1723,4
0.733638617270348,0.929962458626274,1312.0288,1724,1724,4
0.74876050130836,0.930004586799532,1313.5681,1725,1725,4
0.75411100399394,0.930041808769352,1315.0945,1726,1726,4
0.755302299958683,0.930094915372801,1316.6581,1727,1727,4
0.75633521553505,0.930141057309553,1318.2057,1728,1728,4
0.749455997796447,0.930121438900266,1319.7289,1729,1729,4
0.743341137584355,0.93014508918704,1321.2395,1730,1730,4
0.731903319102052,0.930112118852562,1322.7785,1731,1731,4
0.745537804710095,0.930155793888867,1324.3168,1732,1732,4
0.749097920396639,0.930182496300593,1325.8773,1733,1733,4
0.749800302988569,0.930211491571054,1327.4456,1734,1734,4
0.75515080567415,0.930255639028271,1328.9917,1735,1735,4
0.759716292521691,0.930323065228077,1330.576,1736,1736,4
0.768929899462884,0.930368237656669,1332.1208,1737,1737,4
0.748726070789148,0.930411071207007,1333.6817,1738,1738,4
0.756638204104118,0.930422078317307,1335.2224,1739,1739,4
0.746756645090208,0.930491956341467,1336.7465,1740,1740,4
0.761389615755406,0.930545417470321,1338.2711,1741,1741,4
0.745110866271863,0.930576986241531,1339.7983,1742,1742,4
0.744773447183584,0.930565705855018,1341.3631,1743,1743,4
0.755935821512188,0.930631626327383,1342.9215,1744,1744,4
0.744408483679934,0.930647074913013,1344.4975,1745,1745,4
0.746804847817105,0.930676453014403,1346.0731,1746,1746,4
0.752410136344856,0.930704815379071,1347.6661,1747,1747,4
0.739505577744112,0.930697989559833,1349.209,1748,1748,4
0.759736950833219,0.930757722758716,1350.7509,1749,1749,4
0.734396088693018,0.930802272212212,1352.288,1750,1750,4
0.740263049166781,0.930796869868942,1353.8326,1751,1751,4
0.7480856631318,0.930798974622933,1355.3738,1752,1752,4
0.753140063352155,0.9308806958287,1356.9386,1753,1753,4
0.75028233025754,0.930907758441238,1358.483,1754,1754,4
0.753353532571271,0.930929673196424,1360.0414,1755,1755,4
0.763634485608043,0.930992377916645,1361.6285,1756,1756,4
0.751218840380113,0.930991602816717,1363.2208,1757,1757,4
0.747025203140063,0.930989315270718,1364.7975,1758,1758,4
0.744986916402699,0.931020022933015,1366.3709,1759,1759,4
0.760046825506129,0.931046114280584,1367.9262,1760,1760,4
0.743706101088004,0.931028352469434,1369.4824,1761,1761,4
0.734368544277648,0.93103178798345,1371.0479,1762,1762,4
0.751797273102878,0.931077288689698,1372.6689,1763,1763,4
0.764515906899876,0.931162953206617,1374.2299,1764,1764,4
0.750275444153698,0.931203114822709,1375.8085,1765,1765,4
0.745992287563696,0.931247166789588,1377.3915,1766,1766,4
0.742184272138824,0.931187192538629,1378.9799,1767,1767,4
0.746990772620851,0.931216680010067,1380.5396,1768,1768,4
0.761382729651563,0.931224115155974,1382.0996,1769,1769,4
0.754909792039664,0.931236265409564,1383.6276,1770,1770,4
0.742556121746316,0.9312608397863,1385.1568,1771,1771,4
0.757216636826883,0.93124958769755,1386.6796,1772,1772,4
0.75413854840931,0.931263824210656,1388.1953,1773,1773,4
0.735828398292246,0.931261962186366,1389.7364,1774,1774,4
0.751191295964743,0.931285940739298,1391.2763,1775,1775,4
0.752348161410274,0.931296464798846,1392.8299,1776,1776,4
0.740786393058807,0.931309945107058,1394.3577,1777,1777,4
0.750158380388376,0.931361920540401,1395.9176,1778,1778,4
0.741392370196942,0.931362792996131,1397.4552,1779,1779,4
0.745468943671671,0.931318087023798,1398.9949,1780,1780,4
0.747080291970803,0.931333841925614,1400.5223,1781,1781,4
0.750006886103842,0.93138181146408,1402.0493,1782,1782,4
0.744952485883487,0.931378511394625,1403.5759,1783,1783,4
0.730229995868338,0.931399674660021,1405.1261,1784,1784,4
0.740084010466878,0.931385899846893,1406.6515,1785,1785,4
0.749001514942845,0.931359354178262,1408.2326,1786,1786,4
0.751673323233714,0.931367484569952,1409.7648,1787,1787,4
0.727709681862002,0.931377592916595,1411.3367,1788,1788,4
0.746749758986365,0.931356018915883,1412.9094,1789,1789,4
0.753415507505853,0.931403970243676,1414.4775,1790,1790,4
0.7461713262636,0.931396641234169,1416.0089,1791,1791,4
0.745351879906349,0.931407819588558,1417.5447,1792,1792,4
0.744711472249001,0.931427912829659,1419.0992,1793,1793,4
0.764577881834458,0.931478727281281,1420.6632,1794,1794,4
0.74805811871643,0.931481620281469,1422.2304,1795,1795,4
0.759344442914199,0.931518801647942,1423.8101,1796,1796,4
0.756114860212092,0.931529783177887,1425.376,1797,1797,4
0.755570858008539,0.931548875785595,1426.9678,1798,1798,4
0.732963779093789,0.931527474507587,1428.5482,1799,1799,4
0.752065831152734,0.931562459742879,1430.1093,1800,1800,4
0.731779369232888,0.931566962354023,1431.6824,1801,1801,4
0.73634485608043,0.931622350910851,1433.2457,1802,1802,4
0.728439608869302,0.931617964828363,1434.8006,1803,1803,4
0.741578295000689,0.931659048128446,1436.36749999999,1804,1804,4
0.746660239636414,0.931667651381214,1437.9093,1805,1805,4
0.744559977964468,0.931688253469329,1439.496,1806,1806,4
0.747238672359179,0.931698784722246,1441.0547,1807,1807,4
0.735401459854015,0.931733395044687,1442.63,1808,1808,4
0.743465087453519,0.931735348967113,1444.2035,1809,1809,4
0.750399394022862,0.931747451026212,1445.7542,1810,1810,4
0.748788045723729,0.93176460997671,1447.3046,1811,1811,4
0.746501859248037,0.931792442669736,1448.8578,1812,1812,4
0.755970252031401,0.931773267458463,1450.4154,1813,1813,4
0.752740669329293,0.931800652823806,1451.9986,1814,1814,4
0.737109213606941,0.931831297500743,1453.5904,1815,1815,4
0.734526924666024,0.93188551970601,1455.1681,1816,1816,4
0.743678556672634,0.931923070587677,1456.7597,1817,1817,4
0.742700729927007,0.931950061361976,1458.3539,1818,1818,4
0.757278611761465,0.93196793742873,1459.9443,1819,1819,4
0.743706101088004,0.932019068369049,1461.5202,1820,1820,4
0.753140063352155,0.932071141553722,1463.0825,1821,1821,4
0.753381076986641,0.932125280760236,1464.6566,1822,1822,4
0.74200523343892,0.932134480298462,1466.227,1823,1823,4
0.734885002065831,0.932123994959352,1467.81779999999,1824,1824,4
0.746267731717394,0.932129476098132,1469.4032,1825,1825,4
0.764054537942432,0.932169325158706,1470.9856,1826,1826,4
0.747603635862829,0.932176064719865,1472.5607,1827,1827,4
0.760804296928798,0.93219332148348,1474.1588,1828,1828,4
0.756906762153973,0.932232164661817,1475.7579,1829,1829,4
0.754806500482027,0.932237199503874,1477.3468,1830,1830,4
0.755632832943121,0.932267394071809,1478.9335,1831,1831,4
0.753319102052059,0.932337450832921,1480.5274,1832,1832,4
0.752864619198457,0.932356977479494,1482.1208,1833,1833,4
0.756486709819584,0.932380914758993,1483.7468,1834,1834,4
0.747025203140063,0.932460170828064,1485.3688,1835,1835,4
0.738355598402424,0.932474699717363,1486.9782,1836,1836,4
0.744470458614516,0.93245479576829,1488.5908,1837,1837,4
0.731021897810219,0.932462846266981,1490.2293,1838,1838,4
0.74583390717532,0.932502653658795,1491.8525,1839,1839,4
0.74650874535188,0.932519797077282,1493.4702,1840,1840,4
0.749820961300096,0.932562041023658,1495.0877,1841,1841,4
0.744587522379837,0.932557603481883,1496.696,1842,1842,4
0.739051094890511,0.932581367571688,1498.2938,1843,1843,4
0.73339071753202,0.932559071804293,1499.9574,1844,1844,4
0.746019831979066,0.932569706074277,1501.5908,1845,1845,4
0.757457650461369,0.932610889758409,1503.225,1846,1846,4
0.757085800853877,0.932668959620502,1504.8571,1847,1847,4
0.747025203140063,0.932656094621284,1506.5127,1848,1848,4
0.745076435752651,0.932681299236242,1508.1322,1849,1849,4
0.749029059358215,0.932705214665192,1509.755,1850,1850,4
0.747390166643713,0.932708168450291,1511.3785,1851,1851,4
0.760129458752238,0.932753265090259,1513.0109,1852,1852,4
0.750247899738328,0.932778927880578,1514.6393,1853,1853,4
0.748264701831704,0.932769946419623,1516.2903,1854,1854,4
0.737136758022311,0.932788448389257,1517.9111,1855,1855,4
0.742067208373502,0.932735842595381,1519.5684,1856,1856,4
0.749091034292797,0.932745870435037,1521.2113,1857,1857,4
0.743857595372538,0.932770069794129,1522.8926,1858,1858,4
0.752410136344856,0.932771861340762,1524.5278,1859,1859,4
0.741729789285222,0.932811658370592,1526.1687,1860,1860,4
0.751645778818345,0.932844550706519,1527.8067,1861,1861,4
0.759681862002479,0.932846679197601,1529.4435,1862,1862,4
0.750709268695772,0.932854618931453,1531.1019,1863,1863,4
0.754565486847542,0.932910886548623,1532.7683,1864,1864,4
0.750213469219116,0.932930001412037,1534.4216,1865,1865,4
0.742156727723454,0.932952591745406,1536.07819999999,1866,1866,4
0.740848367993389,0.932965499062069,1537.7581,1867,1867,4
0.750275444153698,0.932938163915043,1539.4416,1868,1868,4
0.732481751824818,0.932951480272606,1541.1018,1869,1869,4
0.734554469081394,0.932968952631214,1542.752,1870,1870,4
0.75030987467291,0.933002992659009,1544.41009999999,1871,1871,4
0.744222558876188,0.933028053379233,1546.0655,1872,1872,4
0.744436028095304,0.933056904231997,1547.76819999999,1873,1873,4
0.746625809117202,0.93308640453572,1549.4333,1874,1874,4
0.761045310563283,0.933108646530642,1551.12039999999,1875,1875,4
0.75222421154111,0.933134422148407,1552.80269999999,1876,1876,4
0.738107698664096,0.933124683180555,1554.49309999999,1877,1877,4
0.750516457788183,0.933101876754423,1556.17589999999,1878,1878,4
0.744828536014323,0.933102706154788,1557.84339999999,1879,1879,4
0.737832254510398,0.933141300113487,1559.50209999999,1880,1880,4
0.760983335628701,0.933184640848628,1561.15629999999,1881,1881,4
0.747417711059083,0.933223063605022,1562.83669999999,1882,1882,4
0.742852224211541,0.933238320250373,1564.52149999999,1883,1883,4
0.751156865445531,0.933263666229677,1566.18019999999,1884,1884,4
0.735766423357664,0.933216851562352,1567.85089999999,1885,1885,4
0.766099710783638,0.933266328183928,1569.53589999999,1886,1886,4
0.764123398980857,0.933294981255501,1571.22229999999,1887,1887,4
0.752837074783088,0.933391652909951,1572.90869999999,1888,1888,4
0.736069411926732,0.933414336514638,1574.57699999999,1889,1889,4
0.750096405453794,0.933431096847789,1576.25589999999,1890,1890,4
0.741454345131525,0.933472675399621,1577.92849999999,1891,1891,4
0.754324473213056,0.933516008218989,1579.63389999999,1892,1892,4
0.738293623467842,0.933522725225576,1581.33439999999,1893,1893,4
0.743210301611348,0.933568914170441,1583.02399999999,1894,1894,4
0.740269935270624,0.933576284334145,1584.71359999999,1895,1895,4
0.733308084285911,0.933555085363426,1586.39789999999,1896,1896,4
0.732116788321168,0.933570975103116,1588.09749999999,1897,1897,4
0.749758986365514,0.933638741614345,1589.77469999999,1898,1898,4
0.738197218014048,0.933664280122325,1591.43749999999,1899,1899,4
0.74997245558463,0.933696966349375,1593.09739999999,1900,1900,4
0.756665748519488,0.933747601618903,1594.76459999999,1901,1901,4
0.759282467979617,0.933773820997195,1596.44609999999,1902,1902,4
0.751976311802782,0.933773182090324,1598.12599999999,1903,1903,4
0.740476518385897,0.93372976010653,1599.82959999999,1904,1904,4
0.741144470458614,0.933773173047322,1601.49619999999,1905,1905,4
0.738562181517697,0.933796966699811,1603.18099999999,1906,1906,4
0.755054400220355,0.933868551965153,1604.87299999999,1907,1907,4
0.741151356562457,0.933874229399814,1606.54129999999,1908,1908,4
0.754021484643988,0.933902581106328,1608.21919999999,1909,1909,4
0.764756920534362,0.933955299838187,1609.91889999999,1910,1910,4
0.766492218702658,0.934011374189017,1611.60039999999,1911,1911,4
0.750702382591929,0.934032700821267,1613.30429999999,1912,1912,4
0.750853876876463,0.934041672604161,1615.00289999999,1913,1913,4
0.750798788045724,0.934055697868219,1616.71929999999,1914,1914,4
0.749552403250241,0.934035329460885,1618.39969999999,1915,1915,4
0.748636551439196,0.934060680442817,1620.11059999999,1916,1916,4
0.759371987329569,0.934088436739664,1621.77329999999,1917,1917,4
0.740001377220769,0.934159823237479,1623.44469999999,1918,1918,4
0.748636551439196,0.934179555034056,1625.12009999998,1919,1919,4
0.738018179314144,0.934174100869172,1626.82159999999,1920,1920,4
0.739904971766974,0.934160466100958,1628.51339999999,1921,1921,4
0.762202176008814,0.934186161611163,1630.18719999999,1922,1922,4
0.754930450351191,0.934192492534803,1631.88399999999,1923,1923,4
0.746963228205481,0.934211379146951,1633.58049999999,1924,1924,4
0.742914199146123,0.93421255602916,1635.28619999999,1925,1925,4
0.745172841206445,0.934229543542441,1636.97759999999,1926,1926,4
0.755963365927558,0.934272207314627,1638.65089999999,1927,1927,4
0.748726070789147,0.934286076373077,1640.32359999999,1928,1928,4
0.748271587935546,0.93431771073772,1642.02729999999,1929,1929,4
0.738934031125189,0.934353420660212,1643.72149999999,1930,1930,4
0.758800440710646,0.934388650840033,1645.43969999999,1931,1931,4
0.758855529541385,0.934402149057062,1647.16179999999,1932,1932,4
0.75411100399394,0.934410826667484,1648.85659999999,1933,1933,4
0.763297066519763,0.934487208490646,1650.55049999999,1934,1934,4
0.761499793416885,0.934506632619016,1652.25359999999,1935,1935,4
0.742886654730753,0.934518061576927,1653.95159999999,1936,1936,4
0.754021484643988,0.93455515360091,1655.64279999999,1937,1937,4
0.761472249001515,0.934614458314099,1657.36879999999,1938,1938,4
0.740049579947666,0.934653327182491,1659.07179999999,1939,1939,4
0.742301335904145,0.934614582939077,1660.80769999999,1940,1940,4
0.751824817518248,0.934626952736018,1662.54579999999,1941,1941,4
0.74772069962815,0.934644439028245,1664.27699999999,1942,1942,4
0.75033741908828,0.934651231023122,1666.00629999999,1943,1943,4
0.75413854840931,0.934683760906426,1667.75539999999,1944,1944,4
0.752465225175596,0.934706655364167,1669.45009999999,1945,1945,4
0.758883073956755,0.934715322444433,1671.14649999999,1946,1946,4
0.767008676490841,0.934734066235387,1672.86289999999,1947,1947,4
0.739540008263325,0.934758847519647,1674.56629999999,1948,1948,4
0.76081118303264,0.934779871834233,1676.27779999999,1949,1949,4
0.748264701831704,0.934802276216059,1677.99379999999,1950,1950,4
0.756183721250516,0.934822497199518,1679.71439999999,1951,1951,4
0.751280815314695,0.934836813774112,1681.4228,1952,1952,4
0.760377358490566,0.934856621534006,1683.1162,1953,1953,4
0.747355736124501,0.934879221659377,1684.7969,1954,1954,4
0.746963228205481,0.934956988295128,1686.4661,1955,1955,4
0.754655006197493,0.934984717491211,1688.15319999999,1956,1956,4
0.73792177386035,0.934979812511291,1689.8413,1957,1957,4
0.736799338934031,0.934992083965212,1691.54299999999,1958,1958,4
0.739505577744112,0.93497602597371,1693.2739,1959,1959,4
0.749029059358215,0.934978267493292,1694.9825,1960,1960,4
0.744739016664371,0.935034579915141,1696.6921,1961,1961,4
0.759406417848781,0.935024363762833,1698.3789,1962,1962,4
0.752375705825644,0.935053835552289,1700.0842,1963,1963,4
0.736468805949594,0.935049824167275,1701.7602,1964,1964,4
0.751342790249277,0.935068871257219,1703.4702,1965,1965,4
0.759130973695083,0.935113268910039,1705.2046,1966,1966,4
0.735924803746041,0.935128044769742,1706.9241,1967,1967,4
0.759950420052334,0.935184355599909,1708.6774,1968,1968,4
0.749366478446495,0.935237596956974,1710.4051,1969,1969,4
0.738500206583115,0.935252686194499,1712.1601,1970,1970,4
0.750970940641785,0.935253722896097,1713.8963,1971,1971,4
0.757850158380388,0.935260106034947,1715.6307,1972,1972,4
0.744098609007024,0.93527578625959,1717.3102,1973,1973,4
0.748850020658311,0.935287668218149,1719.0262,1974,1974,4
0.765700316760777,0.93535561982641,1720.719,1975,1975,4
0.751218840380113,0.935388690295787,1722.4169,1976,1976,4
0.751342790249277,0.935426075014185,1724.1781,1977,1977,4
0.754290042693844,0.935444641236712,1725.9509,1978,1978,4
0.748698526373778,0.935451051776353,1727.7088,1979,1979,4
0.749724555846302,0.935459065778132,1729.4835,1980,1980,4
0.74172290318138,0.935479844698005,1731.2704,1981,1981,4
0.756266354496626,0.935482692179063,1733.0332,1982,1982,4
0.761472249001515,0.935495843618291,1734.8037,1983,1983,4
0.747569205343616,0.935524901369786,1736.5627,1984,1984,4
0.736558325299545,0.935559821162493,1738.3192,1985,1985,4
0.76691915714089,0.935586903264598,1740.1121,1986,1986,4
0.741640269935271,0.935574624260501,1741.8728,1987,1987,4
0.757182206307671,0.935589175331135,1743.6518,1988,1988,4
0.750612863241978,0.935626864873932,1745.3944,1989,1989,4
0.752313730891062,0.935668012048702,1747.1539,1990,1990,4
0.737501721525961,0.935714007903543,1748.9094,1991,1991,4
0.756204379562044,0.935759676691178,1750.6657,1992,1992,4
0.752162236606528,0.935804128814237,1752.4025,1993,1993,4
0.747445255474453,0.935808466153311,1754.1242,1994,1994,4
0.744615066795207,0.935794335029112,1755.8594,1995,1995,4
0.750764357526511,0.935805979695406,1757.6037,1996,1996,4
0.75672772345407,0.935833326363727,1759.3284,1997,1997,4
0.748209613000964,0.935860051847778,1761.04849999999,1998,1998,4
0.745379424321719,0.935885084967204,1762.79939999999,1999,1999,4
0.76658173805261,0.935877368865714,1764.54229999999,2000,2000,4
0.761871643024377,0.935873172188935,1766.27139999999,2001,2001,4
0.764887756507368,0.935885305562496,1767.98229999999,2002,2002,4
0.75450351191296,0.935941637767963,1769.68959999999,2003,2003,4
0.75897947941055,0.93594242943598,1771.4224,2004,2004,4
0.750826332461093,0.935970002797037,1773.1599,2005,2005,4
0.752651149979342,0.936007045477539,1774.9061,2006,2006,4
0.752892163613827,0.936031428264518,1776.66629999999,2007,2007,4
0.753140063352155,0.936026342770519,1778.4178,2008,2008,4
0.747204241839967,0.936052458816829,1780.1521,2009,2009,4
0.747266216774549,0.936069865623243,1781.88109999999,2010,2010,4
0.748788045723729,0.936114779658092,1783.598,2011,2011,4
0.755722352293073,0.936153500487708,1785.34029999999,2012,2012,4
0.749394022861865,0.936201265513017,1787.09269999999,2013,2013,4
0.747052747555433,0.936188014265271,1788.88539999999,2014,2014,4
0.741757333700592,0.936187853138392,1790.67179999999,2015,2015,4
0.74586145159069,0.936240630625906,1792.49419999999,2016,2016,4
0.754565486847542,0.936296510308194,1794.30629999999,2017,2017,4
0.731228480925492,0.936277961867247,1796.12429999999,2018,2018,4
0.744071064591654,0.936272307091276,1797.90929999999,2019,2019,4
0.761837212505165,0.936289258788204,1799.69399999999,2020,2020,4
0.732295827021071,0.936294016733358,1801.48459999999,2021,2021,4
0.738651700867649,0.936312747248829,1803.26009999999,2022,2022,4
0.750123949869164,0.936302669949775,1805.06139999999,2023,2023,4
0.748361107285498,0.936351094303661,1806.82699999999,2024,2024,4
0.753167607767525,0.936373065709689,1808.59449999999,2025,2025,4
0.745895882109902,0.936399349729612,1810.3727,2026,2026,4
0.758283982922462,0.936423786919639,1812.1565,2027,2027,4
0.754627461782124,0.93644722024508,1813.9148,2028,2028,4
0.754386448147638,0.936509442752363,1815.6762,2029,2029,4
0.751335904145434,0.936517278175002,1817.4444,2030,2030,4
0.737226277372263,0.936518649987387,1819.2072,2031,2031,4
0.748512601570032,0.93652763243734,1820.9976,2032,2032,4
0.749573061561768,0.936537876797641,1822.7854,2033,2033,4
0.739719046963228,0.936524132519252,1824.5769,2034,2034,4
0.747231786255337,0.936518038196241,1826.3774,2035,2035,4
0.751005371160997,0.93650933436351,1828.1894,2036,2036,4
0.747479685993665,0.936514001053012,1829.98,2037,2037,4
0.751246384795483,0.936553328084361,1831.7593,2038,2038,4
0.747080291970803,0.936573596995554,1833.5533,2039,2039,4
0.752348161410274,0.936591092381852,1835.3453,2040,2040,4
0.742941743561493,0.936667720821896,1837.1865,2041,2041,4
0.73789422944498,0.936691851445391,1838.9877,2042,2042,4
0.745379424321719,0.936713591737867,1840.8058,2043,2043,4
0.754751411651288,0.936748551215079,1842.6364,2044,2044,4
0.760349814075196,0.936814562800814,1844.4435,2045,2045,4
0.753374190882799,0.936843252324753,1846.206,2046,2046,4
0.758153146949456,0.93684768786141,1847.9788,2047,2047,4
0.746288390028922,0.936849446814679,1849.7928,2048,2048,4
0.754441536978378,0.936854741019845,1851.5759,2049,2049,4
0.743492631868889,0.936890566616338,1853.3846,2050,2050,4
0.746901253270899,0.936880441763542,1855.161,2051,2051,4
0.744649497314419,0.936844515189786,1856.9293,2052,2052,4
0.74014598540146,0.936876705423615,1858.7304,2053,2053,4
0.751218840380113,0.93689273726028,1860.513,2054,2054,4
0.761348299132351,0.936887224136971,1862.2759,2055,2055,4
0.762264150943396,0.936944331453431,1864.0531,2056,2056,4
0.753319102052059,0.937002558613923,1865.8282,2057,2057,4
0.749476656107974,0.937016645363479,1867.6252,2058,2058,4
0.755384933204793,0.93700243238704,1869.4021,2059,2059,4
0.741757333700592,0.936984235095292,1871.1956,2060,2060,4
0.731772483129046,0.937007466655742,1872.9889,2061,2061,4
0.738775650736813,0.936953917704221,1874.8144,2062,2062,4
0.766278749483542,0.936990961324551,1876.5953,2063,2063,4
0.757278611761465,0.937010851723747,1878.3887,2064,2064,4
0.7461713262636,0.937029403243337,1880.1846,2065,2065,4
0.761988706789698,0.937060721983822,1881.973,2066,2066,4
0.749517972731029,0.937062936273219,1883.7818,2067,2067,4
0.742301335904145,0.937112059051735,1885.5805,2068,2068,4
0.74969012532709,0.937122166075948,1887.3989,2069,2069,4
0.750881421291833,0.937132041887959,1889.2126,2070,2070,4
0.747445255474453,0.937140380492361,1891.0207,2071,2071,4
0.747844649497315,0.93710165019533,1892.825,2072,2072,4
0.755846302162237,0.937100931719619,1894.6313,2073,2073,4
0.755598402423909,0.937121625326387,1896.4162,2074,2074,4
0.741419914612312,0.937111166333062,1898.2032,2075,2075,4
0.74619887067897,0.937146712073464,1900.0191,2076,2076,4
0.765183858972593,0.937199449696628,1901.8308,2077,2077,4
0.738197218014048,0.937218494019892,1903.6664,2078,2078,4
0.747114722490015,0.937244819529119,1905.5492,2079,2079,4
0.765493733645503,0.937349880641894,1907.3828,2080,2080,4
0.751074232199421,0.937350541764178,1909.1965,2081,2081,4
0.754234953863104,0.937404134641425,1911.0101,2082,2082,4
0.748973970527476,0.937443441196641,1912.877,2083,2083,4
0.747114722490015,0.937442322228473,1914.7232,2084,2084,4
0.737288252306845,0.937454666766623,1916.5675,2085,2085,4
0.749091034292797,0.937464930455898,1918.4453,2086,2086,4
0.737012808153147,0.937502827156709,1920.3403,2087,2087,4
0.749421567277235,0.937493630374548,1922.1882,2088,2088,4
0.749270072992701,0.937464231908364,1924.0388,2089,2089,4
0.748175182481752,0.937457874218973,1925.8924,2090,2090,4
0.763386585869715,0.93746938589223,1927.7283,2091,2091,4
0.755419363724005,0.937506593760837,1929.5945,2092,2092,4
0.757974108249552,0.937543915462403,1931.4632,2093,2093,4
0.757547169811321,0.937557484261882,1933.3246,2094,2094,4
0.754049029059358,0.937550938314089,1935.2041,2095,2095,4
0.755109489051095,0.937568489405842,1937.0684,2096,2096,4
0.743368681999725,0.93759609307037,1938.9398,2097,2097,4
0.735580498553918,0.937594614999049,1940.7893,2098,2098,4
0.750729927007299,0.937615408569158,1942.6361,2099,2099,4
0.754558600743699,0.937609799728878,1944.4898,2100,2100,4
0.749056603773585,0.937626334085832,1946.3259,2101,2101,4
0.730229995868338,0.937670556282074,1948.1873,2102,2102,4
0.738286737363999,0.937685927286646,1950.0261,2103,2103,4
0.75188679245283,0.937722050087057,1951.8943,2104,2104,4
0.75185924803746,0.937758554085638,1953.74,2105,2105,4
0.748850020658312,0.937744334000379,1955.61719999999,2106,2106,4
0.749270072992701,0.937780864944611,1957.485,2107,2107,4
0.751315245833907,0.937785111030675,1959.3458,2108,2108,4
0.748388651700868,0.93781310780058,1961.2247,2109,2109,4
0.73378322545104,0.937798412016435,1963.0973,2110,2110,4
0.761988706789698,0.937827921593011,1965.007,2111,2111,4
0.756720837350227,0.937828945974798,1966.8784,2112,2112,4
0.754806500482027,0.937837677903029,1968.7701,2113,2113,4
0.744918055364275,0.937839554900932,1970.662,2114,2114,4
0.758607629803057,0.937882665609341,1972.5514,2115,2115,4
0.749394022861865,0.93790084809825,1974.43829999999,2116,2116,4
0.749758986365514,0.937891374635956,1976.32449999999,2117,2117,4
0.752527200110178,0.937934454255917,1978.18079999999,2118,2118,4
0.763565624569618,0.937970407145909,1980.04759999999,2119,2119,4
0.763414130285085,0.937985956142165,1981.8931,2120,2120,4
0.757306156176835,0.938020877355895,1983.7946,2121,2121,4
0.758311527337832,0.938014386809192,1985.64859999999,2122,2122,4
0.754172978928522,0.938055605771263,1987.5301,2123,2123,4
0.748361107285498,0.938093693355768,1989.3764,2124,2124,4
0.745957857044484,0.938104637820417,1991.2193,2125,2125,4
0.736399944911169,0.938103999792464,1993.0496,2126,2126,4
0.738865170086765,0.938123786243864,1994.8734,2127,2127,4
0.754806500482027,0.938140598213359,1996.7213,2128,2128,4
0.752795758160033,0.938160830296676,1998.5714,2129,2129,4
0.747899738328054,0.938141863828906,2000.4147,2130,2130,4
0.764178487811596,0.938122480153126,2002.2732,2131,2131,4
0.744704586145159,0.93813371367712,2004.1516,2132,2132,4
0.755019969701143,0.938172817488952,2006.0048,2133,2133,4
0.756452279300372,0.938209972261751,2007.8451,2134,2134,4
0.761045310563283,0.938208834385921,2009.6961,2135,2135,4
0.733459578570445,0.938216499069598,2011.5761,2136,2136,4
0.759220493045035,0.938260742014051,2013.4262,2137,2137,4
0.750213469219116,0.93826765486525,2015.3127,2138,2138,4
0.744553091860625,0.938267273744705,2017.1811,2139,2139,4
0.741481889546894,0.938265424699997,2019.0802,2140,2140,4
0.761134829913235,0.938254802339696,2020.9474,2141,2141,4
0.740572923839692,0.938265881538241,2022.8194,2142,2142,4
0.759068998760501,0.938255543235355,2024.7044,2143,2143,4
0.759068998760501,0.938299382541046,2026.5957,2144,2144,4
0.752162236606528,0.93828002721415,2028.4914,2145,2145,4
0.757698664095855,0.938315143250111,2030.3925,2146,2146,4
0.748843134554469,0.938339089594654,2032.2774,2147,2147,4
0.750550888307396,0.938348191373188,2034.1785,2148,2148,4
0.760955791213332,0.938402006608872,2036.088,2149,2149,4
0.738038837625671,0.938425870878556,2037.9987,2150,2150,4
0.752430794656383,0.938396553453627,2039.8728,2151,2151,4
0.754689436716706,0.938412551057054,2041.7635,2152,2152,4
0.756576229169536,0.938426694125425,2043.6595,2153,2153,4
0.74845062663545,0.938422874763548,2045.56020000001,2154,2154,4
0.735490979203966,0.938459362584242,2047.44980000001,2155,2155,4
0.72545103980168,0.938493300746766,2049.32900000001,2156,2156,4
0.751432309599229,0.938488848635864,2051.2515,2157,2157,4
0.756576229169536,0.93851596150296,2053.1322,2158,2158,4
0.757182206307671,0.938538013561771,2055.02250000001,2159,2159,4
0.75188679245283,0.938576134442812,2056.94060000001,2160,2160,4
0.757333700592205,0.938585005564539,2058.8531,2161,2161,4
0.755233438920259,0.938567867430439,2060.8098,2162,2162,4
0.738286737363999,0.938573838480336,2062.72920000001,2163,2163,4
0.759523481614103,0.93862548347307,2064.6585,2164,2164,4
0.735036496350365,0.938676117976664,2066.5986,2165,2165,4
0.752038286737364,0.938720446001041,2068.5188,2166,2166,4
0.747596749758986,0.938751899623438,2070.4313,2167,2167,4
0.768406555570858,0.938756080096923,2072.357,2168,2168,4
0.740813937474177,0.938737178978021,2074.2842,2169,2169,4
0.758401046687784,0.938728296937607,2076.2564,2170,2170,4
0.756541798650324,0.938755340880407,2078.1766,2171,2171,4
0.75261671946013,0.938775142447388,2080.1238,2172,2172,4
0.755446908139375,0.938765393937835,2082.0717,2173,2173,4
0.761045310563283,0.938788233389657,2084.0097,2174,2174,4
0.757244181242253,0.938811019882062,2085.9321,2175,2175,4
0.739533122159482,0.938828031446255,2087.8475,2176,2176,4
0.752162236606528,0.938833095329488,2089.7713,2177,2177,4
0.740201074232199,0.938818572102853,2091.6877,2178,2178,4
0.751370334664647,0.938799111588408,2093.6492,2179,2179,4
0.755205894504889,0.938842708103822,2095.5688,2180,2180,4
0.741302850846991,0.938836144351619,2097.4984,2181,2181,4
0.743795620437956,0.938853023932936,2099.4343,2182,2182,4
0.744036634072442,0.938863843068933,2101.4013,2183,2183,4
0.73944360280953,0.938887234052697,2103.3621,2184,2184,4
0.743396226415094,0.938899057875452,2105.2701,2185,2185,4
0.738899600605977,0.938961072618755,2107.1809,2186,2186,4
0.743003718496075,0.939007791076917,2109.1457,2187,2187,4
0.74653628976725,0.938999938099974,2111.1099,2188,2188,4
0.754324473213056,0.939053207315978,2113.0853,2189,2189,4
0.748547032089244,0.939049349188332,2115.0914,2190,2190,4
0.746749758986365,0.939087343131476,2117.0534,2191,2191,4
0.752348161410274,0.939104231546817,2119.0565,2192,2192,4
0.753863104255612,0.939102030311216,2121.0058,2193,2193,4
0.754655006197493,0.939149478581465,2122.9326,2194,2194,4
0.758731579672221,0.939180634442827,2124.8957,2195,2195,4
0.751129321030161,0.939236205112162,2126.8457,2196,2196,4
0.760005508883074,0.939290281655596,2128.8036,2197,2197,4
0.749421567277235,0.939307104698574,2130.786,2198,2198,4
0.757209750723041,0.939324963693165,2132.7377,2199,2199,4
0.751122434926319,0.939360135287252,2134.6798,2200,2200,4
0.7624431896433,0.939364297344002,2136.6429,2201,2201,4
0.732874259743837,0.939312762234797,2138.5825,2202,2202,4
0.750392507919019,0.939332989203485,2140.5804,2203,2203,4
0.753319102052059,0.93936796675224,2142.5169,2204,2204,4
0.755171463985677,0.939378772531858,2144.4921,2205,2205,4
0.767738603498141,0.93940965740098,2146.4417,2206,2206,4
0.755143919570307,0.939433857639756,2148.3762,2207,2207,4
0.759977964467704,0.939462565057707,2150.3543,2208,2208,4
0.757877702795758,0.939515274292268,2152.2912,2209,2209,4
0.746591378597989,0.939498774338691,2154.1862,2210,2210,4
0.758945048891337,0.939525328451851,2156.1212,2211,2211,4
0.758731579672221,0.939556946299331,2158.0777,2212,2212,4
0.742425285773309,0.939604686995319,2160.0182,2213,2213,4
0.748326676766286,0.939619001905456,2161.944,2214,2214,4
0.758821099022173,0.939603222672833,2163.8881,2215,2215,4
0.746260845613552,0.939654834977169,2165.7931,2216,2216,4
0.756996281503925,0.939650494393423,2167.7123,2217,2217,4
0.755536427489327,0.939676798510576,2169.6692,2218,2218,4
0.740779506954965,0.939648080884268,2171.6716,2219,2219,4
0.739629527613276,0.939661411425057,2173.682,2220,2220,4
0.751976311802782,0.939678454868789,2175.6717,2221,2221,4
0.747080291970803,0.939681506018089,2177.6776,2222,2222,4
0.762346784189506,0.939689785051911,2179.67990000001,2223,2223,4
0.746315934444291,0.939677336356077,2181.67970000001,2224,2224,4
0.735126015700317,0.939709409377468,2183.71650000001,2225,2225,4
0.751645778818345,0.93976081703487,2185.70260000001,2226,2226,4
0.754049029059358,0.939746508507619,2187.70760000001,2227,2227,4
0.757850158380388,0.939751735928124,2189.75330000001,2228,2228,4
0.748147638066382,0.939781386150077,2191.71670000001,2229,2229,4
0.761775237570583,0.939835225907352,2193.68010000001,2230,2230,4
0.758704035256852,0.939875018529214,2195.67420000001,2231,2231,4
0.742576780057843,0.939903503725791,2197.64740000001,2232,2232,4
0.745344993802507,0.93991090309414,2199.68380000001,2233,2233,4
0.747865307808842,0.939931394898044,2201.66660000001,2234,2234,4
0.743334251480512,0.939943872396979,2203.64910000001,2235,2235,4
0.757726208511224,0.939971726301466,2205.72200000001,2236,2236,4
0.750943396226415,0.939969616713239,2207.70370000001,2237,2237,4
0.752981682963779,0.939985194172637,2209.67780000001,2238,2238,4
0.748237157416334,0.93998152129099,2211.65240000001,2239,2239,4
0.765941330395262,0.940042635427008,2213.61490000001,2240,2240,4
0.75222421154111,0.940060293517756,2215.56740000001,2241,2241,4
0.757795069549649,0.940155708337576,2217.51290000001,2242,2242,4
0.745778818344581,0.940171473361838,2219.45260000001,2243,2243,4
0.752981682963779,0.940179620683679,2221.42030000001,2244,2244,4
0.749938025065418,0.940216548570615,2223.37340000001,2245,2245,4
0.759551026029473,0.940223250857396,2225.32440000001,2246,2246,4
0.739168158655833,0.94022667096099,2227.26160000001,2247,2247,4
0.740903456824129,0.94022380271747,2229.25590000001,2248,2248,4
0.754379562043796,0.940231199687959,2231.19980000001,2249,2249,4
0.751032915576367,0.940249869669395,2233.15190000001,2250,2250,4
0.753250241013635,0.940254505481272,2235.08830000001,2251,2251,4
0.756176835146674,0.940219420109483,2237.05410000001,2252,2252,4
0.75258917504476,0.94022449794519,2239.00610000001,2253,2253,4
0.743885139787908,0.9402785799161,2240.96590000001,2254,2254,4
0.751370334664647,0.940311757105002,2242.93200000001,2255,2255,4
0.745799476656108,0.940302880912569,2244.92150000001,2256,2256,4
0.744188128356976,0.940285798355104,2246.88080000001,2257,2257,4
0.748726070789147,0.940316650863709,2248.86270000001,2258,2258,4
0.760404902905936,0.940332231625053,2250.84420000001,2259,2259,4
0.746866822751687,0.940359666538117,2252.8652,2260,2260,4
0.756479823715742,0.94038836072755,2254.91550000001,2261,2261,4
0.751824817518248,0.94040917707932,2256.96620000001,2262,2262,4
0.737708304641234,0.940415390905244,2258.97280000001,2263,2263,4
0.753346646467429,0.940402502466015,2261.04080000001,2264,2264,4
0.754352017628426,0.940417595809758,2263.06120000001,2265,2265,4
0.744525547445255,0.940407254717149,2265.09600000001,2266,2266,4
0.755570858008539,0.940436095352988,2267.09850000001,2267,2267,4
0.751487398429968,0.940479400013322,2269.1281,2268,2268,4
0.749752100261672,0.940488203772866,2271.16800000001,2269,2269,4
0.757299270072993,0.940494842433003,2273.23620000001,2270,2270,4
0.748478171050819,0.940518991372916,2275.23790000001,2271,2271,4
0.743003718496075,0.940556777768432,2277.24650000001,2272,2272,4
0.760955791213332,0.940595522016189,2279.21720000001,2273,2273,4
0.750791901941881,0.940612294080649,2281.22380000001,2274,2274,4
0.746074920809806,0.940641123806714,2283.25350000001,2275,2275,4
0.752465225175596,0.940658954149575,2285.26730000001,2276,2276,4
0.734024239085525,0.940638925600684,2287.26980000001,2277,2277,4
0.752582288940917,0.940666459937261,2289.25070000001,2278,2278,4
0.756996281503925,0.940662685632634,2291.22600000001,2279,2279,4
0.751645778818345,0.940638682569113,2293.22620000001,2280,2280,4
0.760831841344167,0.940631892053036,2295.20170000001,2281,2281,4
0.749208098058119,0.9406286020895,2297.18510000001,2282,2282,4
0.754290042693844,0.940638156738732,2299.19140000001,2283,2283,4
0.753532571271175,0.940651200182864,2301.19470000001,2284,2284,4
0.750853876876463,0.940656071515278,2303.19880000001,2285,2285,4
0.756176835146674,0.940670231680699,2305.24820000001,2286,2286,4
0.751611348299132,0.940678203202448,2307.23600000001,2287,2287,4
0.758821099022173,0.940681686436688,2309.27610000001,2288,2288,4
0.746467428728825,0.940711795085568,2311.31460000001,2289,2289,4
0.742976174080705,0.940714701152557,2313.31420000001,2290,2290,4
0.765059909103429,0.940745904158174,2315.30450000001,2291,2291,4
0.756452279300372,0.940781953065912,2317.32560000001,2292,2292,4
0.752892163613827,0.94078301359075,2319.31620000001,2293,2293,4
0.766457788183446,0.9408073534245,2321.33310000001,2294,2294,4
0.756266354496626,0.940832422886156,2323.38410000001,2295,2295,4
0.743244732130561,0.940841727800492,2325.41440000001,2296,2296,4
0.734878115961989,0.940824613461355,2327.42870000001,2297,2297,4
0.754716981132076,0.940842421310272,2329.42110000001,2298,2298,4
0.748664095854566,0.940881837426494,2331.42110000001,2299,2299,4
0.751273929210852,0.940861142158835,2333.44420000001,2300,2300,4
0.760377358490566,0.940865162736609,2335.41680000001,2301,2301,4
0.746047376394436,0.940860833578075,2337.40680000001,2302,2302,4
0.761348299132351,0.940921917001454,2339.39930000001,2303,2303,4
0.76176835146674,0.940953616575439,2341.37960000001,2304,2304,4
0.759674975898637,0.940983912837311,2343.36640000001,2305,2305,4
0.744890510948905,0.941022723959863,2345.33760000001,2306,2306,4
0.753711609971078,0.941050705422206,2347.30950000001,2307,2307,4
0.747348850020658,0.941062372489466,2349.3133,2308,2308,4
0.736888858283983,0.941022721777929,2351.2884,2309,2309,4
0.75793967773034,0.941051918104199,2353.31650000001,2310,2310,4
0.740290593582151,0.941062269800844,2355.3646,2311,2311,4
0.760315383555984,0.94107767894436,2357.40920000001,2312,2312,4
0.75599779644677,0.941103821363572,2359.46160000001,2313,2313,4
0.75571546618923,0.941103335462084,2361.5018,2314,2314,4
0.750578432722765,0.941081884346382,2363.5499,2315,2315,4
0.779300371849607,0.941101761737134,2365.6104,2316,2316,4
0.762718633796998,0.941150053312856,2367.66180000001,2317,2317,4
0.757361245007575,0.941146907937827,2369.7126,2318,2318,4
0.751459854014598,0.941190581086852,2371.7816,2319,2319,4
0.740235504751412,0.941179693878021,2373.88410000001,2320,2320,4
0.742335766423358,0.941191811825748,2375.93240000001,2321,2321,4
0.754627461782124,0.941224038816642,2377.9881,2322,2322,4
0.75641784878116,0.941242300674091,2380.0659,2323,2323,4
0.769349951797273,0.941248178929535,2382.13770000001,2324,2324,4
0.75413854840931,0.94132179113358,2384.19880000001,2325,2325,4
0.745737501721526,0.941308479774743,2386.2743,2326,2326,4
0.747204241839967,0.941318791850059,2388.35890000001,2327,2327,4
0.745406968737089,0.941334923598051,2390.42790000001,2328,2328,4
0.745709957306156,0.941364517793929,2392.4812,2329,2329,4
0.746990772620851,0.941407605112943,2394.55130000001,2330,2330,4
0.765941330395262,0.94141799464849,2396.6092,2331,2331,4
0.742790249276959,0.941427368122764,2398.6932,2332,2332,4
0.756541798650324,0.941477938165163,2400.7732,2333,2333,4
0.745771932240738,0.941486882262518,2402.84280000001,2334,2334,4
0.762925216912271,0.941514027639423,2404.96050000001,2335,2335,4
0.740325024101363,0.941535680111472,2407.0297,2336,2336,4
0.746653353532571,0.941563760984202,2409.0948,2337,2337,4
0.745586007436992,0.941575418316743,2411.1664,2338,2338,4
0.74549648808704,0.941598521550035,2413.2537,2339,2339,4
0.746990772620851,0.941628641022442,2415.3175,2340,2340,4
0.741509433962264,0.941641756901913,2417.41010000001,2341,2341,4
0.741598953312216,0.941658176546419,2419.4751,2342,2342,4
0.741874397465914,0.94165400084823,2421.5656,2343,2343,4
0.763448560804297,0.941684888809258,2423.6097,2344,2344,4
0.75830464123399,0.941693466786601,2425.6593,2345,2345,4
0.754413992563008,0.941717781628254,2427.712,2346,2346,4
0.732378460267181,0.941744946538839,2429.7841,2347,2347,4
0.752678694394711,0.941728133676912,2431.8396,2348,2348,4
0.740903456824129,0.941765445951449,2433.8975,2349,2349,4
0.759977964467704,0.941800181401084,2435.9771,2350,2350,4
0.742211816554194,0.94182807842076,2438.0416,2351,2351,4
0.752065831152734,0.941850398007451,2440.0871,2352,2352,4
0.75292659413304,0.941891524211594,2442.1401,2353,2353,4
0.750213469219116,0.941904417026451,2444.1895,2354,2354,4
0.748567690400771,0.941951646472908,2446.2582,2355,2355,4
0.733060184547583,0.941944752391347,2448.3251,2356,2356,4
0.750970940641785,0.941955273968847,2450.3835,2357,2357,4
0.758063627599504,0.941965821878689,2452.4763,2358,2358,4
0.750089519349952,0.942000047450963,2454.5374,2359,2359,4
0.746556948078777,0.942000840471769,2456.5905,2360,2360,4
0.748202726897122,0.94201264016722,2458.6404,2361,2361,4
0.741605839416058,0.942029679620556,2460.6898,2362,2362,4
0.748691640269935,0.942055019079837,2462.7698,2363,2363,4
0.75796722214571,0.942084668243037,2464.8351,2364,2364,4
0.75757471422669,0.94215464695191,2466.9192,2365,2365,4
0.75639030436579,0.942151112808585,2469.013,2366,2366,4
0.752733783225451,0.942191099394048,2471.075,2367,2367,4
0.751280815314695,0.942200820277765,2473.1454,2368,2368,4
0.756204379562044,0.942232917433655,2475.2263,2369,2369,4
0.74966258091172,0.94227889836767,2477.3126,2370,2370,4
0.743823164853326,0.942292513385776,2479.3728,2371,2371,4
0.75537804710095,0.94230366539808,2481.4541,2372,2372,4
0.751149979341688,0.942295057947842,2483.5553,2373,2373,4
0.757423219942157,0.942288675514688,2485.6134,2374,2374,4
0.76238810081256,0.942328560080255,2487.6422,2375,2375,4
0.746074920809806,0.942321690121909,2489.6782,2376,2376,4
0.772483129045586,0.942341784540089,2491.7131,2377,2377,4
0.761196804847817,0.94238889921574,2493.7757,2378,2378,4
0.757237295138411,0.942405339366423,2495.8308,2379,2379,4
0.742356424734885,0.942425910154134,2497.9039,2380,2380,4
0.750179038699903,0.942445127300175,2499.9707,2381,2381,4
0.755171463985677,0.942444877405157,2502.02059999999,2382,2382,4
0.756631318000275,0.942463662253183,2504.0715,2383,2383,4
0.766209888445118,0.942502326656054,2506.1303,2384,2384,4
0.761189918743975,0.942468942275805,2508.1911,2385,2385,4
0.744339622641509,0.942421572981509,2510.2798,2386,2386,4
0.747569205343617,0.942405128469841,2512.3533,2387,2387,4
0.741151356562457,0.942427271354853,2514.43429999999,2388,2388,4
0.753470596336593,0.942435359943791,2516.5256,2389,2389,4
0.751184409860901,0.942454961692247,2518.5823,2390,2390,4
0.750970940641785,0.94244760477786,2520.6266,2391,2391,4
0.749848505715466,0.94246426264652,2522.67379999999,2392,2392,4
0.75,0.942514411477793,2524.78339999999,2393,2393,4
0.751156865445531,0.942556183831036,2526.8667,2394,2394,4
0.751149979341688,0.942568336373659,2528.98049999999,2395,2395,4
0.759950420052334,0.942571327592823,2531.09519999999,2396,2396,4
0.759096543175871,0.94259559152224,2533.19729999999,2397,2397,4
0.755928935408346,0.942633247657066,2535.29369999999,2398,2398,4
0.766795207271726,0.942669464339219,2537.3718,2399,2399,4
0.748478171050819,0.942723752845271,2539.45949999999,2400,2400,4
0.762622228343203,0.942762220664666,2541.57249999999,2401,2401,4
0.753711609971078,0.942781166193934,2543.69119999999,2402,2402,4
0.750819446357251,0.942815119418797,2545.78809999999,2403,2403,4
0.753078088417573,0.942807776554683,2547.91719999999,2404,2404,4
0.745503374190883,0.942806274036258,2550.02839999999,2405,2405,4
0.769377496212643,0.942869189977227,2552.12769999999,2406,2406,4
0.754531056328329,0.942875075020758,2554.22589999999,2407,2407,4
0.756720837350227,0.942884891012646,2556.36509999999,2408,2408,4
0.754104117890098,0.942880734419694,2558.46659999999,2409,2409,4
0.741936372400496,0.942867198124203,2560.60019999999,2410,2410,4
0.752644263875499,0.942841887091429,2562.72509999999,2411,2411,4
0.740834595785705,0.942849078424998,2564.84449999999,2412,2412,4
0.744057292383969,0.942815910231307,2566.9517,2413,2413,4
0.757574714226691,0.942833268128991,2569.0601,2414,2414,4
0.759578570444842,0.942866808906125,2571.1777,2415,2415,4
0.755137033466465,0.942861709946474,2573.3372,2416,2416,4
0.748994628839003,0.942850995122552,2575.47199999999,2417,2417,4
0.759310012394987,0.94288615772395,2577.58289999999,2418,2418,4
0.749387136758022,0.942880061744326,2579.7245,2419,2419,4
0.734692191158243,0.942886680189563,2581.8405,2420,2420,4
0.758518110453106,0.942894432925403,2583.94989999999,2421,2421,4
0.762594683927834,0.942936209881159,2586.06169999999,2422,2422,4
0.759730064729376,0.942972163048902,2588.19579999999,2423,2423,4
0.743850709268696,0.942970468558822,2590.34219999999,2424,2424,4
0.765638341826195,0.942999724202191,2592.49329999999,2425,2425,4
0.750853876876463,0.943040690370459,2594.65469999999,2426,2426,4
0.754496625809117,0.943035750617493,2596.81069999999,2427,2427,4
0.750667952072717,0.943056314484985,2598.94129999999,2428,2428,4
0.747899738328054,0.943077573794168,2601.05199999999,2429,2429,4
0.750605977138135,0.943073116812783,2603.16169999999,2430,2430,4
0.746894367167057,0.943085216970405,2605.29469999999,2431,2431,4
0.745007574714227,0.943112706609792,2607.43529999999,2432,2432,4
0.746680897947941,0.943121658539919,2609.53319999999,2433,2433,4
0.757051370334665,0.943144980125621,2611.67839999999,2434,2434,4
0.75312629114447,0.9431499083951,2613.80489999999,2435,2435,4
0.752065831152734,0.943176774026107,2615.96209999999,2436,2436,4
0.755199008401047,0.943216852623671,2618.13739999999,2437,2437,4
0.753346646467429,0.943278517639023,2620.32089999999,2438,2438,4
0.752981682963779,0.943302018631911,2622.46389999999,2439,2439,4
0.751005371160997,0.943310033466638,2624.64599999999,2440,2440,4
0.75608042969288,0.943318930625606,2626.79999999999,2441,2441,4
0.746618923013359,0.943351116286825,2628.94129999999,2442,2442,4
0.757388789422945,0.943320058254987,2631.06869999999,2443,2443,4
0.742872882523068,0.943316859055534,2633.19059999999,2444,2444,4
0.753401735298168,0.943350466719499,2635.30039999999,2445,2445,4
0.750943396226415,0.943354530512623,2637.45009999999,2446,2446,4
0.750846990772621,0.943389911117641,2639.57619999999,2447,2447,4
0.744856080429693,0.943389965121264,2641.67899999999,2448,2448,4
0.738954689436717,0.94336268595878,2643.81529999999,2449,2449,4
0.740807051370335,0.943316118513365,2645.93759999999,2450,2450,4
0.755260983335629,0.943319442238987,2648.07959999999,2451,2451,4
0.755384933204793,0.943311033105907,2650.22639999999,2452,2452,4
0.752768213744663,0.94331682337394,2652.41649999999,2453,2453,4
0.763448560804297,0.943347210862929,2654.55879999999,2454,2454,4
0.751583803883763,0.943342045879804,2656.71009999999,2455,2455,4
0.749786530780884,0.943380938301827,2658.88249999999,2456,2456,4
0.760797410824955,0.94339242641768,2661.01639999998,2457,2457,4
0.75605288527751,0.943413425701889,2663.11369999999,2458,2458,4
0.729073130422807,0.943396628114696,2665.20899999999,2459,2459,4
0.737680760225864,0.943435026210947,2667.30539999999,2460,2460,4
0.758091172014874,0.943433941911897,2669.47649999999,2461,2461,4
0.760583941605839,0.943452326609129,2671.66649999999,2462,2462,4
0.754104117890098,0.943433637692501,2673.84829999999,2463,2463,4
0.758972593306707,0.943442473904665,2676.03259999999,2464,2464,4
0.754290042693844,0.943453921973553,2678.14779999999,2465,2465,4
0.765576366891613,0.943490211591203,2680.26659999999,2466,2466,4
0.7519143368682,0.943497902918636,2682.40139999999,2467,2467,4
0.766333838314282,0.943520949393079,2684.58689999999,2468,2468,4
0.753222696598265,0.943560927689756,2686.76289999999,2469,2469,4
0.7636275995042,0.943637755571169,2688.93859999998,2470,2470,4
0.738961575540559,0.943640230926558,2691.13039999999,2471,2471,4
0.75225175595648,0.943687494601315,2693.27929999998,2472,2472,4
0.747562319239774,0.94368135248997,2695.42369999999,2473,2473,4
0.755143919570307,0.943683877798409,2697.57349999999,2474,2474,4
0.738589725933067,0.943714662930695,2699.77309999998,2475,2475,4
0.762353670293348,0.943714300173922,2701.94039999998,2476,2476,4
0.753498140751963,0.943764729739089,2704.12659999999,2477,2477,4
0.754778956066657,0.94380025536121,2706.32189999999,2478,2478,4
0.752065831152734,0.943824157837041,2708.50369999999,2479,2479,4
0.742604324473213,0.943810145784812,2710.65529999999,2480,2480,4
0.75796722214571,0.943821851986367,2712.80919999998,2481,2481,4
0.759578570444842,0.943872956655751,2714.98409999998,2482,2482,4
0.751948767387412,0.943884735946707,2717.17449999998,2483,2483,4
0.754930450351191,0.943883855551545,2719.34479999998,2484,2484,4
0.739657072028646,0.943882307122537,2721.52999999998,2485,2485,4
0.748354221181655,0.94390035630722,2723.74099999998,2486,2486,4
0.74969012532709,0.943919652823685,2725.90419999998,2487,2487,4
0.756266354496626,0.943937900452287,2728.07289999998,2488,2488,4
0.756879217738603,0.943921666732417,2730.26379999998,2489,2489,4
0.769473901666437,0.943973519208381,2732.45229999998,2490,2490,4
0.750729927007299,0.943982419307787,2734.63359999998,2491,2491,4
0.757299270072993,0.943999301058832,2736.83339999998,2492,2492,4
0.751611348299132,0.943993383138076,2739.02459999998,2493,2493,4
0.759337556810357,0.944015622889166,2741.18569999998,2494,2494,4
0.742969287976863,0.944049641084512,2743.35199999998,2495,2495,4
0.755013083597301,0.944048617478956,2745.53729999998,2496,2496,4
0.757478308772896,0.94400956697338,2747.72799999998,2497,2497,4
0.754834044897397,0.944027130645139,2749.89089999998,2498,2498,4
0.742693843823165,0.944017137118542,2752.08999999998,2499,2499,4
0.755350502685581,0.944050911693845,2754.27719999998,2500,2500,4
0.762808153146949,0.944081077343279,2756.45479999998,2501,2501,4
0.755928935408346,0.944114747222527,2758.62649999998,2502,2502,4
0.763903043657898,0.944123960206143,2760.80769999998,2503,2503,4
0.760494422255888,0.94413136538195,2762.97419999998,2504,2504,4
0.755777441123812,0.944145047064596,2765.17529999998,2505,2505,4
0.750633521553505,0.944173366072082,2767.38229999998,2506,2506,4
0.751005371160997,0.944180599241949,2769.58339999998,2507,2507,4
0.748443740531607,0.944202512298245,2771.77059999998,2508,2508,4
0.763503649635036,0.944228784443962,2773.94189999998,2509,2509,4
0.76365514391957,0.944259750108244,2776.13539999998,2510,2510,4
0.744732130560529,0.944227787221539,2778.31899999998,2511,2511,4
0.755866960473764,0.944239921680053,2780.52269999997,2512,2512,4
0.753615204517284,0.94428491906911,2782.72829999998,2513,2513,4
0.745310563283294,0.944287707699396,2784.92379999997,2514,2514,4
0.759578570444842,0.944313044566831,2787.14369999998,2515,2515,4
0.746832392232475,0.944332451809138,2789.34199999998,2516,2516,4
0.754593031262911,0.944330393797084,2791.54089999998,2517,2517,4
0.76466740118441,0.944383681262643,2793.75099999998,2518,2518,4
0.758125602534086,0.944434395654141,2795.97139999998,2519,2519,4
0.745978515356012,0.944455347399521,2798.18179999998,2520,2520,4
0.76213331497039,0.944476154679147,2800.39239999998,2521,2521,4
0.749173667538906,0.94450281164066,2802.62249999998,2522,2522,4
0.766636826883349,0.944514430094322,2804.78739999998,2523,2523,4
0.748994628839003,0.944528834333109,2806.95179999998,2524,2524,4
0.740992976174081,0.944539376085075,2809.12709999998,2525,2525,4
0.761251893678557,0.94455091958828,2811.32149999998,2526,2526,4
0.747899738328054,0.94454288092792,2813.48919999998,2527,2527,4
0.761830326401322,0.944543669424887,2815.66439999998,2528,2528,4
0.748691640269935,0.944556814968873,2817.86549999998,2529,2529,4
0.764632970665198,0.944588095845494,2820.06889999998,2530,2530,4
0.746625809117201,0.944609547668463,2822.27459999998,2531,2531,4
0.746377909378873,0.944624498036839,2824.49209999998,2532,2532,4
0.760645916540421,0.944661470985023,2826.71959999998,2533,2533,4
0.743699214984162,0.944680075433472,2828.92619999998,2534,2534,4
0.752582288940917,0.944655873879475,2831.14879999998,2535,2535,4
0.761616857182206,0.944713785543157,2833.37559999998,2536,2536,4
0.754069687370886,0.944710272573135,2835.58989999998,2537,2537,4
0.749449111692604,0.944717299388559,2837.79679999998,2538,2538,4
0.761189918743975,0.94472591755275,2840.01989999998,2539,2539,4
0.739925630078502,0.944711763870098,2842.22709999998,2540,2540,4
0.738224762429418,0.944705902368914,2844.46169999998,2541,2541,4
0.756204379562044,0.944739755053515,2846.68479999999,2542,2542,4
0.750488913372814,0.944708775724811,2848.91849999999,2543,2543,4
0.757209750723041,0.944708589253111,2851.13309999999,2544,2544,4
0.76694670155626,0.944734825487724,2853.35159999999,2545,2545,4
0.755081944635725,0.944748031906909,2855.56879999999,2546,2546,4
0.757388789422945,0.944754825547363,2857.79779999999,2547,2547,4
0.750605977138135,0.944752975611849,2860.04819999999,2548,2548,4
0.759915989533122,0.944768574034086,2862.27779999999,2549,2549,4
0.765328467153285,0.944799371999923,2864.51219999999,2550,2550,4
0.749786530780884,0.944817293140089,2866.78059999999,2551,2551,4
0.753257127117477,0.944852378380933,2869.03679999999,2552,2552,4
0.751397879080016,0.944895828277269,2871.29969999999,2553,2553,4
0.751032915576367,0.944884705772218,2873.64189999999,2554,2554,4
0.749724555846302,0.94491178768814,2876.00559999999,2555,2555,4
0.744463572510673,0.944901700053676,2878.34549999999,2556,2556,4
0.762711747693155,0.944946779560304,2880.59399999999,2557,2557,4
0.74814075196254,0.944941656898024,2882.84639999999,2558,2558,4
0.751673323233714,0.9449362972458,2885.13379999999,2559,2559,4
0.752430794656383,0.944978422700876,2887.36689999999,2560,2560,4
0.742666299407795,0.944980668321378,2889.58949999999,2561,2561,4
0.749965569480788,0.945023629435741,2891.85389999999,2562,2562,4
0.741936372400496,0.945044247090653,2894.09379999999,2563,2563,4
0.740290593582151,0.945064453249875,2896.33159999999,2564,2564,4
0.752003856218152,0.945060276973185,2898.59049999999,2565,2565,4
0.760797410824955,0.945089550665863,2900.82659999999,2566,2566,4
0.745558463021622,0.945092295666176,2903.09399999999,2567,2567,4
0.751948767387412,0.945116239958404,2905.36709999999,2568,2568,4
0.759399531744939,0.945153926881648,2907.64519999999,2569,2569,4
0.75639030436579,0.945174591532903,2909.90309999999,2570,2570,4
0.753649635036496,0.945207064173255,2912.15919999999,2571,2571,4
0.758029197080292,0.945235240938503,2914.42259999999,2572,2572,4
0.75988155901391,0.945285011105061,2916.68409999999,2573,2573,4
0.76663682688335,0.94533603086368,2918.93809999999,2574,2574,4
0.769253546343479,0.94534119374494,2921.1874,2575,2575,4
0.759640545379424,0.945349031847342,2923.47099999999,2576,2576,4
0.736090070238259,0.945360414755964,2925.70079999999,2577,2577,4
0.754620575678281,0.945365354442502,2927.92639999999,2578,2578,4
0.751363448560804,0.945358347715847,2930.21349999999,2579,2579,4
0.741660928246798,0.945372090721126,2932.54139999999,2580,2580,4
0.758483679933893,0.945390411470401,2934.82199999999,2581,2581,4
0.767614653628977,0.945398503268079,2937.08649999999,2582,2582,4
0.747472799889822,0.945370475771568,2939.38009999999,2583,2583,4
0.755288527750999,0.945383713368276,2941.6348,2584,2584,4
0.758848643437543,0.945415707547728,2943.88829999999,2585,2585,4
0.749752100261672,0.945394713389083,2946.17569999999,2586,2586,4
0.742514805123261,0.94540013766476,2948.4417,2587,2587,4
0.740937887343341,0.945403396449699,2950.68439999999,2588,2588,4
0.761527337832254,0.945411490091077,2952.9365,2589,2589,4
0.753794243217188,0.94543567192264,2955.2066,2590,2590,4
0.76247073405867,0.945447243477925,2957.4907,2591,2591,4
0.755839416058394,0.945446473909628,2959.7748,2592,2592,4
0.750667952072717,0.945440871802909,2962.0711,2593,2593,4
0.758270210714778,0.945456859212295,2964.3375,2594,2594,4
0.749173667538906,0.945491819157163,2966.5883,2595,2595,4
0.753890648670982,0.945529326474865,2968.8534,2596,2596,4
0.757113345269247,0.945564885615368,2971.1376,2597,2597,4
0.743182757195979,0.945558826056134,2973.3985,2598,2598,4
0.75227930037185,0.945539951783256,2975.6673,2599,2599,4
0.752671808290869,0.945520352517006,2977.9739,2600,2600,4
0.758456135518524,0.945493847027537,2980.237,2601,2601,4
0.761926731855117,0.945499549402384,2982.4938,2602,2602,4
0.756720837350227,0.945520750266668,2984.7669,2603,2603,4
0.748815590139099,0.945554800990375,2987.0568,2604,2604,4
0.75002754441537,0.945565788436277,2989.3329,2605,2605,4
0.758483679933893,0.945595187269337,2991.5812,2606,2606,4
0.750695496488087,0.945618506523473,2993.8745,2607,2607,4
0.749786530780884,0.945625312806663,2996.1272,2608,2608,4
0.749600605977138,0.945639213176026,2998.3688,2609,2609,4
0.756238810081256,0.94567788581129,3000.6276,2610,2610,4
0.750633521553505,0.94568267540773,3002.9056,2611,2611,4
0.752616719460129,0.945728962115125,3005.1569,2612,2612,4
0.76055639719047,0.945749658967622,3007.3997,2613,2613,4
0.761589312766837,0.945750662259174,3009.7764,2614,2614,4
0.750998485057155,0.945747349140353,3012.1427,2615,2615,4
0.738920258917504,0.945716242383623,3014.5528,2616,2616,4
0.752520314006335,0.945712622886724,3016.9638,2617,2617,4
0.758545654868475,0.945732295660409,3019.3602,2618,2618,4
0.747596749758986,0.945724855330036,3021.7542,2619,2619,4
0.757450764357527,0.945737736160085,3024.1657,2620,2620,4
0.767800578432723,0.945783705155694,3026.608,2621,2621,4
0.746012945875224,0.945778661969686,3028.9892,2622,2622,4
0.760859385759537,0.945808211821279,3031.2788,2623,2623,4
0.745709957306156,0.945821645073512,3033.5891,2624,2624,4
0.760404902905936,0.94583768388371,3035.8937,2625,2625,4
0.75833218564936,0.945866405339716,3038.1856,2626,2626,4
0.756748381765597,0.94585905020462,3040.5274,2627,2627,4
0.75005508883074,0.945865793194382,3042.9826,2628,2628,4
0.753642748932654,0.945854159126066,3045.2803,2629,2629,4
0.766209888445118,0.945912426519673,3047.6246,2630,2630,4
0.759034568241289,0.945917988254008,3049.9252,2631,2631,4
0.760983335628701,0.945957627319706,3052.2443,2632,2632,4
0.756383418261947,0.945962476193368,3054.5566,2633,2633,4
0.754806500482027,0.945942830870121,3056.8913,2634,2634,4
0.751122434926319,0.945940421588798,3059.2365,2635,2635,4
0.747142266905385,0.945933286985646,3061.551,2636,2636,4
0.755928935408346,0.945927304970706,3063.9221,2637,2637,4
0.757051370334665,0.945969786267666,3066.3049,2638,2638,4
0.756603773584905,0.94598325676918,3068.6828,2639,2639,4
0.759213606941193,0.946005032408921,3071.0476,2640,2640,4
0.751273929210853,0.946003504341661,3073.4248,2641,2641,4
0.74363724004958,0.946010943450023,3075.8219,2642,2642,4
0.754255612174632,0.946045890257033,3078.1819,2643,2643,4
0.755260983335629,0.946057932208093,3080.5209,2644,2644,4
0.749848505715466,0.946079784626832,3082.8833,2645,2645,4
0.752733783225451,0.946089530205348,3085.3099,2646,2646,4
0.760521966671257,0.946111080895813,3087.6975,2647,2647,4
0.762863241977689,0.946113113132567,3090.098,2648,2648,4
0.747651838589726,0.946108828575806,3092.4652,2649,2649,4
0.754441536978378,0.946109332912339,3094.7777,2650,2650,4
0.754469081393747,0.946155976534873,3097.0886,2651,2651,4
0.749504200523344,0.946193502380334,3099.4283,2652,2652,4
0.750392507919019,0.94624299419358,3101.7598,2653,2653,4
0.738768764632971,0.94628130294441,3104.1093,2654,2654,4
0.748381765597025,0.946278099313452,3106.4455,2655,2655,4
0.750089519349952,0.946285096396193,3108.7736,2656,2656,4
0.752644263875499,0.946312861308198,3111.0939,2657,2657,4
0.74555157691778,0.946300086972052,3113.4041,2658,2658,4
0.749201211954276,0.946293057036383,3115.7438,2659,2659,4
0.738403801129321,0.946296164127204,3118.0622,2660,2660,4
0.759915989533122,0.946325952073172,3120.4204,2661,2661,4
0.757237295138411,0.946340038038833,3122.7617,2662,2662,4
0.744518661341413,0.946332891441863,3125.0886,2663,2663,4
0.747286875086076,0.946321495456216,3127.444,2664,2664,4
0.752520314006335,0.946334225779976,3129.9008,2665,2665,4
0.75760225864206,0.946335762561997,3132.3802,2666,2666,4
0.7394711472249,0.946342881225515,3134.7654,2667,2667,4
0.759186062525823,0.946354206975388,3137.1231,2668,2668,4
0.739016664371299,0.946374166765316,3139.5239,2669,2669,4
0.760129458752238,0.946417436386319,3141.9915,2670,2670,4
0.74741082495524,0.946453958686409,3144.4442,2671,2671,4
0.755474452554745,0.946479794544591,3146.8668,2672,2672,4
0.754317587109214,0.946501471399136,3149.215,2673,2673,4
0.747631180278199,0.946539601821316,3151.5677,2674,2674,4
0.755109489051095,0.946560261862088,3153.8974,2675,2675,4
0.742301335904145,0.946577304893816,3156.25839999999,2676,2676,4
0.750117063765322,0.946569979391334,3158.5974,2677,2677,4
0.743816278749483,0.946541586710772,3160.9245,2678,2678,4
0.752609833356287,0.946537194410558,3163.24749999999,2679,2679,4
0.751425423495386,0.946527547462733,3165.5998,2680,2680,4
0.748078777027957,0.946499790870073,3167.96539999999,2681,2681,4
0.754868475416609,0.946514691871964,3170.32349999999,2682,2682,4
0.749146123123537,0.946539015922492,3172.7194,2683,2683,4
0.764323095992287,0.946575342747618,3175.07359999999,2684,2684,4
0.761554882247624,0.946603758448859,3177.44209999999,2685,2685,4
0.751514942845338,0.946634575792881,3179.79959999999,2686,2686,4
0.757512739292108,0.946666086326007,3182.18979999999,2687,2687,4
0.757416333838314,0.946683719855292,3184.55099999999,2688,2688,4
0.751817931414406,0.94669611349827,3186.88969999999,2689,2689,4
0.752368819721801,0.946693783785677,3189.22899999999,2690,2690,4
0.751335904145434,0.946710875789092,3191.53179999999,2691,2691,4
0.755288527750998,0.946707197995772,3193.83179999999,2692,2692,4
0.750089519349952,0.946707287762893,3196.17579999999,2693,2693,4
0.760983335628701,0.946711578771595,3198.50239999999,2694,2694,4
0.74017352981683,0.946722489456295,3200.8269,2695,2695,4
0.752189781021898,0.946736148249376,3203.1753,2696,2696,4
0.754255612174632,0.946788467126316,3205.48439999999,2697,2697,4
0.75760225864206,0.946813876869205,3207.7992,2698,2698,4
0.75416609282468,0.946834905649435,3210.1121,2699,2699,4
0.755956479823716,0.946874406382607,3212.44679999999,2700,2700,4
0.76587935546068,0.94690866679952,3214.78689999999,2701,2701,4
0.75796722214571,0.946928176876748,3217.1756,2702,2702,4
0.754620575678281,0.946946818006563,3219.5528,2703,2703,4
0.7519143368682,0.946946235084187,3221.91159999999,2704,2704,4
0.755199008401047,0.946937581706111,3224.247,2705,2705,4
0.752093375568104,0.946918285970296,3226.5806,2706,2706,4
0.746006059771381,0.946925067433117,3228.9484,2707,2707,4
0.754014598540146,0.946916442613125,3231.2773,2708,2708,4
0.750117063765322,0.946925519634632,3233.6343,2709,2709,4
0.762897672496901,0.946938192284461,3235.9951,2710,2710,4
0.750544002203553,0.946958132361572,3238.3366,2711,2711,4
0.750881421291833,0.946985058670603,3240.6858,2712,2712,4
0.751211954276271,0.946992752430211,3243.03999999999,2713,2713,4
0.758731579672221,0.947016400433856,3245.4268,2714,2714,4
0.751487398429968,0.947027497109326,3247.7991,2715,2715,4
0.755384933204793,0.947026324811193,3250.1888,2716,2716,4
0.755440022035532,0.947041306711466,3252.614,2717,2717,4
0.751060459991737,0.947018069536872,3255.03729999999,2718,2718,4
0.754834044897397,0.947055563279533,3257.3593,2719,2719,4
0.761561768351467,0.947090627160967,3259.7294,2720,2720,4
0.757691777992012,0.947117846630309,3262.0729,2721,2721,4
0.750482027268971,0.947146905156219,3264.4308,2722,2722,4
0.760404902905936,0.947168916067976,3266.8095,2723,2723,4
0.761224349263187,0.947206651062018,3269.1478,2724,2724,4
0.749022173254373,0.947201640433448,3271.4949,2725,2725,4
0.751852361933618,0.947204152961487,3273.8385,2726,2726,4
0.761134829913235,0.94722960347846,3276.2221,2727,2727,4
0.750179038699904,0.947247612908629,3278.5836,2728,2728,4
0.76247073405867,0.947271188639673,3280.94819999999,2729,2729,4
0.763785979892577,0.947294468446275,3283.3227,2730,2730,4
0.762560253408621,0.947312736669847,3285.681,2731,2731,4
0.765025478584217,0.94732392747914,3288.0283,2732,2732,4
0.763717118854152,0.947351992194685,3290.3865,2733,2733,4
0.747899738328054,0.947361728834972,3292.7422,2734,2734,4
0.748257815727861,0.947382221668161,3295.1183,2735,2735,4
0.75726483955378,0.947383913101344,3297.5356,2736,2736,4
0.752492769590965,0.947380267462945,3300.0262,2737,2737,4
0.768041592067208,0.947397037410242,3302.46599999999,2738,2738,4
0.754772069962815,0.947419853918238,3304.84549999999,2739,2739,4
0.762477620162512,0.947429752903678,3307.27589999999,2740,2740,4
0.753677179451866,0.947444369842704,3309.6747,2741,2741,4
0.754806500482027,0.947439172818897,3312.0812,2742,2742,4
0.756927420465501,0.947439455186419,3314.49899999999,2743,2743,4
0.770258917504476,0.947484430431832,3316.88389999999,2744,2744,4
0.751301473626222,0.947480954152252,3319.2781,2745,2745,4
0.757788183445806,0.947458275971357,3321.6882,2746,2746,4
0.752065831152734,0.947478274940023,3324.1172,2747,2747,4
0.760611486021209,0.947489971965442,3326.5424,2748,2748,4
0.742693843823165,0.947496611718267,3328.9599,2749,2749,4
0.750234127530643,0.947496834303612,3331.4013,2750,2750,4
0.749449111692604,0.947471676418849,3333.8225,2751,2751,4
0.750819446357251,0.947516089130006,3336.2737,2752,2752,4
0.755591516320066,0.947478931364725,3338.7376,2753,2753,4
0.750667952072717,0.947488619165323,3341.1692,2754,2754,4
0.748540145985402,0.947517430463728,3343.63789999999,2755,2755,4
0.753312215948217,0.947531599535217,3346.0904,2756,2756,4
0.747527888720562,0.94752315692783,3348.5273,2757,2757,4
0.750234127530643,0.947490527571979,3350.96419999999,2758,2758,4
0.755316072166368,0.947510151563141,3353.41369999999,2759,2759,4
0.743912684203278,0.947523105685256,3355.88189999999,2760,2760,4
0.755075058531883,0.947571882236457,3358.34839999999,2761,2761,4
0.750661065968875,0.947567302138528,3360.79869999999,2762,2762,4
0.757478308772896,0.947568252729281,3363.27,2763,2763,4
0.760067483817656,0.947544706034743,3365.71229999999,2764,2764,4
0.751308359730065,0.947579087337704,3368.1739,2765,2765,4
0.741571408896846,0.947564934884168,3370.625,2766,2766,4
0.754682550612863,0.947584841553951,3373.1025,2767,2767,4
0.748567690400771,0.947592058898197,3375.5759,2768,2768,4
0.758724693568379,0.947598581014861,3378.0528,2769,2769,4
0.757870816691916,0.947617761249748,3380.5202,2770,2770,4
0.75605288527751,0.947636430445707,3382.9872,2771,2771,4
0.762043795620438,0.947673607652121,3385.4383,2772,2772,4
0.745799476656108,0.94765504768152,3387.9273,2773,2773,4
0.757636689161273,0.947690632693729,3390.4498,2774,2774,4
0.75154937336455,0.947725896662338,3392.909,2775,2775,4
0.756872331634761,0.94774937341355,3395.4066,2776,2776,4
0.755591516320066,0.947771572354555,3397.9303,2777,2777,4
0.75726483955378,0.947763810144253,3400.409,2778,2778,4
0.757781297341964,0.947799526477251,3402.8652,2779,2779,4
0.75988155901391,0.947832173497192,3405.3492,2780,2780,4
0.752547858421705,0.947861476574197,3407.8273,2781,2781,4
0.744029747968599,0.947890573275244,3410.311,2782,2782,4
0.746921911582427,0.947856900934311,3412.8184,2783,2783,4
0.749903594546206,0.947835644529392,3415.3057,2784,2784,4
0.755839416058394,0.947858802536335,3417.7819,2785,2785,4
0.751094890510949,0.947890225102526,3420.2631,2786,2786,4
0.755109489051095,0.947936099357027,3422.7101,2787,2787,4
0.758545654868475,0.947971095824184,3425.1269,2788,2788,4
0.743210301611348,0.948000804626435,3427.5646,2789,2789,4
0.761279438093927,0.948013664681232,3429.9532,2790,2790,4
0.752217325437268,0.948029424263495,3432.3633,2791,2791,4
0.761224349263187,0.948035743790796,3434.7623,2792,2792,4
0.748664095854566,0.948036466821595,3437.20200000001,2793,2793,4
0.76174080705137,0.948031543475191,3439.62940000001,2794,2794,4
0.760976449524859,0.948054963828991,3442.04850000001,2795,2795,4
0.760342927971354,0.948103217253535,3444.46650000001,2796,2796,4
0.73913372813662,0.948104083695892,3446.89610000001,2797,2797,4
0.748443740531607,0.948107186999735,3449.31760000001,2798,2798,4
0.758242666299408,0.94813078668433,3451.75980000001,2799,2799,4
0.748622779231511,0.948134996923796,3454.21470000001,2800,2800,4
0.731497038975348,0.948120332094881,3456.77780000001,2801,2801,4
0.747899738328054,0.948122791907521,3459.35130000001,2802,2802,4
0.749538631042556,0.948163455141252,3461.91340000001,2803,2803,4
0.74814075196254,0.948169776030681,3464.32160000001,2804,2804,4
0.746529403663407,0.948194336455716,3466.72010000001,2805,2805,4
0.753319102052059,0.948229998030112,3469.15920000001,2806,2806,4
0.746191984575127,0.948259507937317,3471.63740000001,2807,2807,4
0.750695496488087,0.948275084266333,3474.11060000001,2808,2808,4
0.761919845751274,0.948311279340899,3476.55440000001,2809,2809,4
0.752823302575403,0.948316502429823,3479.02230000001,2810,2810,4
0.751845475829776,0.948336864433073,3481.48680000001,2811,2811,4
0.750082633246109,0.948367185907506,3483.96280000001,2812,2812,4
0.764750034430519,0.948356099215167,3486.45670000001,2813,2813,4
0.754586145159069,0.94837904723471,3488.94260000001,2814,2814,4
0.756658862415645,0.948375454869978,3491.43890000001,2815,2815,4
0.750179038699904,0.948405665738313,3493.91310000001,2816,2816,4
0.760611486021209,0.948427534946506,3496.37150000001,2817,2817,4
0.756383418261947,0.948432098131336,3498.84030000002,2818,2818,4
0.743602809530368,0.948424721397695,3501.31260000001,2819,2819,4
0.751452967910756,0.948437548607667,3503.79040000001,2820,2820,4
0.744670155625947,0.948386077427313,3506.27290000001,2821,2821,4
0.756686406831015,0.948382262966847,3508.75570000001,2822,2822,4
0.771202313730891,0.948449862471354,3511.21930000001,2823,2823,4
0.751452967910756,0.948451149609482,3513.68940000001,2824,2824,4
0.742748932653905,0.948430749836426,3516.28110000001,2825,2825,4
0.753312215948217,0.948439746455393,3518.88760000001,2826,2826,4
0.760253408621402,0.948462453168454,3521.41650000001,2827,2827,4
0.750482027268971,0.948492790797544,3523.94210000001,2828,2828,4
0.748533259881559,0.948515600442271,3526.43940000001,2829,2829,4
0.748808704035257,0.948478697809185,3528.93210000002,2830,2830,4
0.74777578845889,0.948481965633366,3531.43140000001,2831,2831,4
0.758848643437543,0.948494571188578,3533.94870000001,2832,2832,4
0.74777578845889,0.948545010833743,3536.48630000001,2833,2833,4
0.761706376532158,0.948549499987968,3539.01290000001,2834,2834,4
0.763930588073268,0.94855830198771,3541.52060000001,2835,2835,4
0.754834044897397,0.948576879072976,3544.00960000001,2836,2836,4
0.762346784189506,0.948563714462784,3546.51340000002,2837,2837,4
0.757416333838314,0.94857566876677,3549.01030000002,2838,2838,4
0.74932516182344,0.948604697663303,3551.48700000001,2839,2839,4
0.757140889684616,0.948621685523659,3553.98100000002,2840,2840,4
0.74746591378598,0.948605609826309,3556.48810000001,2841,2841,4
0.740166643712987,0.948594394024576,3558.92470000002,2842,2842,4
0.753401735298168,0.9485977806081,3561.36950000001,2843,2843,4
0.731290455860074,0.948622172973932,3563.84600000001,2844,2844,4
0.747500344305192,0.948623634714968,3566.30600000001,2845,2845,4
0.763593168984988,0.948632907116473,3568.76140000001,2846,2846,4
0.746915025478584,0.948599909610161,3571.25280000001,2847,2847,4
0.740469632282055,0.948605123453144,3573.69150000002,2848,2848,4
0.756810356700179,0.948627529600429,3576.14570000001,2849,2849,4
0.767917642198044,0.948643840732811,3578.59200000001,2850,2850,4
0.751425423495386,0.948639343793428,3581.06490000001,2851,2851,4
0.740290593582151,0.948662596712881,3583.53580000001,2852,2852,4
0.751032915576367,0.948678549343111,3586.02570000001,2853,2853,4
0.761279438093926,0.948672137407057,3588.48810000001,2854,2854,4
0.761527337832254,0.948700350680503,3590.93910000001,2855,2855,4
0.75535050268558,0.94875807253609,3593.38800000001,2856,2856,4
0.757237295138411,0.948789343443305,3595.86690000001,2857,2857,4
0.756810356700179,0.94877853466988,3598.33740000001,2858,2858,4
0.751666437129872,0.948791997114556,3600.79540000001,2859,2859,4
0.748168296377909,0.948780378975868,3603.28970000001,2860,2860,4
0.745097094064178,0.94881304611886,3605.75150000001,2861,2861,4
0.754799614378185,0.948804146720936,3608.26580000002,2862,2862,4
0.75762980305743,0.948817587984778,3610.73710000001,2863,2863,4
0.751817931414406,0.948836590277117,3613.19730000002,2864,2864,4
0.765844924941468,0.948846164923663,3615.67850000001,2865,2865,4
0.761947390166644,0.948856263648392,3618.19730000001,2866,2866,4
0.759365101225727,0.948874610353539,3620.65480000002,2867,2867,4
0.765211403387963,0.948885734686703,3623.16430000002,2868,2868,4
0.760336041867511,0.948886088975176,3625.66570000002,2869,2869,4
0.756293898911996,0.948899419018018,3628.19860000002,2870,2870,4
0.754434650874535,0.948910733682448,3630.73700000002,2871,2871,4
0.750633521553505,0.94893136020116,3633.28430000002,2872,2872,4
0.748808704035257,0.948940378912735,3635.75310000002,2873,2873,4
0.749779644677042,0.948946636688442,3638.22030000002,2874,2874,4
0.760157003167608,0.948950721926254,3640.63750000002,2875,2875,4
0.754827158793555,0.948961564641947,3643.04730000002,2876,2876,4
0.746887481063214,0.948964974839864,3645.39270000002,2877,2877,4
0.75157691777992,0.949000396700246,3647.76180000002,2878,2878,4
0.763689574438782,0.949005695219125,3650.16980000002,2879,2879,4
0.764144057292384,0.949007531857209,3652.62410000002,2880,2880,4
0.74780333287426,0.94904337034156,3655.09610000002,2881,2881,4
0.75537804710095,0.949037273913403,3657.63250000002,2882,2882,4
0.764570995730615,0.949052878929833,3660.14100000002,2883,2883,4
0.758545654868475,0.949058859134671,3662.70270000002,2884,2884,4
0.753277785429004,0.949079159061862,3665.21900000002,2885,2885,4
0.743788734334114,0.949063353467054,3667.59890000002,2886,2886,4
0.752706238810081,0.949112442657811,3670.10640000002,2887,2887,4
0.745792590552266,0.949126055825114,3672.53950000002,2888,2888,4
0.747713813524308,0.94912669431898,3674.99230000002,2889,2889,4
0.743781848230271,0.949104456555126,3677.53880000002,2890,2890,4
0.756259468392783,0.949089795467078,3680.06360000002,2891,2891,4
0.751700867649084,0.949087805894938,3682.56890000002,2892,2892,4
0.751335904145434,0.949085675131917,3685.05950000002,2893,2893,4
0.748808704035257,0.949104430780143,3687.52210000002,2894,2894,4
0.757905247211128,0.949153414751363,3690.03520000002,2895,2895,4
0.754007712436304,0.949185386026548,3692.54250000002,2896,2896,4
0.749724555846302,0.949160722537672,3695.04070000002,2897,2897,4
0.755226552816416,0.949191374849897,3697.54320000002,2898,2898,4
0.747837763393472,0.949203028991154,3699.94050000002,2899,2899,4
0.747252444566864,0.949218989853465,3702.31760000002,2900,2900,4
0.750902079603361,0.949198160630473,3704.59320000002,2901,2901,4

